Structure of two- and three-alpha systems in cold neutron matter

We present stability and structure of two- and three-alpha systems embedded in dilute cold neutron matter. By solving a few-alpha Schr\"{o}dinger equation with quasiparticle properties, i.e., effective mass and induced two- and three-alpha interactions, which are evaluated in terms of Fermi polarons, it is shown that $^8 \mathrm{Be}$ and the Hoyle state become bound at densities of about $10^{-4}$ and $10^{-3}$ of the saturation density, respectively. It is also seen that, under cold neutron matter environment, both systems become smaller than the corresponding systems in vacuum. Our results would affect astrophysical models for stellar collapse and neutron star mergers, as well as relevant reaction rates for nucleosynthesis.

==> figure/Pairdens-ext.vectornator/Artboard0.json <==
{"layers":[{"elements":[{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":10,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA2EDwdIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQCQAAAAAAAAQEIALgAqAElZTeW1ib2zSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGXSGhtQUVxOU0RpY3Rpb25hcnmiUB\/SGhtTVF8QEFVJRm9udERlc2NyaXB0b3KjVVYfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtYWVZOU0ZvbnSiWB\/SGhtbXF1OU1RleHRTdG9yYWdlpF1eXx9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAfoB\/wIcAh4CIAInAioCLAIuAjECMwI1AjcCTQJjAmgCdQJ4An0CkAKUAqcCugK\/AsYCyQLOAtwC4QLvAwsAAAAAAAACAQAAAAAAAABgAAAAAAAAAAAAAAAAAAADIA==","width":8.48828125,"fontName":"Symbol","alignment":0,"transform":[0,-1,1,0,1.6851997375488281,80.742198944091797]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-4,4],"opacity":1,"blur":0,"isLocked":false,"gid":456,"smootheningRate":0,"initialPoint":[-4,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":8,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1RwYWly0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAIAAAAAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZdIaG1BRXE5TRGljdGlvbmFyeaJQH9IaG1NUXxAQVUlGb250RGVzY3JpcHRvcqNVVh9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1hZVk5TRm9udKJYH9IaG1tcXU5TVGV4dFN0b3JhZ2WkXV5fH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AMAAxQDQANkA6wDvAPgBAQEIARABGwEeASABIgElAScBKQErAT4BRQFMAW4BeQF7AX0BfwGEAZ4BogG1AcABxwHQAd0B5AHtAe8B8QHzAfUB\/wIEAiECIwIlAiwCLwIxAjMCNgI4AjoCPAJSAmgCbQJ6An0CggKVApkCrAK\/AsQCywLOAtMC4QLmAvQDEAAAAAAAAAIBAAAAAAAAAGAAAAAAAAAAAAAAAAAAAAMl","width":16.33984375,"fontName":"Helvetica","alignment":0,"transform":[0,-1,1,0,8.6851997375488281,75.252357482910156]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-4,4],"opacity":1,"blur":0,"isLocked":false,"gid":457,"smootheningRate":0,"initialPoint":[-4,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":10,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1MoZm3SGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzXxAPTlNNdXRhYmxlU3RyaW5noxweH1hOU1N0cmluZ1hOU09iamVjdNMhIhAjJilXTlMua2V5c1pOUy5vYmplY3RzoiQlgAWABqInKIAHgAmAEF8QEE5TUGFyYWdyYXBoU3R5bGVWTlNGb2500y0QLi8wMV8QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25aTlNUYWJTdG9wcxABgAiAANIaGzM0XxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjMzUfXxAQTlNQYXJhZ3JhcGhTdHlsZdU3ODk6EDs8PT4\/Vk5TU2l6ZVhOU2ZGbGFnc1xOU0Rlc2NyaXB0b3JWTlNOYW1lI0AkAAAAAAAAEBCAC4AKgBJZSGVsdmV0aWNh0hBCQ0RfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ARgAzTISIQRkkpokdIgA2ADqJKPoAPgAqAEF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRl0hobUFFcTlNEaWN0aW9uYXJ5olAf0hobU1RfEBBVSUZvbnREZXNjcmlwdG9yo1VWH18QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0hobWFlWTlNGb250olgf0hobW1xdTlNUZXh0U3RvcmFnZaRdXl8fXU5TVGV4dFN0b3JhZ2VfEBlOU011dGFibGVBdHRyaWJ1dGVkU3RyaW5nXxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBrAHEAegCDAI4AmwCiAKQApgCoAKoArwC5ALsAvwDEAM8A2ADqAO4A9wEAAQcBDwEaAR0BHwEhASQBJgEoASoBPQFEAUsBbQF4AXoBfAF+AYMBnQGhAbQBvwHGAc8B3AHjAewB7gHwAfIB9AH+AgMCIAIiAiQCKwIuAjACMgI1AjcCOQI7AlECZwJsAnkCfAKBApQCmAKrAr4CwwLKAs0C0gLgAuUC8wMPAAAAAAAAAgEAAAAAAAAAYAAAAAAAAAAAAAAAAAAAAyQ=","width":17.4384765625,"fontName":"Helvetica","alignment":0,"transform":[0,-1,1,0,1.6851997375488281,61.916458129882812]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-4,4],"opacity":1,"blur":0,"isLocked":false,"gid":458,"smootheningRate":0,"initialPoint":[-4,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":8,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ItM9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQCAAAAAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGXSGhtQUVxOU0RpY3Rpb25hcnmiUB\/SGhtTVF8QEFVJRm9udERlc2NyaXB0b3KjVVYfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtYWVZOU0ZvbnSiWB\/SGhtbXF1OU1RleHRTdG9yYWdlpF1eXx9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAmsCeAJ7AoACkwKXAqoCvQLCAskCzALRAt8C5ALyAw4AAAAAAAACAQAAAAAAAABgAAAAAAAAAAAAAAAAAAADIw==","width":10.11328125,"fontName":"Helvetica","alignment":0,"transform":[0,-1,1,0,0.68519973754882812,44.696556091308594]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-4,4],"opacity":1,"blur":0,"isLocked":false,"gid":459,"smootheningRate":0,"initialPoint":[-4,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":10,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ep0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAJAAAAAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZdIaG1BRXE5TRGljdGlvbmFyeaJQH9IaG1NUXxAQVUlGb250RGVzY3JpcHRvcqNVVh9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1hZVk5TRm9udKJYH9IaG1tcXU5TVGV4dFN0b3JhZ2WkXV5fH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCagJ3AnoCfwKSApYCqQK8AsECyALLAtAC3gLjAvEDDQAAAAAAAAIBAAAAAAAAAGAAAAAAAAAAAAAAAAAAAAMi","width":6.330078125,"fontName":"Helvetica","alignment":0,"transform":[0,-1,1,0,1.6851997375488281,37.584442138671875]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-4,4],"opacity":1,"blur":0,"isLocked":false,"gid":460,"smootheningRate":0,"initialPoint":[-4,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[36.350002657622099,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[36.350002657622099,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.350002657622099,106.49999964982271],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":494,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[141.60000422596931,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[141.60000422596931,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.60000422596931,106.49999964982271],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":495,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":493,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1IxMNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":10.786133342888206,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,16.238998413085938,101.53520011901855]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":496,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ItNNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBZmZmAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBZmZmAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":7.9792967902030796,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,24.022979736328125,100.03520011901855]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":497,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,99.099999539554119],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,99.099999539554119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,99.099999539554119],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,99.099999539554119],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,99.099999539554119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,99.099999539554119],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":499,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,99.099999539554119],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,99.099999539554119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,99.099999539554119],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,99.099999539554119],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,99.099999539554119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,99.099999539554119],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":500,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,94.799999475479126],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,94.799999475479126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,94.799999475479126],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,94.799999475479126],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,94.799999475479126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,94.799999475479126],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":501,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,94.799999475479126],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,94.799999475479126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,94.799999475479126],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,94.799999475479126],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,94.799999475479126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,94.799999475479126],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":502,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,91.749999430030584],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,91.749999430030584],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":503,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,91.749999430030584],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,91.749999430030584],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":504,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,89.399999395012856],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,89.399999395012856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,89.399999395012856],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,89.399999395012856],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,89.399999395012856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,89.399999395012856],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":505,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,89.399999395012856],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,89.399999395012856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,89.399999395012856],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,89.399999395012856],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,89.399999395012856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,89.399999395012856],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":506,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,87.449999365955591],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,87.449999365955591],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":507,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,87.449999365955591],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,87.449999365955591],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":508,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,85.799999341368675],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,85.799999341368675],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":509,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,85.799999341368675],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,85.799999341368675],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":510,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,84.349999319761992],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,84.349999319761992],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":511,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,84.349999319761992],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,84.349999319761992],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":512,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,83.09999930113554],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":513,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,83.09999930113554],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":514,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[36.350002657622099,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[36.350002657622099,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.350002657622099,81.999999284744263],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":515,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[141.60000422596931,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[141.60000422596931,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.60000422596931,81.999999284744263],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":516,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":498,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1IxMNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":10.786133342888206,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,16.238998413085938,77.035198211669922]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":517,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ItM9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBZmZmAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBZmZmAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":7.9792967902030796,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,24.022979736328125,75.535198211669922]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":518,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,74.59999917447567],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,74.59999917447567],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":520,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,74.59999917447567],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,74.59999917447567],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":521,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,70.299999110400677],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":522,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,70.299999110400677],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":523,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,67.249999064952135],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":524,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,67.249999064952135],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":525,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,64.899999029934406],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,64.899999029934406],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":526,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,64.899999029934406],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,64.899999029934406],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":527,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,62.949999000877142],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":528,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,62.949999000877142],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":529,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,61.299998976290226],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":530,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,61.299998976290226],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":531,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,59.849998954683542],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":532,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,59.849998954683542],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":533,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,58.599998936057091],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":534,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,58.599998936057091],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":535,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,57.499998919665813],"nextPoint":[-142,4]},{"outPoint":[36.350002657622099,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[36.350002657622099,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.350002657622099,57.499998919665813],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":536,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,57.499998919665813],"nextPoint":[-142,4]},{"outPoint":[141.60000422596931,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[141.60000422596931,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.60000422596931,57.499998919665813],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":537,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":519,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1IxMNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":10.786133342888206,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,16.238998413085938,52.535202026367188]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":538,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ItMtIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBZmZmAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBZmZmAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":7.9792967902030796,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,24.022979736328125,51.035202026367188]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":539,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,50.099998809397221],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,50.099998809397221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,50.099998809397221],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,50.099998809397221],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,50.099998809397221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,50.099998809397221],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":541,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,50.099998809397221],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,50.099998809397221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,50.099998809397221],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,50.099998809397221],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,50.099998809397221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,50.099998809397221],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":542,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,45.799998745322227],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,45.799998745322227],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,45.799998745322227],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,45.799998745322227],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,45.799998745322227],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,45.799998745322227],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":543,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,45.799998745322227],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,45.799998745322227],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,45.799998745322227],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,45.799998745322227],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,45.799998745322227],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,45.799998745322227],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":544,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,42.749998699873686],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,42.749998699873686],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,42.749998699873686],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,42.749998699873686],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,42.749998699873686],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,42.749998699873686],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":545,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,42.749998699873686],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,42.749998699873686],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,42.749998699873686],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,42.749998699873686],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,42.749998699873686],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,42.749998699873686],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":546,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,40.399998664855957],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,40.399998664855957],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,40.399998664855957],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,40.399998664855957],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,40.399998664855957],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,40.399998664855957],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":547,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,40.399998664855957],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,40.399998664855957],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,40.399998664855957],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,40.399998664855957],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,40.399998664855957],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,40.399998664855957],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":548,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,38.449998635798693],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,38.449998635798693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,38.449998635798693],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,38.449998635798693],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,38.449998635798693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,38.449998635798693],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":549,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,38.449998635798693],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,38.449998635798693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,38.449998635798693],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,38.449998635798693],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,38.449998635798693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,38.449998635798693],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":550,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,36.799998611211777],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,36.799998611211777],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,36.799998611211777],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,36.799998611211777],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,36.799998611211777],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,36.799998611211777],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":551,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,36.799998611211777],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,36.799998611211777],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,36.799998611211777],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,36.799998611211777],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,36.799998611211777],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,36.799998611211777],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":552,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,35.349998589605093],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,35.349998589605093],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,35.349998589605093],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,35.349998589605093],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,35.349998589605093],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,35.349998589605093],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":553,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,35.349998589605093],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,35.349998589605093],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,35.349998589605093],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,35.349998589605093],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,35.349998589605093],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,35.349998589605093],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":554,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,34.099998570978642],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,34.099998570978642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,34.099998570978642],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,34.099998570978642],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,34.099998570978642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,34.099998570978642],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":555,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,34.099998570978642],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,34.099998570978642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,34.099998570978642],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,34.099998570978642],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,34.099998570978642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,34.099998570978642],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":556,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,32.999998554587364],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,32.999998554587364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,32.999998554587364],"nextPoint":[-142,4]},{"outPoint":[36.350002657622099,32.999998554587364],"reflectionModeOverride":0,"anchorPoint":[36.350002657622099,32.999998554587364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.350002657622099,32.999998554587364],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":557,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,32.999998554587364],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,32.999998554587364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,32.999998554587364],"nextPoint":[-142,4]},{"outPoint":[141.60000422596931,32.999998554587364],"reflectionModeOverride":0,"anchorPoint":[141.60000422596931,32.999998554587364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.60000422596931,32.999998554587364],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":558,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":540,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1IxMNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":10.786133342888206,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,16.238998413085938,28.035202026367188]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":559,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ItMdIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBZmZmAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBZmZmAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":7.9792967902030796,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,24.022979736328125,26.535202026367188]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":560,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,25.599998444318771],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,25.599998444318771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,25.599998444318771],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,25.599998444318771],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,25.599998444318771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,25.599998444318771],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":562,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,25.599998444318771],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,25.599998444318771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,25.599998444318771],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,25.599998444318771],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,25.599998444318771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,25.599998444318771],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":563,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,21.299998380243778],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,21.299998380243778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,21.299998380243778],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,21.299998380243778],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,21.299998380243778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,21.299998380243778],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":564,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,21.299998380243778],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,21.299998380243778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,21.299998380243778],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,21.299998380243778],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,21.299998380243778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,21.299998380243778],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":565,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,18.249998334795237],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,18.249998334795237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,18.249998334795237],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,18.249998334795237],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,18.249998334795237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,18.249998334795237],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":566,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,18.249998334795237],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,18.249998334795237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,18.249998334795237],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,18.249998334795237],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,18.249998334795237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,18.249998334795237],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":567,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,15.899998299777508],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,15.899998299777508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,15.899998299777508],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,15.899998299777508],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,15.899998299777508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,15.899998299777508],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":568,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,15.899998299777508],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,15.899998299777508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,15.899998299777508],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,15.899998299777508],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,15.899998299777508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,15.899998299777508],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":569,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,13.949998270720243],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,13.949998270720243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,13.949998270720243],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,13.949998270720243],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,13.949998270720243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,13.949998270720243],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":570,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,13.949998270720243],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,13.949998270720243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,13.949998270720243],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,13.949998270720243],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,13.949998270720243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,13.949998270720243],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":571,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,12.299998246133327],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,12.299998246133327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,12.299998246133327],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,12.299998246133327],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,12.299998246133327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,12.299998246133327],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":572,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,12.299998246133327],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,12.299998246133327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,12.299998246133327],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,12.299998246133327],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,12.299998246133327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,12.299998246133327],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":573,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,10.849998224526644],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,10.849998224526644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,10.849998224526644],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,10.849998224526644],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,10.849998224526644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,10.849998224526644],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":574,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,10.849998224526644],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,10.849998224526644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,10.849998224526644],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,10.849998224526644],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,10.849998224526644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,10.849998224526644],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":575,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,9.5999982059001923],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,9.5999982059001923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,9.5999982059001923],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,9.5999982059001923],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,9.5999982059001923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,9.5999982059001923],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":576,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,9.5999982059001923],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,9.5999982059001923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,9.5999982059001923],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,9.5999982059001923],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,9.5999982059001923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,9.5999982059001923],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":577,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[36.350002657622099,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[36.350002657622099,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.350002657622099,8.4999981895089149],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":578,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[141.60000422596931,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[141.60000422596931,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.60000422596931,8.4999981895089149],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":579,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":561,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1IxMNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwC+AMMAzgDXAOkA7QD2AP8BBgEOARkBHAEeASABIwElAScBKQE8AUMBSgFsAXcBeQF7AX0BggGcAaABswG+AcUBzgHbAeIB6wHtAe8B8QHzAf0CAgIfAiECIwIqAi0CLwIxAjQCNgI4AjoCUAJmAm8CdAKBAoQCiQKcAqACswLGAssC0gLVAtoC6ALtAvsDFwAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMs","width":10.786133342888206,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,18.102996826171875,3.535003662109375]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":580,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ew0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAFmZmYAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAFmZmYAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.1144530719611794,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,25.886978149414062,2.035003662109375]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":581,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[33.200002610683441,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":583,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[33.200002610683441,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":584,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":582,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ew0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,30.281005859375,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":585,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[47.15000281855464,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":587,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[47.15000281855464,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":588,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":586,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ex0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,44.231002807617188,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":589,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[61.100003026425838,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":591,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[61.100003026425838,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":592,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":590,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ey0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,58.180999755859375,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":593,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[75.050003234297037,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":595,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[75.050003234297037,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":596,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":594,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Ez0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,72.130996704101562,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":597,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[89.000003442168236,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":599,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[89.000003442168236,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":600,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":598,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1E00hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,86.08099365234375,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":601,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.90000364929438,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":603,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.90000364929438,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":604,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":602,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1E10hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,99.981002807617188,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":605,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.85000385716558,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":607,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.85000385716558,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":608,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":606,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1E20hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,113.93099975585938,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":609,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[130.80000406503677,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[130.80000406503677,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":611,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[130.80000406503677,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[130.80000406503677,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":612,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":610,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1E30hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,127.88101196289062,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":613,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":615,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[144.75000427290797,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,11.649998236447573],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,11.649998236447573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,11.649998236447573],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":616,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.25,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":614,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1E40hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.8930666714441031,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,141.83099365234375,107.83520030975342]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":617,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.200002610683441,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,8.4999981895089149],"nextPoint":[-142,4]},{"outPoint":[33.200002610683441,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[33.200002610683441,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.200002610683441,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,106.49999964982271],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,8.4999981895089149],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,8.4999981895089149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,8.4999981895089149],"nextPoint":[-142,4]}],"closed":true,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.5,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-151.37425893129893,-24.312910618215938],"opacity":1,"blur":0,"isLocked":false,"gid":618,"smootheningRate":0,"initialPoint":[-151.37425893129893,-24.312910618215938],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":10,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU47T1JXC1pVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1ZyIChmbSnSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzXxAPTlNNdXRhYmxlU3RyaW5noxweH1hOU1N0cmluZ1hOU09iamVjdNMhIhAjJilXTlMua2V5c1pOUy5vYmplY3RzoiQlgAWABqInKIAHgAmAEF8QEE5TUGFyYWdyYXBoU3R5bGVWTlNGb2500y0QLi8wMV8QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25aTlNUYWJTdG9wcxABgAiAANIaGzM0XxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjMzUfXxAQTlNQYXJhZ3JhcGhTdHlsZdU3ODk6EDs8PT4\/Vk5TU2l6ZVhOU2ZGbGFnc1xOU0Rlc2NyaXB0b3JWTlNOYW1lI0AkAAAAAAAAEBCAC4AKgBJZSGVsdmV0aWNh0hBCQ0RfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ARgAzTISIQRkkpokdIgA2ADqJKPoAPgAqAEF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRl0hobUFFcTlNEaWN0aW9uYXJ5olAf0hobU1RfEBBVSUZvbnREZXNjcmlwdG9yo1VWH18QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0hobWFlWTlNGb250olgf0hobW1xdTlNUZXh0U3RvcmFnZaRdXl8fXU5TVGV4dFN0b3JhZ2VfEBlOU011dGFibGVBdHRyaWJ1dGVkU3RyaW5nXxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBrAHEAegCDAI4AmwCiAKQApgCoAKoArwC5ALsAwgDHANIA2wDtAPEA+gEDAQoBEgEdASABIgEkAScBKQErAS0BQAFHAU4BcAF7AX0BfwGBAYYBoAGkAbcBwgHJAdIB3wHmAe8B8QHzAfUB9wIBAgYCIwIlAicCLgIxAjMCNQI4AjoCPAI+AlQCagJvAnwCfwKEApcCmwKuAsECxgLNAtAC1QLjAugC9gMSAAAAAAAAAgEAAAAAAAAAYAAAAAAAAAAAAAAAAAAAAyc=","width":26.876953125,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,77.010894775390625,115.3351993560791]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":620,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Fr0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAHAAAIAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAHAAAIAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.5000002384185791,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,83.677688598632812,12.485198974609375]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,7],"opacity":1,"blur":0,"isLocked":false,"gid":621,"smootheningRate":0,"initialPoint":[-142,7],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":5.5999999046325684,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1FG0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc18QD05TTXV0YWJsZVN0cmluZ6McHh9YTlNTdHJpbmdYTlNPYmplY3TTISIQIyYpV05TLmtleXNaTlMub2JqZWN0c6IkJYAFgAaiJyiAB4AJgBBfEBBOU1BhcmFncmFwaFN0eWxlVk5TRm9udNMtEC4vMDFfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uWk5TVGFiU3RvcHMQAYAIgADSGhszNF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlozM1H18QEE5TUGFyYWdyYXBoU3R5bGXVNzg5OhA7PD0+P1ZOU1NpemVYTlNmRmxhZ3NcTlNEZXNjcmlwdG9yVk5TTmFtZSNAFmZmYAAAABAQgAuACoASWUhlbHZldGljYdIQQkNEXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAEYAM0yEiEEZJKaJHSIANgA6iSj6AD4AKgBBfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAFmZmYAAAANIaG1FSXE5TRGljdGlvbmFyeaJRH9IaG1RVXxAQVUlGb250RGVzY3JpcHRvcqNWVx9fEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIaG1laVk5TRm9udKJZH9IaG1xdXU5TVGV4dFN0b3JhZ2WkXl9gH11OU1RleHRTdG9yYWdlXxAZTlNNdXRhYmxlQXR0cmlidXRlZFN0cmluZ18QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAawBxAHoAgwCOAJsAogCkAKYAqACqAK8AuQC7AL0AwgDNANYA6ADsAPUA\/gEFAQ0BGAEbAR0BHwEiASQBJgEoATsBQgFJAWsBdgF4AXoBfAGBAZsBnwGyAb0BxAHNAdoB4QHqAewB7gHwAfIB\/AIBAh4CIAIiAikCLAIuAjACMwI1AjcCOQJPAmUCbgJzAoACgwKIApsCnwKyAsUCygLRAtQC2QLnAuwC+gMWAAAAAAAAAgEAAAAAAAAAYQAAAAAAAAAAAAAAAAAAAys=","width":6.420703066745773,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,87.177688598632812,16.585197448730469]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,7],"opacity":1,"blur":0,"isLocked":false,"gid":622,"smootheningRate":0,"initialPoint":[-142,7],"creationPoints":[],"name":"(text)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1Y9MC4wNzLSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzXxAPTlNNdXRhYmxlU3RyaW5noxweH1hOU1N0cmluZ1hOU09iamVjdNMhIhAjJilXTlMua2V5c1pOUy5vYmplY3RzoiQlgAWABqInKIAHgAmAEF8QEE5TUGFyYWdyYXBoU3R5bGVWTlNGb2500y0QLi8wMV8QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25aTlNUYWJTdG9wcxABgAiAANIaGzM0XxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjMzUfXxAQTlNQYXJhZ3JhcGhTdHlsZdU3ODk6EDs8PT4\/Vk5TU2l6ZVhOU2ZGbGFnc1xOU0Rlc2NyaXB0b3JWTlNOYW1lI0AcAAAgAAAAEBCAC4AKgBJZSGVsdmV0aWNh0hBCQ0RfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ARgAzTISIQRkkpokdIgA2ADqJKPoAPgAqAEF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AcAAAgAAAA0hobUVJcTlNEaWN0aW9uYXJ5olEf0hobVFVfEBBVSUZvbnREZXNjcmlwdG9yo1ZXH18QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0hobWVpWTlNGb250olkf0hobXF1dTlNUZXh0U3RvcmFnZaReX2AfXU5TVGV4dFN0b3JhZ2VfEBlOU011dGFibGVBdHRyaWJ1dGVkU3RyaW5nXxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBrAHEAegCDAI4AmwCiAKQApgCoAKoArwC5ALsAwgDHANIA2wDtAPEA+gEDAQoBEgEdASABIgEkAScBKQErAS0BQAFHAU4BcAF7AX0BfwGBAYYBoAGkAbcBwgHJAdIB3wHmAe8B8QHzAfUB9wIBAgYCIwIlAicCLgIxAjMCNQI4AjoCPAI+AlQCagJzAngChQKIAo0CoAKkArcCygLPAtYC2QLeAuwC8QL\/AxsAAAAAAAACAQAAAAAAAABhAAAAAAAAAAAAAAAAAAADMA==","width":24.604981940472499,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,90.599166870117188,13.485198974609375]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,8],"opacity":1,"blur":0,"isLocked":false,"gid":623,"smootheningRate":0,"initialPoint":[-142,8],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.40000385046005,15.84999829903245],"reflectionModeOverride":0,"anchorPoint":[116.40000385046005,15.84999829903245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.40000385046005,15.84999829903245],"nextPoint":[-142,4]},{"outPoint":[136.35000414773822,15.84999829903245],"reflectionModeOverride":0,"anchorPoint":[136.35000414773822,15.84999829903245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.35000414773822,15.84999829903245],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":625,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.350002612918615,41.799998685717583],"reflectionModeOverride":0,"anchorPoint":[33.350002612918615,41.799998685717583],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.350002612918615,41.799998685717583],"nextPoint":[-142,4]},{"outPoint":[33.600002616643906,41.799998685717583],"reflectionModeOverride":0,"anchorPoint":[33.600002616643906,41.799998685717583],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.600002616643906,41.799998685717583],"nextPoint":[-142,4]},{"outPoint":[33.75000261887908,41.849998686462641],"reflectionModeOverride":0,"anchorPoint":[33.75000261887908,41.849998686462641],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.75000261887908,41.849998686462641],"nextPoint":[-142,4]},{"outPoint":[33.900002621114254,41.849998686462641],"reflectionModeOverride":0,"anchorPoint":[33.900002621114254,41.849998686462641],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.900002621114254,41.849998686462641],"nextPoint":[-142,4]},{"outPoint":[34.050002623349428,41.899998687207699],"reflectionModeOverride":0,"anchorPoint":[34.050002623349428,41.899998687207699],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.050002623349428,41.899998687207699],"nextPoint":[-142,4]},{"outPoint":[34.200002625584602,41.949998687952757],"reflectionModeOverride":0,"anchorPoint":[34.200002625584602,41.949998687952757],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.200002625584602,41.949998687952757],"nextPoint":[-142,4]},{"outPoint":[34.300002627074718,41.999998688697815],"reflectionModeOverride":0,"anchorPoint":[34.300002627074718,41.999998688697815],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.300002627074718,41.999998688697815],"nextPoint":[-142,4]},{"outPoint":[34.450002629309893,42.049998689442873],"reflectionModeOverride":0,"anchorPoint":[34.450002629309893,42.049998689442873],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.450002629309893,42.049998689442873],"nextPoint":[-142,4]},{"outPoint":[34.600002631545067,42.099998690187931],"reflectionModeOverride":0,"anchorPoint":[34.600002631545067,42.099998690187931],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.600002631545067,42.099998690187931],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,42.199998691678047],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,42.199998691678047],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,42.199998691678047],"nextPoint":[-142,4]},{"outPoint":[34.850002635270357,42.249998692423105],"reflectionModeOverride":0,"anchorPoint":[34.850002635270357,42.249998692423105],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.850002635270357,42.249998692423105],"nextPoint":[-142,4]},{"outPoint":[35.000002637505531,42.349998693913221],"reflectionModeOverride":0,"anchorPoint":[35.000002637505531,42.349998693913221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.000002637505531,42.349998693913221],"nextPoint":[-142,4]},{"outPoint":[35.150002639740705,42.449998695403337],"reflectionModeOverride":0,"anchorPoint":[35.150002639740705,42.449998695403337],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.150002639740705,42.449998695403337],"nextPoint":[-142,4]},{"outPoint":[35.30000264197588,42.549998696893454],"reflectionModeOverride":0,"anchorPoint":[35.30000264197588,42.549998696893454],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.30000264197588,42.549998696893454],"nextPoint":[-142,4]},{"outPoint":[35.450002644211054,42.64999869838357],"reflectionModeOverride":0,"anchorPoint":[35.450002644211054,42.64999869838357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.450002644211054,42.64999869838357],"nextPoint":[-142,4]},{"outPoint":[35.55000264570117,42.799998700618744],"reflectionModeOverride":0,"anchorPoint":[35.55000264570117,42.799998700618744],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.55000264570117,42.799998700618744],"nextPoint":[-142,4]},{"outPoint":[35.700002647936344,42.89999870210886],"reflectionModeOverride":0,"anchorPoint":[35.700002647936344,42.89999870210886],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.700002647936344,42.89999870210886],"nextPoint":[-142,4]},{"outPoint":[35.850002650171518,43.049998704344034],"reflectionModeOverride":0,"anchorPoint":[35.850002650171518,43.049998704344034],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.850002650171518,43.049998704344034],"nextPoint":[-142,4]},{"outPoint":[36.000002652406693,43.199998706579208],"reflectionModeOverride":0,"anchorPoint":[36.000002652406693,43.199998706579208],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.000002652406693,43.199998706579208],"nextPoint":[-142,4]},{"outPoint":[36.150002654641867,43.349998708814383],"reflectionModeOverride":0,"anchorPoint":[36.150002654641867,43.349998708814383],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.150002654641867,43.349998708814383],"nextPoint":[-142,4]},{"outPoint":[36.250002656131983,43.499998711049557],"reflectionModeOverride":0,"anchorPoint":[36.250002656131983,43.499998711049557],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.250002656131983,43.499998711049557],"nextPoint":[-142,4]},{"outPoint":[36.400002658367157,43.699998714029789],"reflectionModeOverride":0,"anchorPoint":[36.400002658367157,43.699998714029789],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.400002658367157,43.699998714029789],"nextPoint":[-142,4]},{"outPoint":[36.550002660602331,43.849998716264963],"reflectionModeOverride":0,"anchorPoint":[36.550002660602331,43.849998716264963],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.550002660602331,43.849998716264963],"nextPoint":[-142,4]},{"outPoint":[36.700002662837505,44.049998719245195],"reflectionModeOverride":0,"anchorPoint":[36.700002662837505,44.049998719245195],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.700002662837505,44.049998719245195],"nextPoint":[-142,4]},{"outPoint":[36.85000266507268,44.249998722225428],"reflectionModeOverride":0,"anchorPoint":[36.85000266507268,44.249998722225428],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.85000266507268,44.249998722225428],"nextPoint":[-142,4]},{"outPoint":[36.950002666562796,44.44999872520566],"reflectionModeOverride":0,"anchorPoint":[36.950002666562796,44.44999872520566],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.950002666562796,44.44999872520566],"nextPoint":[-142,4]},{"outPoint":[37.10000266879797,44.69999872893095],"reflectionModeOverride":0,"anchorPoint":[37.10000266879797,44.69999872893095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.10000266879797,44.69999872893095],"nextPoint":[-142,4]},{"outPoint":[37.250002671033144,44.899998731911182],"reflectionModeOverride":0,"anchorPoint":[37.250002671033144,44.899998731911182],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.250002671033144,44.899998731911182],"nextPoint":[-142,4]},{"outPoint":[37.400002673268318,45.149998735636473],"reflectionModeOverride":0,"anchorPoint":[37.400002673268318,45.149998735636473],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.400002673268318,45.149998735636473],"nextPoint":[-142,4]},{"outPoint":[37.500002674758434,45.399998739361763],"reflectionModeOverride":0,"anchorPoint":[37.500002674758434,45.399998739361763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.500002674758434,45.399998739361763],"nextPoint":[-142,4]},{"outPoint":[37.650002676993608,45.649998743087053],"reflectionModeOverride":0,"anchorPoint":[37.650002676993608,45.649998743087053],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.650002676993608,45.649998743087053],"nextPoint":[-142,4]},{"outPoint":[37.800002679228783,45.899998746812344],"reflectionModeOverride":0,"anchorPoint":[37.800002679228783,45.899998746812344],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.800002679228783,45.899998746812344],"nextPoint":[-142,4]},{"outPoint":[37.950002681463957,46.149998750537634],"reflectionModeOverride":0,"anchorPoint":[37.950002681463957,46.149998750537634],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.950002681463957,46.149998750537634],"nextPoint":[-142,4]},{"outPoint":[38.100002683699131,46.449998755007982],"reflectionModeOverride":0,"anchorPoint":[38.100002683699131,46.449998755007982],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.100002683699131,46.449998755007982],"nextPoint":[-142,4]},{"outPoint":[38.200002685189247,46.699998758733273],"reflectionModeOverride":0,"anchorPoint":[38.200002685189247,46.699998758733273],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.200002685189247,46.699998758733273],"nextPoint":[-142,4]},{"outPoint":[38.350002687424421,46.999998763203621],"reflectionModeOverride":0,"anchorPoint":[38.350002687424421,46.999998763203621],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.350002687424421,46.999998763203621],"nextPoint":[-142,4]},{"outPoint":[38.500002689659595,47.299998767673969],"reflectionModeOverride":0,"anchorPoint":[38.500002689659595,47.299998767673969],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.500002689659595,47.299998767673969],"nextPoint":[-142,4]},{"outPoint":[38.65000269189477,47.649998772889376],"reflectionModeOverride":0,"anchorPoint":[38.65000269189477,47.649998772889376],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.65000269189477,47.649998772889376],"nextPoint":[-142,4]},{"outPoint":[38.800002694129944,47.949998777359724],"reflectionModeOverride":0,"anchorPoint":[38.800002694129944,47.949998777359724],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.800002694129944,47.949998777359724],"nextPoint":[-142,4]},{"outPoint":[38.90000269562006,48.29999878257513],"reflectionModeOverride":0,"anchorPoint":[38.90000269562006,48.29999878257513],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.90000269562006,48.29999878257513],"nextPoint":[-142,4]},{"outPoint":[39.050002697855234,48.649998787790537],"reflectionModeOverride":0,"anchorPoint":[39.050002697855234,48.649998787790537],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.050002697855234,48.649998787790537],"nextPoint":[-142,4]},{"outPoint":[39.200002700090408,48.999998793005943],"reflectionModeOverride":0,"anchorPoint":[39.200002700090408,48.999998793005943],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.200002700090408,48.999998793005943],"nextPoint":[-142,4]},{"outPoint":[39.350002702325583,49.34999879822135],"reflectionModeOverride":0,"anchorPoint":[39.350002702325583,49.34999879822135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.350002702325583,49.34999879822135],"nextPoint":[-142,4]},{"outPoint":[39.450002703815699,49.749998804181814],"reflectionModeOverride":0,"anchorPoint":[39.450002703815699,49.749998804181814],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.450002703815699,49.749998804181814],"nextPoint":[-142,4]},{"outPoint":[39.600002706050873,50.099998809397221],"reflectionModeOverride":0,"anchorPoint":[39.600002706050873,50.099998809397221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.600002706050873,50.099998809397221],"nextPoint":[-142,4]},{"outPoint":[39.750002708286047,50.499998815357685],"reflectionModeOverride":0,"anchorPoint":[39.750002708286047,50.499998815357685],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.750002708286047,50.499998815357685],"nextPoint":[-142,4]},{"outPoint":[39.900002710521221,50.89999882131815],"reflectionModeOverride":0,"anchorPoint":[39.900002710521221,50.89999882131815],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.900002710521221,50.89999882131815],"nextPoint":[-142,4]},{"outPoint":[40.050002712756395,51.349998828023672],"reflectionModeOverride":0,"anchorPoint":[40.050002712756395,51.349998828023672],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.050002712756395,51.349998828023672],"nextPoint":[-142,4]},{"outPoint":[40.150002714246511,51.749998833984137],"reflectionModeOverride":0,"anchorPoint":[40.150002714246511,51.749998833984137],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.150002714246511,51.749998833984137],"nextPoint":[-142,4]},{"outPoint":[40.300002716481686,52.199998840689659],"reflectionModeOverride":0,"anchorPoint":[40.300002716481686,52.199998840689659],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.300002716481686,52.199998840689659],"nextPoint":[-142,4]},{"outPoint":[40.45000271871686,52.649998847395182],"reflectionModeOverride":0,"anchorPoint":[40.45000271871686,52.649998847395182],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.45000271871686,52.649998847395182],"nextPoint":[-142,4]},{"outPoint":[40.600002720952034,53.099998854100704],"reflectionModeOverride":0,"anchorPoint":[40.600002720952034,53.099998854100704],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.600002720952034,53.099998854100704],"nextPoint":[-142,4]},{"outPoint":[40.750002723187208,53.599998861551285],"reflectionModeOverride":0,"anchorPoint":[40.750002723187208,53.599998861551285],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.750002723187208,53.599998861551285],"nextPoint":[-142,4]},{"outPoint":[40.850002724677324,54.049998868256807],"reflectionModeOverride":0,"anchorPoint":[40.850002724677324,54.049998868256807],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.850002724677324,54.049998868256807],"nextPoint":[-142,4]},{"outPoint":[41.000002726912498,54.549998875707388],"reflectionModeOverride":0,"anchorPoint":[41.000002726912498,54.549998875707388],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.000002726912498,54.549998875707388],"nextPoint":[-142,4]},{"outPoint":[41.150002729147673,55.049998883157969],"reflectionModeOverride":0,"anchorPoint":[41.150002729147673,55.049998883157969],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.150002729147673,55.049998883157969],"nextPoint":[-142,4]},{"outPoint":[41.300002731382847,55.599998891353607],"reflectionModeOverride":0,"anchorPoint":[41.300002731382847,55.599998891353607],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.300002731382847,55.599998891353607],"nextPoint":[-142,4]},{"outPoint":[41.450002733618021,56.149998899549246],"reflectionModeOverride":0,"anchorPoint":[41.450002733618021,56.149998899549246],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.450002733618021,56.149998899549246],"nextPoint":[-142,4]},{"outPoint":[41.550002735108137,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[41.550002735108137,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.550002735108137,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[41.700002737343311,57.249998915940523],"reflectionModeOverride":0,"anchorPoint":[41.700002737343311,57.249998915940523],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.700002737343311,57.249998915940523],"nextPoint":[-142,4]},{"outPoint":[41.850002739578485,57.799998924136162],"reflectionModeOverride":0,"anchorPoint":[41.850002739578485,57.799998924136162],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.850002739578485,57.799998924136162],"nextPoint":[-142,4]},{"outPoint":[42.00000274181366,58.399998933076859],"reflectionModeOverride":0,"anchorPoint":[42.00000274181366,58.399998933076859],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.00000274181366,58.399998933076859],"nextPoint":[-142,4]},{"outPoint":[42.100002743303776,58.999998942017555],"reflectionModeOverride":0,"anchorPoint":[42.100002743303776,58.999998942017555],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.100002743303776,58.999998942017555],"nextPoint":[-142,4]},{"outPoint":[42.25000274553895,59.599998950958252],"reflectionModeOverride":0,"anchorPoint":[42.25000274553895,59.599998950958252],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.25000274553895,59.599998950958252],"nextPoint":[-142,4]},{"outPoint":[42.400002747774124,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[42.400002747774124,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.400002747774124,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[42.550002750009298,60.899998970329762],"reflectionModeOverride":0,"anchorPoint":[42.550002750009298,60.899998970329762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.550002750009298,60.899998970329762],"nextPoint":[-142,4]},{"outPoint":[42.700002752244473,61.549998980015516],"reflectionModeOverride":0,"anchorPoint":[42.700002752244473,61.549998980015516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.700002752244473,61.549998980015516],"nextPoint":[-142,4]},{"outPoint":[42.800002753734589,62.199998989701271],"reflectionModeOverride":0,"anchorPoint":[42.800002753734589,62.199998989701271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.800002753734589,62.199998989701271],"nextPoint":[-142,4]},{"outPoint":[42.950002755969763,62.849998999387026],"reflectionModeOverride":0,"anchorPoint":[42.950002755969763,62.849998999387026],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.950002755969763,62.849998999387026],"nextPoint":[-142,4]},{"outPoint":[43.100002758204937,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[43.100002758204937,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.100002758204937,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[43.250002760440111,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[43.250002760440111,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.250002760440111,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[43.400002762675285,64.999999031424522],"reflectionModeOverride":0,"anchorPoint":[43.400002762675285,64.999999031424522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.400002762675285,64.999999031424522],"nextPoint":[-142,4]},{"outPoint":[43.500002764165401,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[43.500002764165401,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.500002764165401,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[43.650002766400576,66.449999053031206],"reflectionModeOverride":0,"anchorPoint":[43.650002766400576,66.449999053031206],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.650002766400576,66.449999053031206],"nextPoint":[-142,4]},{"outPoint":[43.80000276863575,67.149999063462019],"reflectionModeOverride":0,"anchorPoint":[43.80000276863575,67.149999063462019],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.80000276863575,67.149999063462019],"nextPoint":[-142,4]},{"outPoint":[43.950002770870924,67.89999907463789],"reflectionModeOverride":0,"anchorPoint":[43.950002770870924,67.89999907463789],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.950002770870924,67.89999907463789],"nextPoint":[-142,4]},{"outPoint":[44.100002773106098,68.649999085813761],"reflectionModeOverride":0,"anchorPoint":[44.100002773106098,68.649999085813761],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.100002773106098,68.649999085813761],"nextPoint":[-142,4]},{"outPoint":[44.200002774596214,69.399999096989632],"reflectionModeOverride":0,"anchorPoint":[44.200002774596214,69.399999096989632],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.200002774596214,69.399999096989632],"nextPoint":[-142,4]},{"outPoint":[44.350002776831388,70.149999108165503],"reflectionModeOverride":0,"anchorPoint":[44.350002776831388,70.149999108165503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.350002776831388,70.149999108165503],"nextPoint":[-142,4]},{"outPoint":[44.500002779066563,70.899999119341373],"reflectionModeOverride":0,"anchorPoint":[44.500002779066563,70.899999119341373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.500002779066563,70.899999119341373],"nextPoint":[-142,4]},{"outPoint":[44.650002781301737,71.649999130517244],"reflectionModeOverride":0,"anchorPoint":[44.650002781301737,71.649999130517244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.650002781301737,71.649999130517244],"nextPoint":[-142,4]},{"outPoint":[44.750002782791853,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[44.750002782791853,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.750002782791853,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[44.900002785027027,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[44.900002785027027,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.900002785027027,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[45.050002787262201,73.799999162554741],"reflectionModeOverride":0,"anchorPoint":[45.050002787262201,73.799999162554741],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.050002787262201,73.799999162554741],"nextPoint":[-142,4]},{"outPoint":[45.200002789497375,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[45.200002789497375,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.200002789497375,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[45.35000279173255,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[45.35000279173255,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.35000279173255,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[45.450002793222666,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[45.450002793222666,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.450002793222666,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[45.60000279545784,76.199999198317528],"reflectionModeOverride":0,"anchorPoint":[45.60000279545784,76.199999198317528],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.60000279545784,76.199999198317528],"nextPoint":[-142,4]},{"outPoint":[45.750002797693014,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[45.750002797693014,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.750002797693014,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[45.900002799928188,77.099999211728573],"reflectionModeOverride":0,"anchorPoint":[45.900002799928188,77.099999211728573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.900002799928188,77.099999211728573],"nextPoint":[-142,4]},{"outPoint":[46.050002802163363,77.449999216943979],"reflectionModeOverride":0,"anchorPoint":[46.050002802163363,77.449999216943979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.050002802163363,77.449999216943979],"nextPoint":[-142,4]},{"outPoint":[46.150002803653479,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[46.150002803653479,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.150002803653479,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[46.300002805888653,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[46.300002805888653,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.300002805888653,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[46.450002808123827,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[46.450002808123827,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.450002808123827,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[46.600002810359001,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[46.600002810359001,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.600002810359001,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[46.750002812594175,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[46.750002812594175,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.750002812594175,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[46.850002814084291,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[46.850002814084291,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.850002814084291,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[47.000002816319466,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[47.000002816319466,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.000002816319466,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[47.300002820789814,77.799999222159386],"reflectionModeOverride":0,"anchorPoint":[47.300002820789814,77.799999222159386],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.300002820789814,77.799999222159386],"nextPoint":[-142,4]},{"outPoint":[47.40000282227993,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[47.40000282227993,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.40000282227993,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[47.550002824515104,77.299999214708805],"reflectionModeOverride":0,"anchorPoint":[47.550002824515104,77.299999214708805],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.550002824515104,77.299999214708805],"nextPoint":[-142,4]},{"outPoint":[47.700002826750278,76.999999210238457],"reflectionModeOverride":0,"anchorPoint":[47.700002826750278,76.999999210238457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.700002826750278,76.999999210238457],"nextPoint":[-142,4]},{"outPoint":[47.850002828985453,76.699999205768108],"reflectionModeOverride":0,"anchorPoint":[47.850002828985453,76.699999205768108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.850002828985453,76.699999205768108],"nextPoint":[-142,4]},{"outPoint":[48.000002831220627,76.349999200552702],"reflectionModeOverride":0,"anchorPoint":[48.000002831220627,76.349999200552702],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.000002831220627,76.349999200552702],"nextPoint":[-142,4]},{"outPoint":[48.100002832710743,75.999999195337296],"reflectionModeOverride":0,"anchorPoint":[48.100002832710743,75.999999195337296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.100002832710743,75.999999195337296],"nextPoint":[-142,4]},{"outPoint":[48.250002834945917,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[48.250002834945917,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.250002834945917,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[48.400002837181091,75.299999184906483],"reflectionModeOverride":0,"anchorPoint":[48.400002837181091,75.299999184906483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.400002837181091,75.299999184906483],"nextPoint":[-142,4]},{"outPoint":[48.550002839416265,74.949999179691076],"reflectionModeOverride":0,"anchorPoint":[48.550002839416265,74.949999179691076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.550002839416265,74.949999179691076],"nextPoint":[-142,4]},{"outPoint":[48.70000284165144,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[48.70000284165144,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.70000284165144,74.59999917447567],"nextPoint":[-142,4]},{"outPoint":[48.800002843141556,74.249999169260263],"reflectionModeOverride":0,"anchorPoint":[48.800002843141556,74.249999169260263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.800002843141556,74.249999169260263],"nextPoint":[-142,4]},{"outPoint":[48.95000284537673,73.899999164044857],"reflectionModeOverride":0,"anchorPoint":[48.95000284537673,73.899999164044857],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.95000284537673,73.899999164044857],"nextPoint":[-142,4]},{"outPoint":[49.100002847611904,73.549999158829451],"reflectionModeOverride":0,"anchorPoint":[49.100002847611904,73.549999158829451],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.100002847611904,73.549999158829451],"nextPoint":[-142,4]},{"outPoint":[49.250002849847078,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[49.250002849847078,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.250002849847078,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[49.350002851337194,72.899999149143696],"reflectionModeOverride":0,"anchorPoint":[49.350002851337194,72.899999149143696],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.350002851337194,72.899999149143696],"nextPoint":[-142,4]},{"outPoint":[49.500002853572369,72.599999144673347],"reflectionModeOverride":0,"anchorPoint":[49.500002853572369,72.599999144673347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.500002853572369,72.599999144673347],"nextPoint":[-142,4]},{"outPoint":[49.650002855807543,72.299999140202999],"reflectionModeOverride":0,"anchorPoint":[49.650002855807543,72.299999140202999],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.650002855807543,72.299999140202999],"nextPoint":[-142,4]},{"outPoint":[49.800002858042717,72.049999136477709],"reflectionModeOverride":0,"anchorPoint":[49.800002858042717,72.049999136477709],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.800002858042717,72.049999136477709],"nextPoint":[-142,4]},{"outPoint":[49.950002860277891,71.74999913200736],"reflectionModeOverride":0,"anchorPoint":[49.950002860277891,71.74999913200736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.950002860277891,71.74999913200736],"nextPoint":[-142,4]},{"outPoint":[50.050002861768007,71.49999912828207],"reflectionModeOverride":0,"anchorPoint":[50.050002861768007,71.49999912828207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.050002861768007,71.49999912828207],"nextPoint":[-142,4]},{"outPoint":[50.200002864003181,71.299999125301838],"reflectionModeOverride":0,"anchorPoint":[50.200002864003181,71.299999125301838],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.200002864003181,71.299999125301838],"nextPoint":[-142,4]},{"outPoint":[50.350002866238356,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[50.350002866238356,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.350002866238356,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[50.50000286847353,70.849999118596315],"reflectionModeOverride":0,"anchorPoint":[50.50000286847353,70.849999118596315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.50000286847353,70.849999118596315],"nextPoint":[-142,4]},{"outPoint":[50.650002870708704,70.649999115616083],"reflectionModeOverride":0,"anchorPoint":[50.650002870708704,70.649999115616083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.650002870708704,70.649999115616083],"nextPoint":[-142,4]},{"outPoint":[50.75000287219882,70.449999112635851],"reflectionModeOverride":0,"anchorPoint":[50.75000287219882,70.449999112635851],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.75000287219882,70.449999112635851],"nextPoint":[-142,4]},{"outPoint":[50.900002874433994,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[50.900002874433994,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.900002874433994,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[51.050002876669168,70.149999108165503],"reflectionModeOverride":0,"anchorPoint":[51.050002876669168,70.149999108165503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.050002876669168,70.149999108165503],"nextPoint":[-142,4]},{"outPoint":[51.200002878904343,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[51.200002878904343,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.200002878904343,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[51.350002881139517,69.849999103695154],"reflectionModeOverride":0,"anchorPoint":[51.350002881139517,69.849999103695154],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.350002881139517,69.849999103695154],"nextPoint":[-142,4]},{"outPoint":[51.450002882629633,69.749999102205038],"reflectionModeOverride":0,"anchorPoint":[51.450002882629633,69.749999102205038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.450002882629633,69.749999102205038],"nextPoint":[-142,4]},{"outPoint":[51.600002884864807,69.649999100714922],"reflectionModeOverride":0,"anchorPoint":[51.600002884864807,69.649999100714922],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.600002884864807,69.649999100714922],"nextPoint":[-142,4]},{"outPoint":[51.750002887099981,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[51.750002887099981,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.750002887099981,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[51.900002889335155,69.499999098479748],"reflectionModeOverride":0,"anchorPoint":[51.900002889335155,69.499999098479748],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.900002889335155,69.499999098479748],"nextPoint":[-142,4]},{"outPoint":[52.000002890825272,69.399999096989632],"reflectionModeOverride":0,"anchorPoint":[52.000002890825272,69.399999096989632],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.000002890825272,69.399999096989632],"nextPoint":[-142,4]},{"outPoint":[52.150002893060446,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[52.150002893060446,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.150002893060446,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[52.30000289529562,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[52.30000289529562,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.30000289529562,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[52.450002897530794,69.299999095499516],"reflectionModeOverride":0,"anchorPoint":[52.450002897530794,69.299999095499516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.450002897530794,69.299999095499516],"nextPoint":[-142,4]},{"outPoint":[52.600002899765968,69.299999095499516],"reflectionModeOverride":0,"anchorPoint":[52.600002899765968,69.299999095499516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.600002899765968,69.299999095499516],"nextPoint":[-142,4]},{"outPoint":[52.700002901256084,69.299999095499516],"reflectionModeOverride":0,"anchorPoint":[52.700002901256084,69.299999095499516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.700002901256084,69.299999095499516],"nextPoint":[-142,4]},{"outPoint":[52.850002903491259,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[52.850002903491259,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.850002903491259,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[53.000002905726433,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[53.000002905726433,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.000002905726433,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[53.150002907961607,69.399999096989632],"reflectionModeOverride":0,"anchorPoint":[53.150002907961607,69.399999096989632],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.150002907961607,69.399999096989632],"nextPoint":[-142,4]},{"outPoint":[53.300002910196781,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[53.300002910196781,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.300002910196781,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[53.400002911686897,69.499999098479748],"reflectionModeOverride":0,"anchorPoint":[53.400002911686897,69.499999098479748],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.400002911686897,69.499999098479748],"nextPoint":[-142,4]},{"outPoint":[53.550002913922071,69.599999099969864],"reflectionModeOverride":0,"anchorPoint":[53.550002913922071,69.599999099969864],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.550002913922071,69.599999099969864],"nextPoint":[-142,4]},{"outPoint":[53.700002916157246,69.69999910145998],"reflectionModeOverride":0,"anchorPoint":[53.700002916157246,69.69999910145998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.700002916157246,69.69999910145998],"nextPoint":[-142,4]},{"outPoint":[53.85000291839242,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[53.85000291839242,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.85000291839242,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[54.000002920627594,69.899999104440212],"reflectionModeOverride":0,"anchorPoint":[54.000002920627594,69.899999104440212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.000002920627594,69.899999104440212],"nextPoint":[-142,4]},{"outPoint":[54.10000292211771,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[54.10000292211771,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.10000292211771,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[54.250002924352884,70.149999108165503],"reflectionModeOverride":0,"anchorPoint":[54.250002924352884,70.149999108165503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.250002924352884,70.149999108165503],"nextPoint":[-142,4]},{"outPoint":[54.400002926588058,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[54.400002926588058,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.400002926588058,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[54.550002928823233,70.449999112635851],"reflectionModeOverride":0,"anchorPoint":[54.550002928823233,70.449999112635851],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.550002928823233,70.449999112635851],"nextPoint":[-142,4]},{"outPoint":[54.650002930313349,70.649999115616083],"reflectionModeOverride":0,"anchorPoint":[54.650002930313349,70.649999115616083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.650002930313349,70.649999115616083],"nextPoint":[-142,4]},{"outPoint":[54.800002932548523,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[54.800002932548523,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.800002932548523,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[54.950002934783697,70.99999912083149],"reflectionModeOverride":0,"anchorPoint":[54.950002934783697,70.99999912083149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.950002934783697,70.99999912083149],"nextPoint":[-142,4]},{"outPoint":[55.100002937018871,71.199999123811722],"reflectionModeOverride":0,"anchorPoint":[55.100002937018871,71.199999123811722],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.100002937018871,71.199999123811722],"nextPoint":[-142,4]},{"outPoint":[55.250002939254045,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[55.250002939254045,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.250002939254045,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[55.350002940744162,71.649999130517244],"reflectionModeOverride":0,"anchorPoint":[55.350002940744162,71.649999130517244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.350002940744162,71.649999130517244],"nextPoint":[-142,4]},{"outPoint":[55.500002942979336,71.899999134242535],"reflectionModeOverride":0,"anchorPoint":[55.500002942979336,71.899999134242535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.500002942979336,71.899999134242535],"nextPoint":[-142,4]},{"outPoint":[55.65000294521451,72.149999137967825],"reflectionModeOverride":0,"anchorPoint":[55.65000294521451,72.149999137967825],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.65000294521451,72.149999137967825],"nextPoint":[-142,4]},{"outPoint":[55.800002947449684,72.449999142438173],"reflectionModeOverride":0,"anchorPoint":[55.800002947449684,72.449999142438173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.800002947449684,72.449999142438173],"nextPoint":[-142,4]},{"outPoint":[55.950002949684858,72.749999146908522],"reflectionModeOverride":0,"anchorPoint":[55.950002949684858,72.749999146908522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.950002949684858,72.749999146908522],"nextPoint":[-142,4]},{"outPoint":[56.050002951174974,72.999999150633812],"reflectionModeOverride":0,"anchorPoint":[56.050002951174974,72.999999150633812],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.050002951174974,72.999999150633812],"nextPoint":[-142,4]},{"outPoint":[56.200002953410149,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[56.200002953410149,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.200002953410149,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[56.350002955645323,73.649999160319567],"reflectionModeOverride":0,"anchorPoint":[56.350002955645323,73.649999160319567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.350002955645323,73.649999160319567],"nextPoint":[-142,4]},{"outPoint":[56.500002957880497,73.999999165534973],"reflectionModeOverride":0,"anchorPoint":[56.500002957880497,73.999999165534973],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.500002957880497,73.999999165534973],"nextPoint":[-142,4]},{"outPoint":[56.650002960115671,74.299999170005322],"reflectionModeOverride":0,"anchorPoint":[56.650002960115671,74.299999170005322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.650002960115671,74.299999170005322],"nextPoint":[-142,4]},{"outPoint":[56.750002961605787,74.699999175965786],"reflectionModeOverride":0,"anchorPoint":[56.750002961605787,74.699999175965786],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.750002961605787,74.699999175965786],"nextPoint":[-142,4]},{"outPoint":[56.900002963840961,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[56.900002963840961,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.900002963840961,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[57.050002966076136,75.449999187141657],"reflectionModeOverride":0,"anchorPoint":[57.050002966076136,75.449999187141657],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.050002966076136,75.449999187141657],"nextPoint":[-142,4]},{"outPoint":[57.20000296831131,75.799999192357063],"reflectionModeOverride":0,"anchorPoint":[57.20000296831131,75.799999192357063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.20000296831131,75.799999192357063],"nextPoint":[-142,4]},{"outPoint":[57.300002969801426,76.249999199062586],"reflectionModeOverride":0,"anchorPoint":[57.300002969801426,76.249999199062586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.300002969801426,76.249999199062586],"nextPoint":[-142,4]},{"outPoint":[57.4500029720366,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[57.4500029720366,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.4500029720366,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[57.600002974271774,77.099999211728573],"reflectionModeOverride":0,"anchorPoint":[57.600002974271774,77.099999211728573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.600002974271774,77.099999211728573],"nextPoint":[-142,4]},{"outPoint":[57.750002976506948,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[57.750002976506948,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.750002976506948,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[57.900002978742123,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[57.900002978742123,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.900002978742123,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[58.000002980232239,78.44999923184514],"reflectionModeOverride":0,"anchorPoint":[58.000002980232239,78.44999923184514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.000002980232239,78.44999923184514],"nextPoint":[-142,4]},{"outPoint":[58.150002982467413,78.949999239295721],"reflectionModeOverride":0,"anchorPoint":[58.150002982467413,78.949999239295721],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.150002982467413,78.949999239295721],"nextPoint":[-142,4]},{"outPoint":[58.300002984702587,79.449999246746302],"reflectionModeOverride":0,"anchorPoint":[58.300002984702587,79.449999246746302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.300002984702587,79.449999246746302],"nextPoint":[-142,4]},{"outPoint":[58.450002986937761,79.99999925494194],"reflectionModeOverride":0,"anchorPoint":[58.450002986937761,79.99999925494194],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.450002986937761,79.99999925494194],"nextPoint":[-142,4]},{"outPoint":[58.600002989172935,80.499999262392521],"reflectionModeOverride":0,"anchorPoint":[58.600002989172935,80.499999262392521],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.600002989172935,80.499999262392521],"nextPoint":[-142,4]},{"outPoint":[58.700002990663052,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[58.700002990663052,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.700002990663052,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[58.850002992898226,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[58.850002992898226,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.850002992898226,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[59.0000029951334,82.149999286979437],"reflectionModeOverride":0,"anchorPoint":[59.0000029951334,82.149999286979437],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.0000029951334,82.149999286979437],"nextPoint":[-142,4]},{"outPoint":[59.150002997368574,82.699999295175076],"reflectionModeOverride":0,"anchorPoint":[59.150002997368574,82.699999295175076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.150002997368574,82.699999295175076],"nextPoint":[-142,4]},{"outPoint":[59.25000299885869,83.299999304115772],"reflectionModeOverride":0,"anchorPoint":[59.25000299885869,83.299999304115772],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.25000299885869,83.299999304115772],"nextPoint":[-142,4]},{"outPoint":[59.400003001093864,83.849999312311411],"reflectionModeOverride":0,"anchorPoint":[59.400003001093864,83.849999312311411],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.400003001093864,83.849999312311411],"nextPoint":[-142,4]},{"outPoint":[59.550003003329039,84.449999321252108],"reflectionModeOverride":0,"anchorPoint":[59.550003003329039,84.449999321252108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.550003003329039,84.449999321252108],"nextPoint":[-142,4]},{"outPoint":[59.700003005564213,85.049999330192804],"reflectionModeOverride":0,"anchorPoint":[59.700003005564213,85.049999330192804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.700003005564213,85.049999330192804],"nextPoint":[-142,4]},{"outPoint":[59.850003007799387,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[59.850003007799387,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.850003007799387,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[59.950003009289503,86.249999348074198],"reflectionModeOverride":0,"anchorPoint":[59.950003009289503,86.249999348074198],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.950003009289503,86.249999348074198],"nextPoint":[-142,4]},{"outPoint":[60.100003011524677,86.849999357014894],"reflectionModeOverride":0,"anchorPoint":[60.100003011524677,86.849999357014894],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.100003011524677,86.849999357014894],"nextPoint":[-142,4]},{"outPoint":[60.250003013759851,87.399999365210533],"reflectionModeOverride":0,"anchorPoint":[60.250003013759851,87.399999365210533],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.250003013759851,87.399999365210533],"nextPoint":[-142,4]},{"outPoint":[60.400003015995026,87.99999937415123],"reflectionModeOverride":0,"anchorPoint":[60.400003015995026,87.99999937415123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.400003015995026,87.99999937415123],"nextPoint":[-142,4]},{"outPoint":[60.5500030182302,88.549999382346869],"reflectionModeOverride":0,"anchorPoint":[60.5500030182302,88.549999382346869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.5500030182302,88.549999382346869],"nextPoint":[-142,4]},{"outPoint":[60.650003019720316,89.099999390542507],"reflectionModeOverride":0,"anchorPoint":[60.650003019720316,89.099999390542507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.650003019720316,89.099999390542507],"nextPoint":[-142,4]},{"outPoint":[60.80000302195549,89.599999397993088],"reflectionModeOverride":0,"anchorPoint":[60.80000302195549,89.599999397993088],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.80000302195549,89.599999397993088],"nextPoint":[-142,4]},{"outPoint":[60.950003024190664,90.099999405443668],"reflectionModeOverride":0,"anchorPoint":[60.950003024190664,90.099999405443668],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.950003024190664,90.099999405443668],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,90.499999411404133],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,90.499999411404133],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,90.499999411404133],"nextPoint":[-142,4]},{"outPoint":[61.250003028661013,90.899999417364597],"reflectionModeOverride":0,"anchorPoint":[61.250003028661013,90.899999417364597],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.250003028661013,90.899999417364597],"nextPoint":[-142,4]},{"outPoint":[61.350003030151129,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[61.350003030151129,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.350003030151129,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[61.500003032386303,91.549999427050352],"reflectionModeOverride":0,"anchorPoint":[61.500003032386303,91.549999427050352],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.500003032386303,91.549999427050352],"nextPoint":[-142,4]},{"outPoint":[61.650003034621477,91.799999430775642],"reflectionModeOverride":0,"anchorPoint":[61.650003034621477,91.799999430775642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.650003034621477,91.799999430775642],"nextPoint":[-142,4]},{"outPoint":[61.800003036856651,91.949999433010817],"reflectionModeOverride":0,"anchorPoint":[61.800003036856651,91.949999433010817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.800003036856651,91.949999433010817],"nextPoint":[-142,4]},{"outPoint":[61.900003038346767,92.049999434500933],"reflectionModeOverride":0,"anchorPoint":[61.900003038346767,92.049999434500933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.900003038346767,92.049999434500933],"nextPoint":[-142,4]},{"outPoint":[62.050003040581942,92.099999435245991],"reflectionModeOverride":0,"anchorPoint":[62.050003040581942,92.099999435245991],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.050003040581942,92.099999435245991],"nextPoint":[-142,4]},{"outPoint":[62.200003042817116,92.099999435245991],"reflectionModeOverride":0,"anchorPoint":[62.200003042817116,92.099999435245991],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.200003042817116,92.099999435245991],"nextPoint":[-142,4]},{"outPoint":[62.35000304505229,91.999999433755875],"reflectionModeOverride":0,"anchorPoint":[62.35000304505229,91.999999433755875],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.35000304505229,91.999999433755875],"nextPoint":[-142,4]},{"outPoint":[62.500003047287464,91.799999430775642],"reflectionModeOverride":0,"anchorPoint":[62.500003047287464,91.799999430775642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.500003047287464,91.799999430775642],"nextPoint":[-142,4]},{"outPoint":[62.60000304877758,91.59999942779541],"reflectionModeOverride":0,"anchorPoint":[62.60000304877758,91.59999942779541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.60000304877758,91.59999942779541],"nextPoint":[-142,4]},{"outPoint":[62.750003051012754,91.299999423325062],"reflectionModeOverride":0,"anchorPoint":[62.750003051012754,91.299999423325062],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.750003051012754,91.299999423325062],"nextPoint":[-142,4]},{"outPoint":[62.900003053247929,90.999999418854713],"reflectionModeOverride":0,"anchorPoint":[62.900003053247929,90.999999418854713],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.900003053247929,90.999999418854713],"nextPoint":[-142,4]},{"outPoint":[63.050003055483103,90.649999413639307],"reflectionModeOverride":0,"anchorPoint":[63.050003055483103,90.649999413639307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.050003055483103,90.649999413639307],"nextPoint":[-142,4]},{"outPoint":[63.200003057718277,90.199999406933784],"reflectionModeOverride":0,"anchorPoint":[63.200003057718277,90.199999406933784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.200003057718277,90.199999406933784],"nextPoint":[-142,4]},{"outPoint":[63.300003059208393,89.79999940097332],"reflectionModeOverride":0,"anchorPoint":[63.300003059208393,89.79999940097332],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.300003059208393,89.79999940097332],"nextPoint":[-142,4]},{"outPoint":[63.450003061443567,89.299999393522739],"reflectionModeOverride":0,"anchorPoint":[63.450003061443567,89.299999393522739],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.450003061443567,89.299999393522739],"nextPoint":[-142,4]},{"outPoint":[63.600003063678741,88.799999386072159],"reflectionModeOverride":0,"anchorPoint":[63.600003063678741,88.799999386072159],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.600003063678741,88.799999386072159],"nextPoint":[-142,4]},{"outPoint":[63.750003065913916,88.299999378621578],"reflectionModeOverride":0,"anchorPoint":[63.750003065913916,88.299999378621578],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.750003065913916,88.299999378621578],"nextPoint":[-142,4]},{"outPoint":[63.90000306814909,87.799999371170998],"reflectionModeOverride":0,"anchorPoint":[63.90000306814909,87.799999371170998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.90000306814909,87.799999371170998],"nextPoint":[-142,4]},{"outPoint":[64.000003069639206,87.249999362975359],"reflectionModeOverride":0,"anchorPoint":[64.000003069639206,87.249999362975359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.000003069639206,87.249999362975359],"nextPoint":[-142,4]},{"outPoint":[64.15000307187438,86.749999355524778],"reflectionModeOverride":0,"anchorPoint":[64.15000307187438,86.749999355524778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.15000307187438,86.749999355524778],"nextPoint":[-142,4]},{"outPoint":[64.300003074109554,86.19999934732914],"reflectionModeOverride":0,"anchorPoint":[64.300003074109554,86.19999934732914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.300003074109554,86.19999934732914],"nextPoint":[-142,4]},{"outPoint":[64.450003076344728,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[64.450003076344728,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.450003076344728,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[64.550003077834845,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[64.550003077834845,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.550003077834845,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[64.700003080070019,84.599999323487282],"reflectionModeOverride":0,"anchorPoint":[64.700003080070019,84.599999323487282],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.700003080070019,84.599999323487282],"nextPoint":[-142,4]},{"outPoint":[64.850003082305193,84.099999316036701],"reflectionModeOverride":0,"anchorPoint":[64.850003082305193,84.099999316036701],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.850003082305193,84.099999316036701],"nextPoint":[-142,4]},{"outPoint":[65.000003084540367,83.549999307841063],"reflectionModeOverride":0,"anchorPoint":[65.000003084540367,83.549999307841063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.000003084540367,83.549999307841063],"nextPoint":[-142,4]},{"outPoint":[65.150003086775541,83.049999300390482],"reflectionModeOverride":0,"anchorPoint":[65.150003086775541,83.049999300390482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.150003086775541,83.049999300390482],"nextPoint":[-142,4]},{"outPoint":[65.250003088265657,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[65.250003088265657,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.250003088265657,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[65.400003090500832,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[65.400003090500832,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.400003090500832,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[65.550003092736006,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[65.550003092736006,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.550003092736006,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[65.70000309497118,81.099999271333218],"reflectionModeOverride":0,"anchorPoint":[65.70000309497118,81.099999271333218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.70000309497118,81.099999271333218],"nextPoint":[-142,4]},{"outPoint":[65.850003097206354,80.649999264627695],"reflectionModeOverride":0,"anchorPoint":[65.850003097206354,80.649999264627695],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.850003097206354,80.649999264627695],"nextPoint":[-142,4]},{"outPoint":[65.95000309869647,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[65.95000309869647,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.95000309869647,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[66.100003100931644,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[66.100003100931644,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.100003100931644,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[66.250003103166819,79.349999245256186],"reflectionModeOverride":0,"anchorPoint":[66.250003103166819,79.349999245256186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.250003103166819,79.349999245256186],"nextPoint":[-142,4]},{"outPoint":[66.400003105401993,78.949999239295721],"reflectionModeOverride":0,"anchorPoint":[66.400003105401993,78.949999239295721],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.400003105401993,78.949999239295721],"nextPoint":[-142,4]},{"outPoint":[66.550003107637167,78.549999233335257],"reflectionModeOverride":0,"anchorPoint":[66.550003107637167,78.549999233335257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.550003107637167,78.549999233335257],"nextPoint":[-142,4]},{"outPoint":[66.650003109127283,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[66.650003109127283,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.650003109127283,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[66.800003111362457,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[66.800003111362457,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.800003111362457,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[66.950003113597631,77.349999215453863],"reflectionModeOverride":0,"anchorPoint":[66.950003113597631,77.349999215453863],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.950003113597631,77.349999215453863],"nextPoint":[-142,4]},{"outPoint":[67.100003115832806,76.999999210238457],"reflectionModeOverride":0,"anchorPoint":[67.100003115832806,76.999999210238457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.100003115832806,76.999999210238457],"nextPoint":[-142,4]},{"outPoint":[67.200003117322922,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[67.200003117322922,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.200003117322922,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[67.350003119558096,76.299999199807644],"reflectionModeOverride":0,"anchorPoint":[67.350003119558096,76.299999199807644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.350003119558096,76.299999199807644],"nextPoint":[-142,4]},{"outPoint":[67.50000312179327,75.949999194592237],"reflectionModeOverride":0,"anchorPoint":[67.50000312179327,75.949999194592237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.50000312179327,75.949999194592237],"nextPoint":[-142,4]},{"outPoint":[67.650003124028444,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[67.650003124028444,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.650003124028444,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[67.800003126263618,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,75.349999185651541],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":626,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":624,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[67.800003126263618,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,75.349999185651541],"nextPoint":[-142,4]},{"outPoint":[67.900003127753735,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[67.900003127753735,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.900003127753735,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[68.050003129988909,74.749999176710844],"reflectionModeOverride":0,"anchorPoint":[68.050003129988909,74.749999176710844],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.050003129988909,74.749999176710844],"nextPoint":[-142,4]},{"outPoint":[68.200003132224083,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[68.200003132224083,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.200003132224083,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[68.350003134459257,74.149999167770147],"reflectionModeOverride":0,"anchorPoint":[68.350003134459257,74.149999167770147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.350003134459257,74.149999167770147],"nextPoint":[-142,4]},{"outPoint":[68.500003136694431,73.899999164044857],"reflectionModeOverride":0,"anchorPoint":[68.500003136694431,73.899999164044857],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.500003136694431,73.899999164044857],"nextPoint":[-142,4]},{"outPoint":[68.600003138184547,73.599999159574509],"reflectionModeOverride":0,"anchorPoint":[68.600003138184547,73.599999159574509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.600003138184547,73.599999159574509],"nextPoint":[-142,4]},{"outPoint":[68.750003140419722,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[68.750003140419722,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.750003140419722,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[68.900003142654896,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[68.900003142654896,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.900003142654896,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[69.05000314489007,72.849999148398638],"reflectionModeOverride":0,"anchorPoint":[69.05000314489007,72.849999148398638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.05000314489007,72.849999148398638],"nextPoint":[-142,4]},{"outPoint":[69.150003146380186,72.649999145418406],"reflectionModeOverride":0,"anchorPoint":[69.150003146380186,72.649999145418406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.150003146380186,72.649999145418406],"nextPoint":[-142,4]},{"outPoint":[69.30000314861536,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[69.30000314861536,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.30000314861536,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[69.450003150850534,72.199999138712883],"reflectionModeOverride":0,"anchorPoint":[69.450003150850534,72.199999138712883],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.450003150850534,72.199999138712883],"nextPoint":[-142,4]},{"outPoint":[69.600003153085709,71.949999134987593],"reflectionModeOverride":0,"anchorPoint":[69.600003153085709,71.949999134987593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.600003153085709,71.949999134987593],"nextPoint":[-142,4]},{"outPoint":[69.750003155320883,71.74999913200736],"reflectionModeOverride":0,"anchorPoint":[69.750003155320883,71.74999913200736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.750003155320883,71.74999913200736],"nextPoint":[-142,4]},{"outPoint":[69.850003156810999,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[69.850003156810999,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.850003156810999,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[70.000003159046173,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[70.000003159046173,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.000003159046173,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[70.150003161281347,71.199999123811722],"reflectionModeOverride":0,"anchorPoint":[70.150003161281347,71.199999123811722],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.150003161281347,71.199999123811722],"nextPoint":[-142,4]},{"outPoint":[70.300003163516521,70.99999912083149],"reflectionModeOverride":0,"anchorPoint":[70.300003163516521,70.99999912083149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.300003163516521,70.99999912083149],"nextPoint":[-142,4]},{"outPoint":[70.450003165751696,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[70.450003165751696,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.450003165751696,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[70.550003167241812,70.649999115616083],"reflectionModeOverride":0,"anchorPoint":[70.550003167241812,70.649999115616083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.550003167241812,70.649999115616083],"nextPoint":[-142,4]},{"outPoint":[70.700003169476986,70.499999113380909],"reflectionModeOverride":0,"anchorPoint":[70.700003169476986,70.499999113380909],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.700003169476986,70.499999113380909],"nextPoint":[-142,4]},{"outPoint":[70.85000317171216,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[70.85000317171216,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.85000317171216,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[71.000003173947334,70.149999108165503],"reflectionModeOverride":0,"anchorPoint":[71.000003173947334,70.149999108165503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.000003173947334,70.149999108165503],"nextPoint":[-142,4]},{"outPoint":[71.150003176182508,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[71.150003176182508,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.150003176182508,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[71.250003177672625,69.899999104440212],"reflectionModeOverride":0,"anchorPoint":[71.250003177672625,69.899999104440212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.250003177672625,69.899999104440212],"nextPoint":[-142,4]},{"outPoint":[71.400003179907799,69.749999102205038],"reflectionModeOverride":0,"anchorPoint":[71.400003179907799,69.749999102205038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.400003179907799,69.749999102205038],"nextPoint":[-142,4]},{"outPoint":[71.550003182142973,69.599999099969864],"reflectionModeOverride":0,"anchorPoint":[71.550003182142973,69.599999099969864],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.550003182142973,69.599999099969864],"nextPoint":[-142,4]},{"outPoint":[71.700003184378147,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[71.700003184378147,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.700003184378147,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[71.800003185868263,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[71.800003185868263,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.800003185868263,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[71.950003188103437,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[71.950003188103437,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.950003188103437,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[72.100003190338612,69.099999092519283],"reflectionModeOverride":0,"anchorPoint":[72.100003190338612,69.099999092519283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.100003190338612,69.099999092519283],"nextPoint":[-142,4]},{"outPoint":[72.250003192573786,68.999999091029167],"reflectionModeOverride":0,"anchorPoint":[72.250003192573786,68.999999091029167],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.250003192573786,68.999999091029167],"nextPoint":[-142,4]},{"outPoint":[72.40000319480896,68.899999089539051],"reflectionModeOverride":0,"anchorPoint":[72.40000319480896,68.899999089539051],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.40000319480896,68.899999089539051],"nextPoint":[-142,4]},{"outPoint":[72.500003196299076,68.799999088048935],"reflectionModeOverride":0,"anchorPoint":[72.500003196299076,68.799999088048935],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.500003196299076,68.799999088048935],"nextPoint":[-142,4]},{"outPoint":[72.65000319853425,68.699999086558819],"reflectionModeOverride":0,"anchorPoint":[72.65000319853425,68.699999086558819],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.65000319853425,68.699999086558819],"nextPoint":[-142,4]},{"outPoint":[72.800003200769424,68.599999085068703],"reflectionModeOverride":0,"anchorPoint":[72.800003200769424,68.599999085068703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.800003200769424,68.599999085068703],"nextPoint":[-142,4]},{"outPoint":[72.950003203004599,68.499999083578587],"reflectionModeOverride":0,"anchorPoint":[72.950003203004599,68.499999083578587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.950003203004599,68.499999083578587],"nextPoint":[-142,4]},{"outPoint":[73.100003205239773,68.449999082833529],"reflectionModeOverride":0,"anchorPoint":[73.100003205239773,68.449999082833529],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.100003205239773,68.449999082833529],"nextPoint":[-142,4]},{"outPoint":[73.200003206729889,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[73.200003206729889,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.200003206729889,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[73.350003208965063,68.249999079853296],"reflectionModeOverride":0,"anchorPoint":[73.350003208965063,68.249999079853296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.350003208965063,68.249999079853296],"nextPoint":[-142,4]},{"outPoint":[73.500003211200237,68.199999079108238],"reflectionModeOverride":0,"anchorPoint":[73.500003211200237,68.199999079108238],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.500003211200237,68.199999079108238],"nextPoint":[-142,4]},{"outPoint":[73.650003213435411,68.099999077618122],"reflectionModeOverride":0,"anchorPoint":[73.650003213435411,68.099999077618122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.650003213435411,68.099999077618122],"nextPoint":[-142,4]},{"outPoint":[73.800003215670586,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[73.800003215670586,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.800003215670586,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[73.900003217160702,67.999999076128006],"reflectionModeOverride":0,"anchorPoint":[73.900003217160702,67.999999076128006],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.900003217160702,67.999999076128006],"nextPoint":[-142,4]},{"outPoint":[74.050003219395876,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[74.050003219395876,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.050003219395876,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[74.20000322163105,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[74.20000322163105,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.20000322163105,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[74.350003223866224,67.799999073147774],"reflectionModeOverride":0,"anchorPoint":[74.350003223866224,67.799999073147774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.350003223866224,67.799999073147774],"nextPoint":[-142,4]},{"outPoint":[74.45000322535634,67.749999072402716],"reflectionModeOverride":0,"anchorPoint":[74.45000322535634,67.749999072402716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.45000322535634,67.749999072402716],"nextPoint":[-142,4]},{"outPoint":[74.600003227591515,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[74.600003227591515,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.600003227591515,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[74.750003229826689,67.6499990709126],"reflectionModeOverride":0,"anchorPoint":[74.750003229826689,67.6499990709126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.750003229826689,67.6499990709126],"nextPoint":[-142,4]},{"outPoint":[74.900003232061863,67.6499990709126],"reflectionModeOverride":0,"anchorPoint":[74.900003232061863,67.6499990709126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.900003232061863,67.6499990709126],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,67.599999070167542],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,67.599999070167542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,67.599999070167542],"nextPoint":[-142,4]},{"outPoint":[75.150003235787153,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[75.150003235787153,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.150003235787153,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[75.300003238022327,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[75.300003238022327,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.300003238022327,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[75.450003240257502,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[75.450003240257502,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.450003240257502,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[75.600003242492676,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[75.600003242492676,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.600003242492676,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[75.75000324472785,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[75.75000324472785,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.75000324472785,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[75.850003246217966,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[75.850003246217966,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.850003246217966,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[76.00000324845314,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[76.00000324845314,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.00000324845314,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[76.150003250688314,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[76.150003250688314,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.150003250688314,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[76.300003252923489,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[76.300003252923489,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.300003252923489,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[76.450003255158663,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[76.450003255158663,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.450003255158663,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[76.550003256648779,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[76.550003256648779,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.550003256648779,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[76.700003258883953,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[76.700003258883953,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.700003258883953,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[76.850003261119127,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[76.850003261119127,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.850003261119127,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[77.000003263354301,67.299999065697193],"reflectionModeOverride":0,"anchorPoint":[77.000003263354301,67.299999065697193],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.000003263354301,67.299999065697193],"nextPoint":[-142,4]},{"outPoint":[77.100003264844418,67.299999065697193],"reflectionModeOverride":0,"anchorPoint":[77.100003264844418,67.299999065697193],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.100003264844418,67.299999065697193],"nextPoint":[-142,4]},{"outPoint":[77.250003267079592,67.299999065697193],"reflectionModeOverride":0,"anchorPoint":[77.250003267079592,67.299999065697193],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.250003267079592,67.299999065697193],"nextPoint":[-142,4]},{"outPoint":[77.400003269314766,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[77.400003269314766,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.400003269314766,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[77.55000327154994,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[77.55000327154994,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.55000327154994,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[77.700003273785114,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[77.700003273785114,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.700003273785114,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[77.80000327527523,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[77.80000327527523,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.80000327527523,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[77.950003277510405,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[77.950003277510405,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.950003277510405,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[78.100003279745579,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[78.100003279745579,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.100003279745579,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[78.250003281980753,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[78.250003281980753,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.250003281980753,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[78.400003284215927,67.399999067187309],"reflectionModeOverride":0,"anchorPoint":[78.400003284215927,67.399999067187309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.400003284215927,67.399999067187309],"nextPoint":[-142,4]},{"outPoint":[78.500003285706043,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[78.500003285706043,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.500003285706043,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[78.650003287941217,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[78.650003287941217,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.650003287941217,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[78.800003290176392,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[78.800003290176392,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.800003290176392,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[78.950003292411566,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[78.950003292411566,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.950003292411566,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[79.050003293901682,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[79.050003293901682,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.050003293901682,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[79.200003296136856,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[79.200003296136856,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.200003296136856,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[79.35000329837203,67.599999070167542],"reflectionModeOverride":0,"anchorPoint":[79.35000329837203,67.599999070167542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.35000329837203,67.599999070167542],"nextPoint":[-142,4]},{"outPoint":[79.500003300607204,67.599999070167542],"reflectionModeOverride":0,"anchorPoint":[79.500003300607204,67.599999070167542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.500003300607204,67.599999070167542],"nextPoint":[-142,4]},{"outPoint":[79.650003302842379,67.6499990709126],"reflectionModeOverride":0,"anchorPoint":[79.650003302842379,67.6499990709126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.650003302842379,67.6499990709126],"nextPoint":[-142,4]},{"outPoint":[79.750003304332495,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[79.750003304332495,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.750003304332495,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[79.900003306567669,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[79.900003306567669,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.900003306567669,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[80.050003308802843,67.749999072402716],"reflectionModeOverride":0,"anchorPoint":[80.050003308802843,67.749999072402716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.050003308802843,67.749999072402716],"nextPoint":[-142,4]},{"outPoint":[80.200003311038017,67.799999073147774],"reflectionModeOverride":0,"anchorPoint":[80.200003311038017,67.799999073147774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.200003311038017,67.799999073147774],"nextPoint":[-142,4]},{"outPoint":[80.350003313273191,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[80.350003313273191,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.350003313273191,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[80.450003314763308,67.89999907463789],"reflectionModeOverride":0,"anchorPoint":[80.450003314763308,67.89999907463789],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.450003314763308,67.89999907463789],"nextPoint":[-142,4]},{"outPoint":[80.600003316998482,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[80.600003316998482,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.600003316998482,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[80.750003319233656,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[80.750003319233656,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.750003319233656,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[80.90000332146883,67.999999076128006],"reflectionModeOverride":0,"anchorPoint":[80.90000332146883,67.999999076128006],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.90000332146883,67.999999076128006],"nextPoint":[-142,4]},{"outPoint":[81.050003323704004,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[81.050003323704004,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.050003323704004,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[81.15000332519412,68.099999077618122],"reflectionModeOverride":0,"anchorPoint":[81.15000332519412,68.099999077618122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.15000332519412,68.099999077618122],"nextPoint":[-142,4]},{"outPoint":[81.300003327429295,68.14999907836318],"reflectionModeOverride":0,"anchorPoint":[81.300003327429295,68.14999907836318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.300003327429295,68.14999907836318],"nextPoint":[-142,4]},{"outPoint":[81.450003329664469,68.199999079108238],"reflectionModeOverride":0,"anchorPoint":[81.450003329664469,68.199999079108238],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.450003329664469,68.199999079108238],"nextPoint":[-142,4]},{"outPoint":[81.600003331899643,68.249999079853296],"reflectionModeOverride":0,"anchorPoint":[81.600003331899643,68.249999079853296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.600003331899643,68.249999079853296],"nextPoint":[-142,4]},{"outPoint":[81.700003333389759,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[81.700003333389759,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.700003333389759,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[81.850003335624933,68.39999908208847],"reflectionModeOverride":0,"anchorPoint":[81.850003335624933,68.39999908208847],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.850003335624933,68.39999908208847],"nextPoint":[-142,4]},{"outPoint":[82.000003337860107,68.449999082833529],"reflectionModeOverride":0,"anchorPoint":[82.000003337860107,68.449999082833529],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.000003337860107,68.449999082833529],"nextPoint":[-142,4]},{"outPoint":[82.150003340095282,68.499999083578587],"reflectionModeOverride":0,"anchorPoint":[82.150003340095282,68.499999083578587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.150003340095282,68.499999083578587],"nextPoint":[-142,4]},{"outPoint":[82.300003342330456,68.549999084323645],"reflectionModeOverride":0,"anchorPoint":[82.300003342330456,68.549999084323645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.300003342330456,68.549999084323645],"nextPoint":[-142,4]},{"outPoint":[82.400003343820572,68.599999085068703],"reflectionModeOverride":0,"anchorPoint":[82.400003343820572,68.599999085068703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.400003343820572,68.599999085068703],"nextPoint":[-142,4]},{"outPoint":[82.550003346055746,68.699999086558819],"reflectionModeOverride":0,"anchorPoint":[82.550003346055746,68.699999086558819],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.550003346055746,68.699999086558819],"nextPoint":[-142,4]},{"outPoint":[82.70000334829092,68.749999087303877],"reflectionModeOverride":0,"anchorPoint":[82.70000334829092,68.749999087303877],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.70000334829092,68.749999087303877],"nextPoint":[-142,4]},{"outPoint":[82.850003350526094,68.799999088048935],"reflectionModeOverride":0,"anchorPoint":[82.850003350526094,68.799999088048935],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.850003350526094,68.799999088048935],"nextPoint":[-142,4]},{"outPoint":[83.000003352761269,68.849999088793993],"reflectionModeOverride":0,"anchorPoint":[83.000003352761269,68.849999088793993],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.000003352761269,68.849999088793993],"nextPoint":[-142,4]},{"outPoint":[83.100003354251385,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[83.100003354251385,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.100003354251385,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[83.250003356486559,68.999999091029167],"reflectionModeOverride":0,"anchorPoint":[83.250003356486559,68.999999091029167],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.250003356486559,68.999999091029167],"nextPoint":[-142,4]},{"outPoint":[83.400003358721733,69.049999091774225],"reflectionModeOverride":0,"anchorPoint":[83.400003358721733,69.049999091774225],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.400003358721733,69.049999091774225],"nextPoint":[-142,4]},{"outPoint":[83.550003360956907,69.149999093264341],"reflectionModeOverride":0,"anchorPoint":[83.550003360956907,69.149999093264341],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.550003360956907,69.149999093264341],"nextPoint":[-142,4]},{"outPoint":[83.700003363192081,69.199999094009399],"reflectionModeOverride":0,"anchorPoint":[83.700003363192081,69.199999094009399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.700003363192081,69.199999094009399],"nextPoint":[-142,4]},{"outPoint":[83.800003364682198,69.299999095499516],"reflectionModeOverride":0,"anchorPoint":[83.800003364682198,69.299999095499516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.800003364682198,69.299999095499516],"nextPoint":[-142,4]},{"outPoint":[83.950003366917372,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[83.950003366917372,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.950003366917372,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[84.100003369152546,69.399999096989632],"reflectionModeOverride":0,"anchorPoint":[84.100003369152546,69.399999096989632],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.100003369152546,69.399999096989632],"nextPoint":[-142,4]},{"outPoint":[84.25000337138772,69.499999098479748],"reflectionModeOverride":0,"anchorPoint":[84.25000337138772,69.499999098479748],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.25000337138772,69.499999098479748],"nextPoint":[-142,4]},{"outPoint":[84.350003372877836,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[84.350003372877836,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.350003372877836,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[84.50000337511301,69.649999100714922],"reflectionModeOverride":0,"anchorPoint":[84.50000337511301,69.649999100714922],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.50000337511301,69.649999100714922],"nextPoint":[-142,4]},{"outPoint":[84.650003377348185,69.69999910145998],"reflectionModeOverride":0,"anchorPoint":[84.650003377348185,69.69999910145998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.650003377348185,69.69999910145998],"nextPoint":[-142,4]},{"outPoint":[84.800003379583359,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[84.800003379583359,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.800003379583359,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[84.950003381818533,69.849999103695154],"reflectionModeOverride":0,"anchorPoint":[84.950003381818533,69.849999103695154],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.950003381818533,69.849999103695154],"nextPoint":[-142,4]},{"outPoint":[85.050003383308649,69.94999910518527],"reflectionModeOverride":0,"anchorPoint":[85.050003383308649,69.94999910518527],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.050003383308649,69.94999910518527],"nextPoint":[-142,4]},{"outPoint":[85.200003385543823,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[85.200003385543823,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.200003385543823,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[85.350003387778997,70.099999107420444],"reflectionModeOverride":0,"anchorPoint":[85.350003387778997,70.099999107420444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.350003387778997,70.099999107420444],"nextPoint":[-142,4]},{"outPoint":[85.500003390014172,70.199999108910561],"reflectionModeOverride":0,"anchorPoint":[85.500003390014172,70.199999108910561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.500003390014172,70.199999108910561],"nextPoint":[-142,4]},{"outPoint":[85.650003392249346,70.249999109655619],"reflectionModeOverride":0,"anchorPoint":[85.650003392249346,70.249999109655619],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.650003392249346,70.249999109655619],"nextPoint":[-142,4]},{"outPoint":[85.750003393739462,70.349999111145735],"reflectionModeOverride":0,"anchorPoint":[85.750003393739462,70.349999111145735],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.750003393739462,70.349999111145735],"nextPoint":[-142,4]},{"outPoint":[85.900003395974636,70.399999111890793],"reflectionModeOverride":0,"anchorPoint":[85.900003395974636,70.399999111890793],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.900003395974636,70.399999111890793],"nextPoint":[-142,4]},{"outPoint":[86.05000339820981,70.499999113380909],"reflectionModeOverride":0,"anchorPoint":[86.05000339820981,70.499999113380909],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.05000339820981,70.499999113380909],"nextPoint":[-142,4]},{"outPoint":[86.200003400444984,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[86.200003400444984,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.200003400444984,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[86.350003402680159,70.649999115616083],"reflectionModeOverride":0,"anchorPoint":[86.350003402680159,70.649999115616083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.350003402680159,70.649999115616083],"nextPoint":[-142,4]},{"outPoint":[86.450003404170275,70.749999117106199],"reflectionModeOverride":0,"anchorPoint":[86.450003404170275,70.749999117106199],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.450003404170275,70.749999117106199],"nextPoint":[-142,4]},{"outPoint":[86.600003406405449,70.849999118596315],"reflectionModeOverride":0,"anchorPoint":[86.600003406405449,70.849999118596315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.600003406405449,70.849999118596315],"nextPoint":[-142,4]},{"outPoint":[86.750003408640623,70.899999119341373],"reflectionModeOverride":0,"anchorPoint":[86.750003408640623,70.899999119341373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.750003408640623,70.899999119341373],"nextPoint":[-142,4]},{"outPoint":[86.900003410875797,70.99999912083149],"reflectionModeOverride":0,"anchorPoint":[86.900003410875797,70.99999912083149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.900003410875797,70.99999912083149],"nextPoint":[-142,4]},{"outPoint":[87.000003412365913,71.099999122321606],"reflectionModeOverride":0,"anchorPoint":[87.000003412365913,71.099999122321606],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.000003412365913,71.099999122321606],"nextPoint":[-142,4]},{"outPoint":[87.150003414601088,71.199999123811722],"reflectionModeOverride":0,"anchorPoint":[87.150003414601088,71.199999123811722],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.150003414601088,71.199999123811722],"nextPoint":[-142,4]},{"outPoint":[87.300003416836262,71.24999912455678],"reflectionModeOverride":0,"anchorPoint":[87.300003416836262,71.24999912455678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.300003416836262,71.24999912455678],"nextPoint":[-142,4]},{"outPoint":[87.450003419071436,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[87.450003419071436,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.450003419071436,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[87.60000342130661,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[87.60000342130661,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.60000342130661,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[87.700003422796726,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[87.700003422796726,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.700003422796726,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[87.8500034250319,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[87.8500034250319,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.8500034250319,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[88.000003427267075,71.699999131262302],"reflectionModeOverride":0,"anchorPoint":[88.000003427267075,71.699999131262302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.000003427267075,71.699999131262302],"nextPoint":[-142,4]},{"outPoint":[88.150003429502249,71.799999132752419],"reflectionModeOverride":0,"anchorPoint":[88.150003429502249,71.799999132752419],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.150003429502249,71.799999132752419],"nextPoint":[-142,4]},{"outPoint":[88.300003431737423,71.899999134242535],"reflectionModeOverride":0,"anchorPoint":[88.300003431737423,71.899999134242535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.300003431737423,71.899999134242535],"nextPoint":[-142,4]},{"outPoint":[88.400003433227539,71.949999134987593],"reflectionModeOverride":0,"anchorPoint":[88.400003433227539,71.949999134987593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.400003433227539,71.949999134987593],"nextPoint":[-142,4]},{"outPoint":[88.550003435462713,72.049999136477709],"reflectionModeOverride":0,"anchorPoint":[88.550003435462713,72.049999136477709],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.550003435462713,72.049999136477709],"nextPoint":[-142,4]},{"outPoint":[88.700003437697887,72.149999137967825],"reflectionModeOverride":0,"anchorPoint":[88.700003437697887,72.149999137967825],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.700003437697887,72.149999137967825],"nextPoint":[-142,4]},{"outPoint":[88.850003439933062,72.249999139457941],"reflectionModeOverride":0,"anchorPoint":[88.850003439933062,72.249999139457941],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.850003439933062,72.249999139457941],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,72.349999140948057],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,72.349999140948057],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,72.349999140948057],"nextPoint":[-142,4]},{"outPoint":[89.100003443658352,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[89.100003443658352,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.100003443658352,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[89.250003445893526,72.499999143183231],"reflectionModeOverride":0,"anchorPoint":[89.250003445893526,72.499999143183231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.250003445893526,72.499999143183231],"nextPoint":[-142,4]},{"outPoint":[89.4000034481287,72.599999144673347],"reflectionModeOverride":0,"anchorPoint":[89.4000034481287,72.599999144673347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.4000034481287,72.599999144673347],"nextPoint":[-142,4]},{"outPoint":[89.550003450363874,72.699999146163464],"reflectionModeOverride":0,"anchorPoint":[89.550003450363874,72.699999146163464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.550003450363874,72.699999146163464],"nextPoint":[-142,4]},{"outPoint":[89.650003451853991,72.79999914765358],"reflectionModeOverride":0,"anchorPoint":[89.650003451853991,72.79999914765358],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.650003451853991,72.79999914765358],"nextPoint":[-142,4]},{"outPoint":[89.800003454089165,72.899999149143696],"reflectionModeOverride":0,"anchorPoint":[89.800003454089165,72.899999149143696],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.800003454089165,72.899999149143696],"nextPoint":[-142,4]},{"outPoint":[89.950003456324339,72.949999149888754],"reflectionModeOverride":0,"anchorPoint":[89.950003456324339,72.949999149888754],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.950003456324339,72.949999149888754],"nextPoint":[-142,4]},{"outPoint":[90.100003458559513,73.04999915137887],"reflectionModeOverride":0,"anchorPoint":[90.100003458559513,73.04999915137887],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.100003458559513,73.04999915137887],"nextPoint":[-142,4]},{"outPoint":[90.250003460794687,73.149999152868986],"reflectionModeOverride":0,"anchorPoint":[90.250003460794687,73.149999152868986],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.250003460794687,73.149999152868986],"nextPoint":[-142,4]},{"outPoint":[90.350003462284803,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[90.350003462284803,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.350003462284803,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[90.500003464519978,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[90.500003464519978,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.500003464519978,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[90.650003466755152,73.449999157339334],"reflectionModeOverride":0,"anchorPoint":[90.650003466755152,73.449999157339334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.650003466755152,73.449999157339334],"nextPoint":[-142,4]},{"outPoint":[90.800003468990326,73.499999158084393],"reflectionModeOverride":0,"anchorPoint":[90.800003468990326,73.499999158084393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.800003468990326,73.499999158084393],"nextPoint":[-142,4]},{"outPoint":[90.9500034712255,73.599999159574509],"reflectionModeOverride":0,"anchorPoint":[90.9500034712255,73.599999159574509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.9500034712255,73.599999159574509],"nextPoint":[-142,4]},{"outPoint":[91.050003472715616,73.699999161064625],"reflectionModeOverride":0,"anchorPoint":[91.050003472715616,73.699999161064625],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.050003472715616,73.699999161064625],"nextPoint":[-142,4]},{"outPoint":[91.20000347495079,73.799999162554741],"reflectionModeOverride":0,"anchorPoint":[91.20000347495079,73.799999162554741],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.20000347495079,73.799999162554741],"nextPoint":[-142,4]},{"outPoint":[91.350003477185965,73.899999164044857],"reflectionModeOverride":0,"anchorPoint":[91.350003477185965,73.899999164044857],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.350003477185965,73.899999164044857],"nextPoint":[-142,4]},{"outPoint":[91.500003479421139,73.999999165534973],"reflectionModeOverride":0,"anchorPoint":[91.500003479421139,73.999999165534973],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.500003479421139,73.999999165534973],"nextPoint":[-142,4]},{"outPoint":[91.600003480911255,74.099999167025089],"reflectionModeOverride":0,"anchorPoint":[91.600003480911255,74.099999167025089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.600003480911255,74.099999167025089],"nextPoint":[-142,4]},{"outPoint":[91.750003483146429,74.149999167770147],"reflectionModeOverride":0,"anchorPoint":[91.750003483146429,74.149999167770147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.750003483146429,74.149999167770147],"nextPoint":[-142,4]},{"outPoint":[91.900003485381603,74.249999169260263],"reflectionModeOverride":0,"anchorPoint":[91.900003485381603,74.249999169260263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.900003485381603,74.249999169260263],"nextPoint":[-142,4]},{"outPoint":[92.050003487616777,74.34999917075038],"reflectionModeOverride":0,"anchorPoint":[92.050003487616777,74.34999917075038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.050003487616777,74.34999917075038],"nextPoint":[-142,4]},{"outPoint":[92.200003489851952,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[92.200003489851952,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.200003489851952,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[92.300003491342068,74.549999173730612],"reflectionModeOverride":0,"anchorPoint":[92.300003491342068,74.549999173730612],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.300003491342068,74.549999173730612],"nextPoint":[-142,4]},{"outPoint":[92.450003493577242,74.649999175220728],"reflectionModeOverride":0,"anchorPoint":[92.450003493577242,74.649999175220728],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.450003493577242,74.649999175220728],"nextPoint":[-142,4]},{"outPoint":[92.600003495812416,74.699999175965786],"reflectionModeOverride":0,"anchorPoint":[92.600003495812416,74.699999175965786],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.600003495812416,74.699999175965786],"nextPoint":[-142,4]},{"outPoint":[92.75000349804759,74.799999177455902],"reflectionModeOverride":0,"anchorPoint":[92.75000349804759,74.799999177455902],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.75000349804759,74.799999177455902],"nextPoint":[-142,4]},{"outPoint":[92.900003500282764,74.899999178946018],"reflectionModeOverride":0,"anchorPoint":[92.900003500282764,74.899999178946018],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.900003500282764,74.899999178946018],"nextPoint":[-142,4]},{"outPoint":[93.000003501772881,74.999999180436134],"reflectionModeOverride":0,"anchorPoint":[93.000003501772881,74.999999180436134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.000003501772881,74.999999180436134],"nextPoint":[-142,4]},{"outPoint":[93.150003504008055,75.09999918192625],"reflectionModeOverride":0,"anchorPoint":[93.150003504008055,75.09999918192625],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.150003504008055,75.09999918192625],"nextPoint":[-142,4]},{"outPoint":[93.300003506243229,75.199999183416367],"reflectionModeOverride":0,"anchorPoint":[93.300003506243229,75.199999183416367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.300003506243229,75.199999183416367],"nextPoint":[-142,4]},{"outPoint":[93.450003508478403,75.249999184161425],"reflectionModeOverride":0,"anchorPoint":[93.450003508478403,75.249999184161425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.450003508478403,75.249999184161425],"nextPoint":[-142,4]},{"outPoint":[93.600003510713577,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[93.600003510713577,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.600003510713577,75.349999185651541],"nextPoint":[-142,4]},{"outPoint":[93.700003512203693,75.449999187141657],"reflectionModeOverride":0,"anchorPoint":[93.700003512203693,75.449999187141657],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.700003512203693,75.449999187141657],"nextPoint":[-142,4]},{"outPoint":[93.850003514438868,75.549999188631773],"reflectionModeOverride":0,"anchorPoint":[93.850003514438868,75.549999188631773],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.850003514438868,75.549999188631773],"nextPoint":[-142,4]},{"outPoint":[94.000003516674042,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[94.000003516674042,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.000003516674042,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[94.150003518909216,75.749999191612005],"reflectionModeOverride":0,"anchorPoint":[94.150003518909216,75.749999191612005],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.150003518909216,75.749999191612005],"nextPoint":[-142,4]},{"outPoint":[94.250003520399332,75.799999192357063],"reflectionModeOverride":0,"anchorPoint":[94.250003520399332,75.799999192357063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.250003520399332,75.799999192357063],"nextPoint":[-142,4]},{"outPoint":[94.400003522634506,75.899999193847179],"reflectionModeOverride":0,"anchorPoint":[94.400003522634506,75.899999193847179],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.400003522634506,75.899999193847179],"nextPoint":[-142,4]},{"outPoint":[94.55000352486968,75.999999195337296],"reflectionModeOverride":0,"anchorPoint":[94.55000352486968,75.999999195337296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.55000352486968,75.999999195337296],"nextPoint":[-142,4]},{"outPoint":[94.700003527104855,76.099999196827412],"reflectionModeOverride":0,"anchorPoint":[94.700003527104855,76.099999196827412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.700003527104855,76.099999196827412],"nextPoint":[-142,4]},{"outPoint":[94.850003529340029,76.14999919757247],"reflectionModeOverride":0,"anchorPoint":[94.850003529340029,76.14999919757247],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.850003529340029,76.14999919757247],"nextPoint":[-142,4]},{"outPoint":[94.950003530830145,76.249999199062586],"reflectionModeOverride":0,"anchorPoint":[94.950003530830145,76.249999199062586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.950003530830145,76.249999199062586],"nextPoint":[-142,4]},{"outPoint":[95.100003533065319,76.349999200552702],"reflectionModeOverride":0,"anchorPoint":[95.100003533065319,76.349999200552702],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.100003533065319,76.349999200552702],"nextPoint":[-142,4]},{"outPoint":[95.250003535300493,76.449999202042818],"reflectionModeOverride":0,"anchorPoint":[95.250003535300493,76.449999202042818],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.250003535300493,76.449999202042818],"nextPoint":[-142,4]},{"outPoint":[95.400003537535667,76.549999203532934],"reflectionModeOverride":0,"anchorPoint":[95.400003537535667,76.549999203532934],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.400003537535667,76.549999203532934],"nextPoint":[-142,4]},{"outPoint":[95.550003539770842,76.599999204277992],"reflectionModeOverride":0,"anchorPoint":[95.550003539770842,76.599999204277992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.550003539770842,76.599999204277992],"nextPoint":[-142,4]},{"outPoint":[95.650003541260958,76.699999205768108],"reflectionModeOverride":0,"anchorPoint":[95.650003541260958,76.699999205768108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.650003541260958,76.699999205768108],"nextPoint":[-142,4]},{"outPoint":[95.800003543496132,76.799999207258224],"reflectionModeOverride":0,"anchorPoint":[95.800003543496132,76.799999207258224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.800003543496132,76.799999207258224],"nextPoint":[-142,4]},{"outPoint":[95.950003545731306,76.899999208748341],"reflectionModeOverride":0,"anchorPoint":[95.950003545731306,76.899999208748341],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.950003545731306,76.899999208748341],"nextPoint":[-142,4]},{"outPoint":[96.10000354796648,76.949999209493399],"reflectionModeOverride":0,"anchorPoint":[96.10000354796648,76.949999209493399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.10000354796648,76.949999209493399],"nextPoint":[-142,4]},{"outPoint":[96.250003550201654,77.049999210983515],"reflectionModeOverride":0,"anchorPoint":[96.250003550201654,77.049999210983515],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.250003550201654,77.049999210983515],"nextPoint":[-142,4]},{"outPoint":[96.350003551691771,77.149999212473631],"reflectionModeOverride":0,"anchorPoint":[96.350003551691771,77.149999212473631],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.350003551691771,77.149999212473631],"nextPoint":[-142,4]},{"outPoint":[96.500003553926945,77.199999213218689],"reflectionModeOverride":0,"anchorPoint":[96.500003553926945,77.199999213218689],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.500003553926945,77.199999213218689],"nextPoint":[-142,4]},{"outPoint":[96.650003556162119,77.299999214708805],"reflectionModeOverride":0,"anchorPoint":[96.650003556162119,77.299999214708805],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.650003556162119,77.299999214708805],"nextPoint":[-142,4]},{"outPoint":[96.800003558397293,77.399999216198921],"reflectionModeOverride":0,"anchorPoint":[96.800003558397293,77.399999216198921],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.800003558397293,77.399999216198921],"nextPoint":[-142,4]},{"outPoint":[96.900003559887409,77.499999217689037],"reflectionModeOverride":0,"anchorPoint":[96.900003559887409,77.499999217689037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.900003559887409,77.499999217689037],"nextPoint":[-142,4]},{"outPoint":[97.050003562122583,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[97.050003562122583,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.050003562122583,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[97.200003564357758,77.649999219924212],"reflectionModeOverride":0,"anchorPoint":[97.200003564357758,77.649999219924212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.200003564357758,77.649999219924212],"nextPoint":[-142,4]},{"outPoint":[97.350003566592932,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[97.350003566592932,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.350003566592932,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[97.500003568828106,77.799999222159386],"reflectionModeOverride":0,"anchorPoint":[97.500003568828106,77.799999222159386],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.500003568828106,77.799999222159386],"nextPoint":[-142,4]},{"outPoint":[97.600003570318222,77.899999223649502],"reflectionModeOverride":0,"anchorPoint":[97.600003570318222,77.899999223649502],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.600003570318222,77.899999223649502],"nextPoint":[-142,4]},{"outPoint":[97.750003572553396,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[97.750003572553396,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.750003572553396,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[97.90000357478857,78.049999225884676],"reflectionModeOverride":0,"anchorPoint":[97.90000357478857,78.049999225884676],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.90000357478857,78.049999225884676],"nextPoint":[-142,4]},{"outPoint":[98.050003577023745,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[98.050003577023745,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.050003577023745,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[98.200003579258919,78.19999922811985],"reflectionModeOverride":0,"anchorPoint":[98.200003579258919,78.19999922811985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.200003579258919,78.19999922811985],"nextPoint":[-142,4]},{"outPoint":[98.300003580749035,78.299999229609966],"reflectionModeOverride":0,"anchorPoint":[98.300003580749035,78.299999229609966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.300003580749035,78.299999229609966],"nextPoint":[-142,4]},{"outPoint":[98.450003582984209,78.399999231100082],"reflectionModeOverride":0,"anchorPoint":[98.450003582984209,78.399999231100082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.450003582984209,78.399999231100082],"nextPoint":[-142,4]},{"outPoint":[98.600003585219383,78.44999923184514],"reflectionModeOverride":0,"anchorPoint":[98.600003585219383,78.44999923184514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.600003585219383,78.44999923184514],"nextPoint":[-142,4]},{"outPoint":[98.750003587454557,78.549999233335257],"reflectionModeOverride":0,"anchorPoint":[98.750003587454557,78.549999233335257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.750003587454557,78.549999233335257],"nextPoint":[-142,4]},{"outPoint":[98.900003589689732,78.599999234080315],"reflectionModeOverride":0,"anchorPoint":[98.900003589689732,78.599999234080315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.900003589689732,78.599999234080315],"nextPoint":[-142,4]},{"outPoint":[99.000003591179848,78.699999235570431],"reflectionModeOverride":0,"anchorPoint":[99.000003591179848,78.699999235570431],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.000003591179848,78.699999235570431],"nextPoint":[-142,4]},{"outPoint":[99.150003593415022,78.799999237060547],"reflectionModeOverride":0,"anchorPoint":[99.150003593415022,78.799999237060547],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.150003593415022,78.799999237060547],"nextPoint":[-142,4]},{"outPoint":[99.300003595650196,78.849999237805605],"reflectionModeOverride":0,"anchorPoint":[99.300003595650196,78.849999237805605],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.300003595650196,78.849999237805605],"nextPoint":[-142,4]},{"outPoint":[99.45000359788537,78.949999239295721],"reflectionModeOverride":0,"anchorPoint":[99.45000359788537,78.949999239295721],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.45000359788537,78.949999239295721],"nextPoint":[-142,4]},{"outPoint":[99.550003599375486,78.999999240040779],"reflectionModeOverride":0,"anchorPoint":[99.550003599375486,78.999999240040779],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.550003599375486,78.999999240040779],"nextPoint":[-142,4]},{"outPoint":[99.700003601610661,79.099999241530895],"reflectionModeOverride":0,"anchorPoint":[99.700003601610661,79.099999241530895],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.700003601610661,79.099999241530895],"nextPoint":[-142,4]},{"outPoint":[99.850003603845835,79.149999242275953],"reflectionModeOverride":0,"anchorPoint":[99.850003603845835,79.149999242275953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.850003603845835,79.149999242275953],"nextPoint":[-142,4]},{"outPoint":[100.00000360608101,79.249999243766069],"reflectionModeOverride":0,"anchorPoint":[100.00000360608101,79.249999243766069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.00000360608101,79.249999243766069],"nextPoint":[-142,4]},{"outPoint":[100.15000360831618,79.299999244511127],"reflectionModeOverride":0,"anchorPoint":[100.15000360831618,79.299999244511127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.15000360831618,79.299999244511127],"nextPoint":[-142,4]},{"outPoint":[100.2500036098063,79.399999246001244],"reflectionModeOverride":0,"anchorPoint":[100.2500036098063,79.399999246001244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.2500036098063,79.399999246001244],"nextPoint":[-142,4]},{"outPoint":[100.40000361204147,79.449999246746302],"reflectionModeOverride":0,"anchorPoint":[100.40000361204147,79.449999246746302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.40000361204147,79.449999246746302],"nextPoint":[-142,4]},{"outPoint":[100.55000361427665,79.549999248236418],"reflectionModeOverride":0,"anchorPoint":[100.55000361427665,79.549999248236418],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.55000361427665,79.549999248236418],"nextPoint":[-142,4]},{"outPoint":[100.70000361651182,79.599999248981476],"reflectionModeOverride":0,"anchorPoint":[100.70000361651182,79.599999248981476],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.70000361651182,79.599999248981476],"nextPoint":[-142,4]},{"outPoint":[100.850003618747,79.699999250471592],"reflectionModeOverride":0,"anchorPoint":[100.850003618747,79.699999250471592],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.850003618747,79.699999250471592],"nextPoint":[-142,4]},{"outPoint":[100.95000362023711,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[100.95000362023711,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.95000362023711,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[101.10000362247229,79.849999252706766],"reflectionModeOverride":0,"anchorPoint":[101.10000362247229,79.849999252706766],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.10000362247229,79.849999252706766],"nextPoint":[-142,4]},{"outPoint":[101.25000362470746,79.899999253451824],"reflectionModeOverride":0,"anchorPoint":[101.25000362470746,79.899999253451824],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.25000362470746,79.899999253451824],"nextPoint":[-142,4]},{"outPoint":[101.40000362694263,79.949999254196882],"reflectionModeOverride":0,"anchorPoint":[101.40000362694263,79.949999254196882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.40000362694263,79.949999254196882],"nextPoint":[-142,4]},{"outPoint":[101.50000362843275,80.049999255686998],"reflectionModeOverride":0,"anchorPoint":[101.50000362843275,80.049999255686998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.50000362843275,80.049999255686998],"nextPoint":[-142,4]},{"outPoint":[101.65000363066792,80.099999256432056],"reflectionModeOverride":0,"anchorPoint":[101.65000363066792,80.099999256432056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.65000363066792,80.099999256432056],"nextPoint":[-142,4]},{"outPoint":[101.8000036329031,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[101.8000036329031,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.8000036329031,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[101.95000363513827,80.249999258667231],"reflectionModeOverride":0,"anchorPoint":[101.95000363513827,80.249999258667231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.95000363513827,80.249999258667231],"nextPoint":[-142,4]},{"outPoint":[102.10000363737345,80.299999259412289],"reflectionModeOverride":0,"anchorPoint":[102.10000363737345,80.299999259412289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.10000363737345,80.299999259412289],"nextPoint":[-142,4]},{"outPoint":[102.20000363886356,80.399999260902405],"reflectionModeOverride":0,"anchorPoint":[102.20000363886356,80.399999260902405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.20000363886356,80.399999260902405],"nextPoint":[-142,4]},{"outPoint":[102.35000364109874,80.449999261647463],"reflectionModeOverride":0,"anchorPoint":[102.35000364109874,80.449999261647463],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.35000364109874,80.449999261647463],"nextPoint":[-142,4]},{"outPoint":[102.50000364333391,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,80.549999263137579],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":627,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.50000364333391,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,80.549999263137579],"nextPoint":[-142,4]},{"outPoint":[102.65000364556909,80.599999263882637],"reflectionModeOverride":0,"anchorPoint":[102.65000364556909,80.599999263882637],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.65000364556909,80.599999263882637],"nextPoint":[-142,4]},{"outPoint":[102.80000364780426,80.649999264627695],"reflectionModeOverride":0,"anchorPoint":[102.80000364780426,80.649999264627695],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.80000364780426,80.649999264627695],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,80.749999266117811],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,80.749999266117811],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,80.749999266117811],"nextPoint":[-142,4]},{"outPoint":[103.05000365152955,80.799999266862869],"reflectionModeOverride":0,"anchorPoint":[103.05000365152955,80.799999266862869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.05000365152955,80.799999266862869],"nextPoint":[-142,4]},{"outPoint":[103.20000365376472,80.849999267607927],"reflectionModeOverride":0,"anchorPoint":[103.20000365376472,80.849999267607927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.20000365376472,80.849999267607927],"nextPoint":[-142,4]},{"outPoint":[103.3500036559999,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[103.3500036559999,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.3500036559999,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[103.50000365823507,80.999999269843102],"reflectionModeOverride":0,"anchorPoint":[103.50000365823507,80.999999269843102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.50000365823507,80.999999269843102],"nextPoint":[-142,4]},{"outPoint":[103.60000365972519,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[103.60000365972519,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.60000365972519,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[103.75000366196036,81.099999271333218],"reflectionModeOverride":0,"anchorPoint":[103.75000366196036,81.099999271333218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.75000366196036,81.099999271333218],"nextPoint":[-142,4]},{"outPoint":[103.90000366419554,81.199999272823334],"reflectionModeOverride":0,"anchorPoint":[103.90000366419554,81.199999272823334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.90000366419554,81.199999272823334],"nextPoint":[-142,4]},{"outPoint":[104.05000366643071,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[104.05000366643071,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.05000366643071,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[104.15000366792083,81.29999927431345],"reflectionModeOverride":0,"anchorPoint":[104.15000366792083,81.29999927431345],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.15000366792083,81.29999927431345],"nextPoint":[-142,4]},{"outPoint":[104.300003670156,81.349999275058508],"reflectionModeOverride":0,"anchorPoint":[104.300003670156,81.349999275058508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.300003670156,81.349999275058508],"nextPoint":[-142,4]},{"outPoint":[104.45000367239118,81.399999275803566],"reflectionModeOverride":0,"anchorPoint":[104.45000367239118,81.399999275803566],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.45000367239118,81.399999275803566],"nextPoint":[-142,4]},{"outPoint":[104.60000367462635,81.499999277293682],"reflectionModeOverride":0,"anchorPoint":[104.60000367462635,81.499999277293682],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.60000367462635,81.499999277293682],"nextPoint":[-142,4]},{"outPoint":[104.75000367686152,81.54999927803874],"reflectionModeOverride":0,"anchorPoint":[104.75000367686152,81.54999927803874],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.75000367686152,81.54999927803874],"nextPoint":[-142,4]},{"outPoint":[104.85000367835164,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[104.85000367835164,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.85000367835164,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[105.00000368058681,81.649999279528856],"reflectionModeOverride":0,"anchorPoint":[105.00000368058681,81.649999279528856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.00000368058681,81.649999279528856],"nextPoint":[-142,4]},{"outPoint":[105.15000368282199,81.699999280273914],"reflectionModeOverride":0,"anchorPoint":[105.15000368282199,81.699999280273914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.15000368282199,81.699999280273914],"nextPoint":[-142,4]},{"outPoint":[105.30000368505716,81.79999928176403],"reflectionModeOverride":0,"anchorPoint":[105.30000368505716,81.79999928176403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.30000368505716,81.79999928176403],"nextPoint":[-142,4]},{"outPoint":[105.45000368729234,81.849999282509089],"reflectionModeOverride":0,"anchorPoint":[105.45000368729234,81.849999282509089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.45000368729234,81.849999282509089],"nextPoint":[-142,4]},{"outPoint":[105.55000368878245,81.899999283254147],"reflectionModeOverride":0,"anchorPoint":[105.55000368878245,81.899999283254147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.55000368878245,81.899999283254147],"nextPoint":[-142,4]},{"outPoint":[105.70000369101763,81.949999283999205],"reflectionModeOverride":0,"anchorPoint":[105.70000369101763,81.949999283999205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.70000369101763,81.949999283999205],"nextPoint":[-142,4]},{"outPoint":[105.8500036932528,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[105.8500036932528,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.8500036932528,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[106.00000369548798,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[106.00000369548798,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.00000369548798,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[106.15000369772315,82.099999286234379],"reflectionModeOverride":0,"anchorPoint":[106.15000369772315,82.099999286234379],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.15000369772315,82.099999286234379],"nextPoint":[-142,4]},{"outPoint":[106.25000369921327,82.149999286979437],"reflectionModeOverride":0,"anchorPoint":[106.25000369921327,82.149999286979437],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.25000369921327,82.149999286979437],"nextPoint":[-142,4]},{"outPoint":[106.40000370144844,82.249999288469553],"reflectionModeOverride":0,"anchorPoint":[106.40000370144844,82.249999288469553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.40000370144844,82.249999288469553],"nextPoint":[-142,4]},{"outPoint":[106.55000370368361,82.299999289214611],"reflectionModeOverride":0,"anchorPoint":[106.55000370368361,82.299999289214611],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.55000370368361,82.299999289214611],"nextPoint":[-142,4]},{"outPoint":[106.70000370591879,82.349999289959669],"reflectionModeOverride":0,"anchorPoint":[106.70000370591879,82.349999289959669],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.70000370591879,82.349999289959669],"nextPoint":[-142,4]},{"outPoint":[106.80000370740891,82.399999290704727],"reflectionModeOverride":0,"anchorPoint":[106.80000370740891,82.399999290704727],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.80000370740891,82.399999290704727],"nextPoint":[-142,4]},{"outPoint":[106.95000370964408,82.449999291449785],"reflectionModeOverride":0,"anchorPoint":[106.95000370964408,82.449999291449785],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.95000370964408,82.449999291449785],"nextPoint":[-142,4]},{"outPoint":[107.10000371187925,82.499999292194843],"reflectionModeOverride":0,"anchorPoint":[107.10000371187925,82.499999292194843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.10000371187925,82.499999292194843],"nextPoint":[-142,4]},{"outPoint":[107.25000371411443,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[107.25000371411443,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.25000371411443,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[107.4000037163496,82.599999293684959],"reflectionModeOverride":0,"anchorPoint":[107.4000037163496,82.599999293684959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.4000037163496,82.599999293684959],"nextPoint":[-142,4]},{"outPoint":[107.50000371783972,82.649999294430017],"reflectionModeOverride":0,"anchorPoint":[107.50000371783972,82.649999294430017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.50000371783972,82.649999294430017],"nextPoint":[-142,4]},{"outPoint":[107.65000372007489,82.699999295175076],"reflectionModeOverride":0,"anchorPoint":[107.65000372007489,82.699999295175076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.65000372007489,82.699999295175076],"nextPoint":[-142,4]},{"outPoint":[107.80000372231007,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[107.80000372231007,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.80000372231007,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[107.95000372454524,82.799999296665192],"reflectionModeOverride":0,"anchorPoint":[107.95000372454524,82.799999296665192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.95000372454524,82.799999296665192],"nextPoint":[-142,4]},{"outPoint":[108.10000372678041,82.84999929741025],"reflectionModeOverride":0,"anchorPoint":[108.10000372678041,82.84999929741025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.10000372678041,82.84999929741025],"nextPoint":[-142,4]},{"outPoint":[108.20000372827053,82.899999298155308],"reflectionModeOverride":0,"anchorPoint":[108.20000372827053,82.899999298155308],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.20000372827053,82.899999298155308],"nextPoint":[-142,4]},{"outPoint":[108.3500037305057,82.949999298900366],"reflectionModeOverride":0,"anchorPoint":[108.3500037305057,82.949999298900366],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.3500037305057,82.949999298900366],"nextPoint":[-142,4]},{"outPoint":[108.50000373274088,82.999999299645424],"reflectionModeOverride":0,"anchorPoint":[108.50000373274088,82.999999299645424],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.50000373274088,82.999999299645424],"nextPoint":[-142,4]},{"outPoint":[108.65000373497605,83.049999300390482],"reflectionModeOverride":0,"anchorPoint":[108.65000373497605,83.049999300390482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.65000373497605,83.049999300390482],"nextPoint":[-142,4]},{"outPoint":[108.80000373721123,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[108.80000373721123,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.80000373721123,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[108.90000373870134,83.149999301880598],"reflectionModeOverride":0,"anchorPoint":[108.90000373870134,83.149999301880598],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.90000373870134,83.149999301880598],"nextPoint":[-142,4]},{"outPoint":[109.05000374093652,83.199999302625656],"reflectionModeOverride":0,"anchorPoint":[109.05000374093652,83.199999302625656],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.05000374093652,83.199999302625656],"nextPoint":[-142,4]},{"outPoint":[109.20000374317169,83.249999303370714],"reflectionModeOverride":0,"anchorPoint":[109.20000374317169,83.249999303370714],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.20000374317169,83.249999303370714],"nextPoint":[-142,4]},{"outPoint":[109.35000374540687,83.299999304115772],"reflectionModeOverride":0,"anchorPoint":[109.35000374540687,83.299999304115772],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.35000374540687,83.299999304115772],"nextPoint":[-142,4]},{"outPoint":[109.45000374689698,83.34999930486083],"reflectionModeOverride":0,"anchorPoint":[109.45000374689698,83.34999930486083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.45000374689698,83.34999930486083],"nextPoint":[-142,4]},{"outPoint":[109.60000374913216,83.399999305605888],"reflectionModeOverride":0,"anchorPoint":[109.60000374913216,83.399999305605888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.60000374913216,83.399999305605888],"nextPoint":[-142,4]},{"outPoint":[109.75000375136733,83.449999306350946],"reflectionModeOverride":0,"anchorPoint":[109.75000375136733,83.449999306350946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.75000375136733,83.449999306350946],"nextPoint":[-142,4]},{"outPoint":[109.9000037536025,83.449999306350946],"reflectionModeOverride":0,"anchorPoint":[109.9000037536025,83.449999306350946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.9000037536025,83.449999306350946],"nextPoint":[-142,4]},{"outPoint":[110.05000375583768,83.499999307096004],"reflectionModeOverride":0,"anchorPoint":[110.05000375583768,83.499999307096004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.05000375583768,83.499999307096004],"nextPoint":[-142,4]},{"outPoint":[110.1500037573278,83.549999307841063],"reflectionModeOverride":0,"anchorPoint":[110.1500037573278,83.549999307841063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.1500037573278,83.549999307841063],"nextPoint":[-142,4]},{"outPoint":[110.30000375956297,83.599999308586121],"reflectionModeOverride":0,"anchorPoint":[110.30000375956297,83.599999308586121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.30000375956297,83.599999308586121],"nextPoint":[-142,4]},{"outPoint":[110.45000376179814,83.649999309331179],"reflectionModeOverride":0,"anchorPoint":[110.45000376179814,83.649999309331179],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.45000376179814,83.649999309331179],"nextPoint":[-142,4]},{"outPoint":[110.60000376403332,83.699999310076237],"reflectionModeOverride":0,"anchorPoint":[110.60000376403332,83.699999310076237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.60000376403332,83.699999310076237],"nextPoint":[-142,4]},{"outPoint":[110.75000376626849,83.749999310821295],"reflectionModeOverride":0,"anchorPoint":[110.75000376626849,83.749999310821295],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.75000376626849,83.749999310821295],"nextPoint":[-142,4]},{"outPoint":[110.85000376775861,83.799999311566353],"reflectionModeOverride":0,"anchorPoint":[110.85000376775861,83.799999311566353],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.85000376775861,83.799999311566353],"nextPoint":[-142,4]},{"outPoint":[111.00000376999378,83.799999311566353],"reflectionModeOverride":0,"anchorPoint":[111.00000376999378,83.799999311566353],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.00000376999378,83.799999311566353],"nextPoint":[-142,4]},{"outPoint":[111.15000377222896,83.849999312311411],"reflectionModeOverride":0,"anchorPoint":[111.15000377222896,83.849999312311411],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.15000377222896,83.849999312311411],"nextPoint":[-142,4]},{"outPoint":[111.30000377446413,83.899999313056469],"reflectionModeOverride":0,"anchorPoint":[111.30000377446413,83.899999313056469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.30000377446413,83.899999313056469],"nextPoint":[-142,4]},{"outPoint":[111.40000377595425,83.949999313801527],"reflectionModeOverride":0,"anchorPoint":[111.40000377595425,83.949999313801527],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.40000377595425,83.949999313801527],"nextPoint":[-142,4]},{"outPoint":[111.55000377818942,83.999999314546585],"reflectionModeOverride":0,"anchorPoint":[111.55000377818942,83.999999314546585],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.55000377818942,83.999999314546585],"nextPoint":[-142,4]},{"outPoint":[111.70000378042459,84.049999315291643],"reflectionModeOverride":0,"anchorPoint":[111.70000378042459,84.049999315291643],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.70000378042459,84.049999315291643],"nextPoint":[-142,4]},{"outPoint":[111.85000378265977,84.049999315291643],"reflectionModeOverride":0,"anchorPoint":[111.85000378265977,84.049999315291643],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.85000378265977,84.049999315291643],"nextPoint":[-142,4]},{"outPoint":[112.00000378489494,84.099999316036701],"reflectionModeOverride":0,"anchorPoint":[112.00000378489494,84.099999316036701],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.00000378489494,84.099999316036701],"nextPoint":[-142,4]},{"outPoint":[112.10000378638506,84.149999316781759],"reflectionModeOverride":0,"anchorPoint":[112.10000378638506,84.149999316781759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.10000378638506,84.149999316781759],"nextPoint":[-142,4]},{"outPoint":[112.25000378862023,84.199999317526817],"reflectionModeOverride":0,"anchorPoint":[112.25000378862023,84.199999317526817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.25000378862023,84.199999317526817],"nextPoint":[-142,4]},{"outPoint":[112.40000379085541,84.249999318271875],"reflectionModeOverride":0,"anchorPoint":[112.40000379085541,84.249999318271875],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.40000379085541,84.249999318271875],"nextPoint":[-142,4]},{"outPoint":[112.55000379309058,84.299999319016933],"reflectionModeOverride":0,"anchorPoint":[112.55000379309058,84.299999319016933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.55000379309058,84.299999319016933],"nextPoint":[-142,4]},{"outPoint":[112.70000379532576,84.299999319016933],"reflectionModeOverride":0,"anchorPoint":[112.70000379532576,84.299999319016933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.70000379532576,84.299999319016933],"nextPoint":[-142,4]},{"outPoint":[112.80000379681587,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[112.80000379681587,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.80000379681587,84.349999319761992],"nextPoint":[-142,4]},{"outPoint":[112.95000379905105,84.39999932050705],"reflectionModeOverride":0,"anchorPoint":[112.95000379905105,84.39999932050705],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.95000379905105,84.39999932050705],"nextPoint":[-142,4]},{"outPoint":[113.10000380128622,84.449999321252108],"reflectionModeOverride":0,"anchorPoint":[113.10000380128622,84.449999321252108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.10000380128622,84.449999321252108],"nextPoint":[-142,4]},{"outPoint":[113.25000380352139,84.449999321252108],"reflectionModeOverride":0,"anchorPoint":[113.25000380352139,84.449999321252108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.25000380352139,84.449999321252108],"nextPoint":[-142,4]},{"outPoint":[113.40000380575657,84.499999321997166],"reflectionModeOverride":0,"anchorPoint":[113.40000380575657,84.499999321997166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.40000380575657,84.499999321997166],"nextPoint":[-142,4]},{"outPoint":[113.50000380724669,84.549999322742224],"reflectionModeOverride":0,"anchorPoint":[113.50000380724669,84.549999322742224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.50000380724669,84.549999322742224],"nextPoint":[-142,4]},{"outPoint":[113.65000380948186,84.599999323487282],"reflectionModeOverride":0,"anchorPoint":[113.65000380948186,84.599999323487282],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.65000380948186,84.599999323487282],"nextPoint":[-142,4]},{"outPoint":[113.80000381171703,84.64999932423234],"reflectionModeOverride":0,"anchorPoint":[113.80000381171703,84.64999932423234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.80000381171703,84.64999932423234],"nextPoint":[-142,4]},{"outPoint":[113.95000381395221,84.64999932423234],"reflectionModeOverride":0,"anchorPoint":[113.95000381395221,84.64999932423234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.95000381395221,84.64999932423234],"nextPoint":[-142,4]},{"outPoint":[114.05000381544232,84.699999324977398],"reflectionModeOverride":0,"anchorPoint":[114.05000381544232,84.699999324977398],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.05000381544232,84.699999324977398],"nextPoint":[-142,4]},{"outPoint":[114.2000038176775,84.749999325722456],"reflectionModeOverride":0,"anchorPoint":[114.2000038176775,84.749999325722456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.2000038176775,84.749999325722456],"nextPoint":[-142,4]},{"outPoint":[114.35000381991267,84.799999326467514],"reflectionModeOverride":0,"anchorPoint":[114.35000381991267,84.799999326467514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.35000381991267,84.799999326467514],"nextPoint":[-142,4]},{"outPoint":[114.50000382214785,84.799999326467514],"reflectionModeOverride":0,"anchorPoint":[114.50000382214785,84.799999326467514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.50000382214785,84.799999326467514],"nextPoint":[-142,4]},{"outPoint":[114.65000382438302,84.849999327212572],"reflectionModeOverride":0,"anchorPoint":[114.65000382438302,84.849999327212572],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.65000382438302,84.849999327212572],"nextPoint":[-142,4]},{"outPoint":[114.75000382587314,84.89999932795763],"reflectionModeOverride":0,"anchorPoint":[114.75000382587314,84.89999932795763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.75000382587314,84.89999932795763],"nextPoint":[-142,4]},{"outPoint":[114.90000382810831,84.89999932795763],"reflectionModeOverride":0,"anchorPoint":[114.90000382810831,84.89999932795763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.90000382810831,84.89999932795763],"nextPoint":[-142,4]},{"outPoint":[115.05000383034348,84.949999328702688],"reflectionModeOverride":0,"anchorPoint":[115.05000383034348,84.949999328702688],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.05000383034348,84.949999328702688],"nextPoint":[-142,4]},{"outPoint":[115.20000383257866,84.999999329447746],"reflectionModeOverride":0,"anchorPoint":[115.20000383257866,84.999999329447746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.20000383257866,84.999999329447746],"nextPoint":[-142,4]},{"outPoint":[115.35000383481383,85.049999330192804],"reflectionModeOverride":0,"anchorPoint":[115.35000383481383,85.049999330192804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.35000383481383,85.049999330192804],"nextPoint":[-142,4]},{"outPoint":[115.45000383630395,85.049999330192804],"reflectionModeOverride":0,"anchorPoint":[115.45000383630395,85.049999330192804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.45000383630395,85.049999330192804],"nextPoint":[-142,4]},{"outPoint":[115.60000383853912,85.099999330937862],"reflectionModeOverride":0,"anchorPoint":[115.60000383853912,85.099999330937862],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.60000383853912,85.099999330937862],"nextPoint":[-142,4]},{"outPoint":[115.7500038407743,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[115.7500038407743,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.7500038407743,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[115.90000384300947,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[115.90000384300947,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.90000384300947,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[116.05000384524465,85.199999332427979],"reflectionModeOverride":0,"anchorPoint":[116.05000384524465,85.199999332427979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.05000384524465,85.199999332427979],"nextPoint":[-142,4]},{"outPoint":[116.15000384673476,85.249999333173037],"reflectionModeOverride":0,"anchorPoint":[116.15000384673476,85.249999333173037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.15000384673476,85.249999333173037],"nextPoint":[-142,4]},{"outPoint":[116.30000384896994,85.299999333918095],"reflectionModeOverride":0,"anchorPoint":[116.30000384896994,85.299999333918095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.30000384896994,85.299999333918095],"nextPoint":[-142,4]},{"outPoint":[116.45000385120511,85.299999333918095],"reflectionModeOverride":0,"anchorPoint":[116.45000385120511,85.299999333918095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.45000385120511,85.299999333918095],"nextPoint":[-142,4]},{"outPoint":[116.60000385344028,85.349999334663153],"reflectionModeOverride":0,"anchorPoint":[116.60000385344028,85.349999334663153],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.60000385344028,85.349999334663153],"nextPoint":[-142,4]},{"outPoint":[116.7000038549304,85.399999335408211],"reflectionModeOverride":0,"anchorPoint":[116.7000038549304,85.399999335408211],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.7000038549304,85.399999335408211],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,85.399999335408211],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,85.399999335408211],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,85.399999335408211],"nextPoint":[-142,4]},{"outPoint":[117.00000385940075,85.449999336153269],"reflectionModeOverride":0,"anchorPoint":[117.00000385940075,85.449999336153269],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.00000385940075,85.449999336153269],"nextPoint":[-142,4]},{"outPoint":[117.15000386163592,85.499999336898327],"reflectionModeOverride":0,"anchorPoint":[117.15000386163592,85.499999336898327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.15000386163592,85.499999336898327],"nextPoint":[-142,4]},{"outPoint":[117.3000038638711,85.499999336898327],"reflectionModeOverride":0,"anchorPoint":[117.3000038638711,85.499999336898327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.3000038638711,85.499999336898327],"nextPoint":[-142,4]},{"outPoint":[117.40000386536121,85.549999337643385],"reflectionModeOverride":0,"anchorPoint":[117.40000386536121,85.549999337643385],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.40000386536121,85.549999337643385],"nextPoint":[-142,4]},{"outPoint":[117.55000386759639,85.599999338388443],"reflectionModeOverride":0,"anchorPoint":[117.55000386759639,85.599999338388443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.55000386759639,85.599999338388443],"nextPoint":[-142,4]},{"outPoint":[117.70000386983156,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[117.70000386983156,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.70000386983156,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[117.85000387206674,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[117.85000387206674,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.85000387206674,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[118.00000387430191,85.699999339878559],"reflectionModeOverride":0,"anchorPoint":[118.00000387430191,85.699999339878559],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.00000387430191,85.699999339878559],"nextPoint":[-142,4]},{"outPoint":[118.10000387579203,85.749999340623617],"reflectionModeOverride":0,"anchorPoint":[118.10000387579203,85.749999340623617],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.10000387579203,85.749999340623617],"nextPoint":[-142,4]},{"outPoint":[118.2500038780272,85.749999340623617],"reflectionModeOverride":0,"anchorPoint":[118.2500038780272,85.749999340623617],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.2500038780272,85.749999340623617],"nextPoint":[-142,4]},{"outPoint":[118.40000388026237,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[118.40000388026237,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.40000388026237,85.799999341368675],"nextPoint":[-142,4]},{"outPoint":[118.55000388249755,85.849999342113733],"reflectionModeOverride":0,"anchorPoint":[118.55000388249755,85.849999342113733],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.55000388249755,85.849999342113733],"nextPoint":[-142,4]},{"outPoint":[118.70000388473272,85.849999342113733],"reflectionModeOverride":0,"anchorPoint":[118.70000388473272,85.849999342113733],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.70000388473272,85.849999342113733],"nextPoint":[-142,4]},{"outPoint":[118.80000388622284,85.899999342858791],"reflectionModeOverride":0,"anchorPoint":[118.80000388622284,85.899999342858791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.80000388622284,85.899999342858791],"nextPoint":[-142,4]},{"outPoint":[118.95000388845801,85.949999343603849],"reflectionModeOverride":0,"anchorPoint":[118.95000388845801,85.949999343603849],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.95000388845801,85.949999343603849],"nextPoint":[-142,4]},{"outPoint":[119.10000389069319,85.949999343603849],"reflectionModeOverride":0,"anchorPoint":[119.10000389069319,85.949999343603849],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.10000389069319,85.949999343603849],"nextPoint":[-142,4]},{"outPoint":[119.25000389292836,85.999999344348907],"reflectionModeOverride":0,"anchorPoint":[119.25000389292836,85.999999344348907],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.25000389292836,85.999999344348907],"nextPoint":[-142,4]},{"outPoint":[119.35000389441848,86.049999345093966],"reflectionModeOverride":0,"anchorPoint":[119.35000389441848,86.049999345093966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.35000389441848,86.049999345093966],"nextPoint":[-142,4]},{"outPoint":[119.50000389665365,86.049999345093966],"reflectionModeOverride":0,"anchorPoint":[119.50000389665365,86.049999345093966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.50000389665365,86.049999345093966],"nextPoint":[-142,4]},{"outPoint":[119.65000389888883,86.099999345839024],"reflectionModeOverride":0,"anchorPoint":[119.65000389888883,86.099999345839024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.65000389888883,86.099999345839024],"nextPoint":[-142,4]},{"outPoint":[119.800003901124,86.149999346584082],"reflectionModeOverride":0,"anchorPoint":[119.800003901124,86.149999346584082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.800003901124,86.149999346584082],"nextPoint":[-142,4]},{"outPoint":[119.95000390335917,86.149999346584082],"reflectionModeOverride":0,"anchorPoint":[119.95000390335917,86.149999346584082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.95000390335917,86.149999346584082],"nextPoint":[-142,4]},{"outPoint":[120.05000390484929,86.19999934732914],"reflectionModeOverride":0,"anchorPoint":[120.05000390484929,86.19999934732914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.05000390484929,86.19999934732914],"nextPoint":[-142,4]},{"outPoint":[120.20000390708447,86.249999348074198],"reflectionModeOverride":0,"anchorPoint":[120.20000390708447,86.249999348074198],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.20000390708447,86.249999348074198],"nextPoint":[-142,4]},{"outPoint":[120.35000390931964,86.249999348074198],"reflectionModeOverride":0,"anchorPoint":[120.35000390931964,86.249999348074198],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.35000390931964,86.249999348074198],"nextPoint":[-142,4]},{"outPoint":[120.50000391155481,86.299999348819256],"reflectionModeOverride":0,"anchorPoint":[120.50000391155481,86.299999348819256],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.50000391155481,86.299999348819256],"nextPoint":[-142,4]},{"outPoint":[120.65000391378999,86.349999349564314],"reflectionModeOverride":0,"anchorPoint":[120.65000391378999,86.349999349564314],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.65000391378999,86.349999349564314],"nextPoint":[-142,4]},{"outPoint":[120.7500039152801,86.349999349564314],"reflectionModeOverride":0,"anchorPoint":[120.7500039152801,86.349999349564314],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.7500039152801,86.349999349564314],"nextPoint":[-142,4]},{"outPoint":[120.90000391751528,86.399999350309372],"reflectionModeOverride":0,"anchorPoint":[120.90000391751528,86.399999350309372],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.90000391751528,86.399999350309372],"nextPoint":[-142,4]},{"outPoint":[121.05000391975045,86.44999935105443],"reflectionModeOverride":0,"anchorPoint":[121.05000391975045,86.44999935105443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.05000391975045,86.44999935105443],"nextPoint":[-142,4]},{"outPoint":[121.20000392198563,86.44999935105443],"reflectionModeOverride":0,"anchorPoint":[121.20000392198563,86.44999935105443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.20000392198563,86.44999935105443],"nextPoint":[-142,4]},{"outPoint":[121.30000392347574,86.499999351799488],"reflectionModeOverride":0,"anchorPoint":[121.30000392347574,86.499999351799488],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.30000392347574,86.499999351799488],"nextPoint":[-142,4]},{"outPoint":[121.45000392571092,86.549999352544546],"reflectionModeOverride":0,"anchorPoint":[121.45000392571092,86.549999352544546],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.45000392571092,86.549999352544546],"nextPoint":[-142,4]},{"outPoint":[121.60000392794609,86.549999352544546],"reflectionModeOverride":0,"anchorPoint":[121.60000392794609,86.549999352544546],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.60000392794609,86.549999352544546],"nextPoint":[-142,4]},{"outPoint":[121.75000393018126,86.599999353289604],"reflectionModeOverride":0,"anchorPoint":[121.75000393018126,86.599999353289604],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.75000393018126,86.599999353289604],"nextPoint":[-142,4]},{"outPoint":[121.90000393241644,86.649999354034662],"reflectionModeOverride":0,"anchorPoint":[121.90000393241644,86.649999354034662],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.90000393241644,86.649999354034662],"nextPoint":[-142,4]},{"outPoint":[122.00000393390656,86.649999354034662],"reflectionModeOverride":0,"anchorPoint":[122.00000393390656,86.649999354034662],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.00000393390656,86.649999354034662],"nextPoint":[-142,4]},{"outPoint":[122.15000393614173,86.69999935477972],"reflectionModeOverride":0,"anchorPoint":[122.15000393614173,86.69999935477972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.15000393614173,86.69999935477972],"nextPoint":[-142,4]},{"outPoint":[122.3000039383769,86.749999355524778],"reflectionModeOverride":0,"anchorPoint":[122.3000039383769,86.749999355524778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.3000039383769,86.749999355524778],"nextPoint":[-142,4]},{"outPoint":[122.45000394061208,86.749999355524778],"reflectionModeOverride":0,"anchorPoint":[122.45000394061208,86.749999355524778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.45000394061208,86.749999355524778],"nextPoint":[-142,4]},{"outPoint":[122.60000394284725,86.799999356269836],"reflectionModeOverride":0,"anchorPoint":[122.60000394284725,86.799999356269836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.60000394284725,86.799999356269836],"nextPoint":[-142,4]},{"outPoint":[122.70000394433737,86.849999357014894],"reflectionModeOverride":0,"anchorPoint":[122.70000394433737,86.849999357014894],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.70000394433737,86.849999357014894],"nextPoint":[-142,4]},{"outPoint":[122.85000394657254,86.849999357014894],"reflectionModeOverride":0,"anchorPoint":[122.85000394657254,86.849999357014894],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.85000394657254,86.849999357014894],"nextPoint":[-142,4]},{"outPoint":[123.00000394880772,86.899999357759953],"reflectionModeOverride":0,"anchorPoint":[123.00000394880772,86.899999357759953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.00000394880772,86.899999357759953],"nextPoint":[-142,4]},{"outPoint":[123.15000395104289,86.949999358505011],"reflectionModeOverride":0,"anchorPoint":[123.15000395104289,86.949999358505011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.15000395104289,86.949999358505011],"nextPoint":[-142,4]},{"outPoint":[123.30000395327806,86.949999358505011],"reflectionModeOverride":0,"anchorPoint":[123.30000395327806,86.949999358505011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.30000395327806,86.949999358505011],"nextPoint":[-142,4]},{"outPoint":[123.40000395476818,86.999999359250069],"reflectionModeOverride":0,"anchorPoint":[123.40000395476818,86.999999359250069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.40000395476818,86.999999359250069],"nextPoint":[-142,4]},{"outPoint":[123.55000395700336,87.049999359995127],"reflectionModeOverride":0,"anchorPoint":[123.55000395700336,87.049999359995127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.55000395700336,87.049999359995127],"nextPoint":[-142,4]},{"outPoint":[123.70000395923853,87.049999359995127],"reflectionModeOverride":0,"anchorPoint":[123.70000395923853,87.049999359995127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.70000395923853,87.049999359995127],"nextPoint":[-142,4]},{"outPoint":[123.8500039614737,87.099999360740185],"reflectionModeOverride":0,"anchorPoint":[123.8500039614737,87.099999360740185],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.8500039614737,87.099999360740185],"nextPoint":[-142,4]},{"outPoint":[123.95000396296382,87.149999361485243],"reflectionModeOverride":0,"anchorPoint":[123.95000396296382,87.149999361485243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.95000396296382,87.149999361485243],"nextPoint":[-142,4]},{"outPoint":[124.10000396519899,87.149999361485243],"reflectionModeOverride":0,"anchorPoint":[124.10000396519899,87.149999361485243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.10000396519899,87.149999361485243],"nextPoint":[-142,4]},{"outPoint":[124.25000396743417,87.199999362230301],"reflectionModeOverride":0,"anchorPoint":[124.25000396743417,87.199999362230301],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.25000396743417,87.199999362230301],"nextPoint":[-142,4]},{"outPoint":[124.40000396966934,87.249999362975359],"reflectionModeOverride":0,"anchorPoint":[124.40000396966934,87.249999362975359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.40000396966934,87.249999362975359],"nextPoint":[-142,4]},{"outPoint":[124.55000397190452,87.249999362975359],"reflectionModeOverride":0,"anchorPoint":[124.55000397190452,87.249999362975359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.55000397190452,87.249999362975359],"nextPoint":[-142,4]},{"outPoint":[124.65000397339463,87.299999363720417],"reflectionModeOverride":0,"anchorPoint":[124.65000397339463,87.299999363720417],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.65000397339463,87.299999363720417],"nextPoint":[-142,4]},{"outPoint":[124.80000397562981,87.349999364465475],"reflectionModeOverride":0,"anchorPoint":[124.80000397562981,87.349999364465475],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.80000397562981,87.349999364465475],"nextPoint":[-142,4]},{"outPoint":[124.95000397786498,87.399999365210533],"reflectionModeOverride":0,"anchorPoint":[124.95000397786498,87.399999365210533],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.95000397786498,87.399999365210533],"nextPoint":[-142,4]},{"outPoint":[125.10000398010015,87.399999365210533],"reflectionModeOverride":0,"anchorPoint":[125.10000398010015,87.399999365210533],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.10000398010015,87.399999365210533],"nextPoint":[-142,4]},{"outPoint":[125.25000398233533,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[125.25000398233533,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.25000398233533,87.449999365955591],"nextPoint":[-142,4]},{"outPoint":[125.35000398382545,87.499999366700649],"reflectionModeOverride":0,"anchorPoint":[125.35000398382545,87.499999366700649],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.35000398382545,87.499999366700649],"nextPoint":[-142,4]},{"outPoint":[125.50000398606062,87.499999366700649],"reflectionModeOverride":0,"anchorPoint":[125.50000398606062,87.499999366700649],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.50000398606062,87.499999366700649],"nextPoint":[-142,4]},{"outPoint":[125.65000398829579,87.549999367445707],"reflectionModeOverride":0,"anchorPoint":[125.65000398829579,87.549999367445707],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.65000398829579,87.549999367445707],"nextPoint":[-142,4]},{"outPoint":[125.80000399053097,87.599999368190765],"reflectionModeOverride":0,"anchorPoint":[125.80000399053097,87.599999368190765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.80000399053097,87.599999368190765],"nextPoint":[-142,4]},{"outPoint":[125.95000399276614,87.599999368190765],"reflectionModeOverride":0,"anchorPoint":[125.95000399276614,87.599999368190765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.95000399276614,87.599999368190765],"nextPoint":[-142,4]},{"outPoint":[126.05000399425626,87.649999368935823],"reflectionModeOverride":0,"anchorPoint":[126.05000399425626,87.649999368935823],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.05000399425626,87.649999368935823],"nextPoint":[-142,4]},{"outPoint":[126.20000399649143,87.699999369680882],"reflectionModeOverride":0,"anchorPoint":[126.20000399649143,87.699999369680882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.20000399649143,87.699999369680882],"nextPoint":[-142,4]},{"outPoint":[126.35000399872661,87.74999937042594],"reflectionModeOverride":0,"anchorPoint":[126.35000399872661,87.74999937042594],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.35000399872661,87.74999937042594],"nextPoint":[-142,4]},{"outPoint":[126.50000400096178,87.74999937042594],"reflectionModeOverride":0,"anchorPoint":[126.50000400096178,87.74999937042594],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.50000400096178,87.74999937042594],"nextPoint":[-142,4]},{"outPoint":[126.6000040024519,87.799999371170998],"reflectionModeOverride":0,"anchorPoint":[126.6000040024519,87.799999371170998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.6000040024519,87.799999371170998],"nextPoint":[-142,4]},{"outPoint":[126.75000400468707,87.849999371916056],"reflectionModeOverride":0,"anchorPoint":[126.75000400468707,87.849999371916056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.75000400468707,87.849999371916056],"nextPoint":[-142,4]},{"outPoint":[126.90000400692225,87.849999371916056],"reflectionModeOverride":0,"anchorPoint":[126.90000400692225,87.849999371916056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.90000400692225,87.849999371916056],"nextPoint":[-142,4]},{"outPoint":[127.05000400915742,87.899999372661114],"reflectionModeOverride":0,"anchorPoint":[127.05000400915742,87.899999372661114],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.05000400915742,87.899999372661114],"nextPoint":[-142,4]},{"outPoint":[127.20000401139259,87.949999373406172],"reflectionModeOverride":0,"anchorPoint":[127.20000401139259,87.949999373406172],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.20000401139259,87.949999373406172],"nextPoint":[-142,4]},{"outPoint":[127.30000401288271,87.99999937415123],"reflectionModeOverride":0,"anchorPoint":[127.30000401288271,87.99999937415123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.30000401288271,87.99999937415123],"nextPoint":[-142,4]},{"outPoint":[127.45000401511788,87.99999937415123],"reflectionModeOverride":0,"anchorPoint":[127.45000401511788,87.99999937415123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.45000401511788,87.99999937415123],"nextPoint":[-142,4]},{"outPoint":[127.60000401735306,88.049999374896288],"reflectionModeOverride":0,"anchorPoint":[127.60000401735306,88.049999374896288],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.60000401735306,88.049999374896288],"nextPoint":[-142,4]},{"outPoint":[127.75000401958823,88.099999375641346],"reflectionModeOverride":0,"anchorPoint":[127.75000401958823,88.099999375641346],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.75000401958823,88.099999375641346],"nextPoint":[-142,4]},{"outPoint":[127.90000402182341,88.149999376386404],"reflectionModeOverride":0,"anchorPoint":[127.90000402182341,88.149999376386404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.90000402182341,88.149999376386404],"nextPoint":[-142,4]},{"outPoint":[128.00000402331352,88.149999376386404],"reflectionModeOverride":0,"anchorPoint":[128.00000402331352,88.149999376386404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.00000402331352,88.149999376386404],"nextPoint":[-142,4]},{"outPoint":[128.1500040255487,88.199999377131462],"reflectionModeOverride":0,"anchorPoint":[128.1500040255487,88.199999377131462],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.1500040255487,88.199999377131462],"nextPoint":[-142,4]},{"outPoint":[128.30000402778387,88.24999937787652],"reflectionModeOverride":0,"anchorPoint":[128.30000402778387,88.24999937787652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.30000402778387,88.24999937787652],"nextPoint":[-142,4]},{"outPoint":[128.45000403001904,88.24999937787652],"reflectionModeOverride":0,"anchorPoint":[128.45000403001904,88.24999937787652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.45000403001904,88.24999937787652],"nextPoint":[-142,4]},{"outPoint":[128.60000403225422,88.299999378621578],"reflectionModeOverride":0,"anchorPoint":[128.60000403225422,88.299999378621578],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.60000403225422,88.299999378621578],"nextPoint":[-142,4]},{"outPoint":[128.70000403374434,88.349999379366636],"reflectionModeOverride":0,"anchorPoint":[128.70000403374434,88.349999379366636],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.70000403374434,88.349999379366636],"nextPoint":[-142,4]},{"outPoint":[128.85000403597951,88.399999380111694],"reflectionModeOverride":0,"anchorPoint":[128.85000403597951,88.399999380111694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.85000403597951,88.399999380111694],"nextPoint":[-142,4]},{"outPoint":[129.00000403821468,88.399999380111694],"reflectionModeOverride":0,"anchorPoint":[129.00000403821468,88.399999380111694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.00000403821468,88.399999380111694],"nextPoint":[-142,4]},{"outPoint":[129.15000404044986,88.449999380856752],"reflectionModeOverride":0,"anchorPoint":[129.15000404044986,88.449999380856752],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.15000404044986,88.449999380856752],"nextPoint":[-142,4]},{"outPoint":[129.25000404193997,88.49999938160181],"reflectionModeOverride":0,"anchorPoint":[129.25000404193997,88.49999938160181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.25000404193997,88.49999938160181],"nextPoint":[-142,4]},{"outPoint":[129.40000404417515,88.549999382346869],"reflectionModeOverride":0,"anchorPoint":[129.40000404417515,88.549999382346869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.40000404417515,88.549999382346869],"nextPoint":[-142,4]},{"outPoint":[129.55000404641032,88.549999382346869],"reflectionModeOverride":0,"anchorPoint":[129.55000404641032,88.549999382346869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.55000404641032,88.549999382346869],"nextPoint":[-142,4]},{"outPoint":[129.7000040486455,88.599999383091927],"reflectionModeOverride":0,"anchorPoint":[129.7000040486455,88.599999383091927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.7000040486455,88.599999383091927],"nextPoint":[-142,4]},{"outPoint":[129.85000405088067,88.649999383836985],"reflectionModeOverride":0,"anchorPoint":[129.85000405088067,88.649999383836985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.85000405088067,88.649999383836985],"nextPoint":[-142,4]},{"outPoint":[129.95000405237079,88.699999384582043],"reflectionModeOverride":0,"anchorPoint":[129.95000405237079,88.699999384582043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.95000405237079,88.699999384582043],"nextPoint":[-142,4]},{"outPoint":[130.10000405460596,88.749999385327101],"reflectionModeOverride":0,"anchorPoint":[130.10000405460596,88.749999385327101],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.10000405460596,88.749999385327101],"nextPoint":[-142,4]},{"outPoint":[130.25000405684114,88.749999385327101],"reflectionModeOverride":0,"anchorPoint":[130.25000405684114,88.749999385327101],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.25000405684114,88.749999385327101],"nextPoint":[-142,4]},{"outPoint":[130.40000405907631,88.799999386072159],"reflectionModeOverride":0,"anchorPoint":[130.40000405907631,88.799999386072159],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.40000405907631,88.799999386072159],"nextPoint":[-142,4]},{"outPoint":[130.55000406131148,88.849999386817217],"reflectionModeOverride":0,"anchorPoint":[130.55000406131148,88.849999386817217],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.55000406131148,88.849999386817217],"nextPoint":[-142,4]},{"outPoint":[130.6500040628016,88.899999387562275],"reflectionModeOverride":0,"anchorPoint":[130.6500040628016,88.899999387562275],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.6500040628016,88.899999387562275],"nextPoint":[-142,4]},{"outPoint":[130.80000406503677,88.899999387562275],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,88.899999387562275],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,88.899999387562275],"nextPoint":[-142,4]},{"outPoint":[130.95000406727195,88.949999388307333],"reflectionModeOverride":0,"anchorPoint":[130.95000406727195,88.949999388307333],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.95000406727195,88.949999388307333],"nextPoint":[-142,4]},{"outPoint":[131.10000406950712,88.999999389052391],"reflectionModeOverride":0,"anchorPoint":[131.10000406950712,88.999999389052391],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.10000406950712,88.999999389052391],"nextPoint":[-142,4]},{"outPoint":[131.20000407099724,89.049999389797449],"reflectionModeOverride":0,"anchorPoint":[131.20000407099724,89.049999389797449],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.20000407099724,89.049999389797449],"nextPoint":[-142,4]},{"outPoint":[131.35000407323241,89.099999390542507],"reflectionModeOverride":0,"anchorPoint":[131.35000407323241,89.099999390542507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.35000407323241,89.099999390542507],"nextPoint":[-142,4]},{"outPoint":[131.50000407546759,89.099999390542507],"reflectionModeOverride":0,"anchorPoint":[131.50000407546759,89.099999390542507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.50000407546759,89.099999390542507],"nextPoint":[-142,4]},{"outPoint":[131.65000407770276,89.149999391287565],"reflectionModeOverride":0,"anchorPoint":[131.65000407770276,89.149999391287565],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.65000407770276,89.149999391287565],"nextPoint":[-142,4]},{"outPoint":[131.80000407993793,89.199999392032623],"reflectionModeOverride":0,"anchorPoint":[131.80000407993793,89.199999392032623],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.80000407993793,89.199999392032623],"nextPoint":[-142,4]},{"outPoint":[131.90000408142805,89.249999392777681],"reflectionModeOverride":0,"anchorPoint":[131.90000408142805,89.249999392777681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.90000408142805,89.249999392777681],"nextPoint":[-142,4]},{"outPoint":[132.05000408366323,89.299999393522739],"reflectionModeOverride":0,"anchorPoint":[132.05000408366323,89.299999393522739],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.05000408366323,89.299999393522739],"nextPoint":[-142,4]},{"outPoint":[132.2000040858984,89.299999393522739],"reflectionModeOverride":0,"anchorPoint":[132.2000040858984,89.299999393522739],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.2000040858984,89.299999393522739],"nextPoint":[-142,4]},{"outPoint":[132.35000408813357,89.349999394267797],"reflectionModeOverride":0,"anchorPoint":[132.35000408813357,89.349999394267797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.35000408813357,89.349999394267797],"nextPoint":[-142,4]},{"outPoint":[132.50000409036875,89.399999395012856],"reflectionModeOverride":0,"anchorPoint":[132.50000409036875,89.399999395012856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.50000409036875,89.399999395012856],"nextPoint":[-142,4]},{"outPoint":[132.60000409185886,89.449999395757914],"reflectionModeOverride":0,"anchorPoint":[132.60000409185886,89.449999395757914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.60000409185886,89.449999395757914],"nextPoint":[-142,4]},{"outPoint":[132.75000409409404,89.499999396502972],"reflectionModeOverride":0,"anchorPoint":[132.75000409409404,89.499999396502972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.75000409409404,89.499999396502972],"nextPoint":[-142,4]},{"outPoint":[132.90000409632921,89.499999396502972],"reflectionModeOverride":0,"anchorPoint":[132.90000409632921,89.499999396502972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.90000409632921,89.499999396502972],"nextPoint":[-142,4]},{"outPoint":[133.05000409856439,89.54999939724803],"reflectionModeOverride":0,"anchorPoint":[133.05000409856439,89.54999939724803],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.05000409856439,89.54999939724803],"nextPoint":[-142,4]},{"outPoint":[133.20000410079956,89.599999397993088],"reflectionModeOverride":0,"anchorPoint":[133.20000410079956,89.599999397993088],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.20000410079956,89.599999397993088],"nextPoint":[-142,4]},{"outPoint":[133.30000410228968,89.649999398738146],"reflectionModeOverride":0,"anchorPoint":[133.30000410228968,89.649999398738146],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.30000410228968,89.649999398738146],"nextPoint":[-142,4]},{"outPoint":[133.45000410452485,89.699999399483204],"reflectionModeOverride":0,"anchorPoint":[133.45000410452485,89.699999399483204],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.45000410452485,89.699999399483204],"nextPoint":[-142,4]},{"outPoint":[133.60000410676003,89.749999400228262],"reflectionModeOverride":0,"anchorPoint":[133.60000410676003,89.749999400228262],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.60000410676003,89.749999400228262],"nextPoint":[-142,4]},{"outPoint":[133.7500041089952,89.749999400228262],"reflectionModeOverride":0,"anchorPoint":[133.7500041089952,89.749999400228262],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.7500041089952,89.749999400228262],"nextPoint":[-142,4]},{"outPoint":[133.85000411048532,89.79999940097332],"reflectionModeOverride":0,"anchorPoint":[133.85000411048532,89.79999940097332],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.85000411048532,89.79999940097332],"nextPoint":[-142,4]},{"outPoint":[134.00000411272049,89.849999401718378],"reflectionModeOverride":0,"anchorPoint":[134.00000411272049,89.849999401718378],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.00000411272049,89.849999401718378],"nextPoint":[-142,4]},{"outPoint":[134.15000411495566,89.899999402463436],"reflectionModeOverride":0,"anchorPoint":[134.15000411495566,89.899999402463436],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.15000411495566,89.899999402463436],"nextPoint":[-142,4]},{"outPoint":[134.30000411719084,89.949999403208494],"reflectionModeOverride":0,"anchorPoint":[134.30000411719084,89.949999403208494],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.30000411719084,89.949999403208494],"nextPoint":[-142,4]},{"outPoint":[134.45000411942601,89.999999403953552],"reflectionModeOverride":0,"anchorPoint":[134.45000411942601,89.999999403953552],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.45000411942601,89.999999403953552],"nextPoint":[-142,4]},{"outPoint":[134.55000412091613,90.04999940469861],"reflectionModeOverride":0,"anchorPoint":[134.55000412091613,90.04999940469861],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.55000412091613,90.04999940469861],"nextPoint":[-142,4]},{"outPoint":[134.7000041231513,90.04999940469861],"reflectionModeOverride":0,"anchorPoint":[134.7000041231513,90.04999940469861],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.7000041231513,90.04999940469861],"nextPoint":[-142,4]},{"outPoint":[134.85000412538648,90.099999405443668],"reflectionModeOverride":0,"anchorPoint":[134.85000412538648,90.099999405443668],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.85000412538648,90.099999405443668],"nextPoint":[-142,4]},{"outPoint":[135.00000412762165,90.149999406188726],"reflectionModeOverride":0,"anchorPoint":[135.00000412762165,90.149999406188726],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.00000412762165,90.149999406188726],"nextPoint":[-142,4]},{"outPoint":[135.15000412985682,90.199999406933784],"reflectionModeOverride":0,"anchorPoint":[135.15000412985682,90.199999406933784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.15000412985682,90.199999406933784],"nextPoint":[-142,4]},{"outPoint":[135.25000413134694,90.249999407678843],"reflectionModeOverride":0,"anchorPoint":[135.25000413134694,90.249999407678843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.25000413134694,90.249999407678843],"nextPoint":[-142,4]},{"outPoint":[135.40000413358212,90.299999408423901],"reflectionModeOverride":0,"anchorPoint":[135.40000413358212,90.299999408423901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.40000413358212,90.299999408423901],"nextPoint":[-142,4]},{"outPoint":[135.55000413581729,90.349999409168959],"reflectionModeOverride":0,"anchorPoint":[135.55000413581729,90.349999409168959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.55000413581729,90.349999409168959],"nextPoint":[-142,4]},{"outPoint":[135.70000413805246,90.349999409168959],"reflectionModeOverride":0,"anchorPoint":[135.70000413805246,90.349999409168959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.70000413805246,90.349999409168959],"nextPoint":[-142,4]},{"outPoint":[135.85000414028764,90.399999409914017],"reflectionModeOverride":0,"anchorPoint":[135.85000414028764,90.399999409914017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.85000414028764,90.399999409914017],"nextPoint":[-142,4]},{"outPoint":[135.95000414177775,90.449999410659075],"reflectionModeOverride":0,"anchorPoint":[135.95000414177775,90.449999410659075],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.95000414177775,90.449999410659075],"nextPoint":[-142,4]},{"outPoint":[136.10000414401293,90.499999411404133],"reflectionModeOverride":0,"anchorPoint":[136.10000414401293,90.499999411404133],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.10000414401293,90.499999411404133],"nextPoint":[-142,4]},{"outPoint":[136.2500041462481,90.549999412149191],"reflectionModeOverride":0,"anchorPoint":[136.2500041462481,90.549999412149191],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.2500041462481,90.549999412149191],"nextPoint":[-142,4]},{"outPoint":[136.40000414848328,90.599999412894249],"reflectionModeOverride":0,"anchorPoint":[136.40000414848328,90.599999412894249],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.40000414848328,90.599999412894249],"nextPoint":[-142,4]},{"outPoint":[136.50000414997339,90.649999413639307],"reflectionModeOverride":0,"anchorPoint":[136.50000414997339,90.649999413639307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.50000414997339,90.649999413639307],"nextPoint":[-142,4]},{"outPoint":[136.65000415220857,90.699999414384365],"reflectionModeOverride":0,"anchorPoint":[136.65000415220857,90.699999414384365],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.65000415220857,90.699999414384365],"nextPoint":[-142,4]},{"outPoint":[136.80000415444374,90.749999415129423],"reflectionModeOverride":0,"anchorPoint":[136.80000415444374,90.749999415129423],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.80000415444374,90.749999415129423],"nextPoint":[-142,4]},{"outPoint":[136.95000415667892,90.749999415129423],"reflectionModeOverride":0,"anchorPoint":[136.95000415667892,90.749999415129423],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.95000415667892,90.749999415129423],"nextPoint":[-142,4]},{"outPoint":[137.10000415891409,90.799999415874481],"reflectionModeOverride":0,"anchorPoint":[137.10000415891409,90.799999415874481],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.10000415891409,90.799999415874481],"nextPoint":[-142,4]},{"outPoint":[137.20000416040421,90.849999416619539],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,90.849999416619539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,90.849999416619539],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":628,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[137.20000416040421,90.849999416619539],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,90.849999416619539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,90.849999416619539],"nextPoint":[-142,4]},{"outPoint":[137.35000416263938,90.899999417364597],"reflectionModeOverride":0,"anchorPoint":[137.35000416263938,90.899999417364597],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.35000416263938,90.899999417364597],"nextPoint":[-142,4]},{"outPoint":[137.50000416487455,90.949999418109655],"reflectionModeOverride":0,"anchorPoint":[137.50000416487455,90.949999418109655],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.50000416487455,90.949999418109655],"nextPoint":[-142,4]},{"outPoint":[137.65000416710973,90.999999418854713],"reflectionModeOverride":0,"anchorPoint":[137.65000416710973,90.999999418854713],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.65000416710973,90.999999418854713],"nextPoint":[-142,4]},{"outPoint":[137.8000041693449,91.049999419599771],"reflectionModeOverride":0,"anchorPoint":[137.8000041693449,91.049999419599771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.8000041693449,91.049999419599771],"nextPoint":[-142,4]},{"outPoint":[137.90000417083502,91.09999942034483],"reflectionModeOverride":0,"anchorPoint":[137.90000417083502,91.09999942034483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.90000417083502,91.09999942034483],"nextPoint":[-142,4]},{"outPoint":[138.05000417307019,91.149999421089888],"reflectionModeOverride":0,"anchorPoint":[138.05000417307019,91.149999421089888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.05000417307019,91.149999421089888],"nextPoint":[-142,4]},{"outPoint":[138.20000417530537,91.199999421834946],"reflectionModeOverride":0,"anchorPoint":[138.20000417530537,91.199999421834946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.20000417530537,91.199999421834946],"nextPoint":[-142,4]},{"outPoint":[138.35000417754054,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[138.35000417754054,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.35000417754054,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[138.50000417977571,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[138.50000417977571,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.50000417977571,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[138.60000418126583,91.299999423325062],"reflectionModeOverride":0,"anchorPoint":[138.60000418126583,91.299999423325062],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.60000418126583,91.299999423325062],"nextPoint":[-142,4]},{"outPoint":[138.75000418350101,91.34999942407012],"reflectionModeOverride":0,"anchorPoint":[138.75000418350101,91.34999942407012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.75000418350101,91.34999942407012],"nextPoint":[-142,4]},{"outPoint":[138.90000418573618,91.399999424815178],"reflectionModeOverride":0,"anchorPoint":[138.90000418573618,91.399999424815178],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.90000418573618,91.399999424815178],"nextPoint":[-142,4]},{"outPoint":[139.05000418797135,91.449999425560236],"reflectionModeOverride":0,"anchorPoint":[139.05000418797135,91.449999425560236],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.05000418797135,91.449999425560236],"nextPoint":[-142,4]},{"outPoint":[139.15000418946147,91.499999426305294],"reflectionModeOverride":0,"anchorPoint":[139.15000418946147,91.499999426305294],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.15000418946147,91.499999426305294],"nextPoint":[-142,4]},{"outPoint":[139.30000419169664,91.549999427050352],"reflectionModeOverride":0,"anchorPoint":[139.30000419169664,91.549999427050352],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.30000419169664,91.549999427050352],"nextPoint":[-142,4]},{"outPoint":[139.45000419393182,91.59999942779541],"reflectionModeOverride":0,"anchorPoint":[139.45000419393182,91.59999942779541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.45000419393182,91.59999942779541],"nextPoint":[-142,4]},{"outPoint":[139.60000419616699,91.649999428540468],"reflectionModeOverride":0,"anchorPoint":[139.60000419616699,91.649999428540468],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.60000419616699,91.649999428540468],"nextPoint":[-142,4]},{"outPoint":[139.75000419840217,91.699999429285526],"reflectionModeOverride":0,"anchorPoint":[139.75000419840217,91.699999429285526],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.75000419840217,91.699999429285526],"nextPoint":[-142,4]},{"outPoint":[139.85000419989228,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[139.85000419989228,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.85000419989228,91.749999430030584],"nextPoint":[-142,4]},{"outPoint":[140.00000420212746,91.799999430775642],"reflectionModeOverride":0,"anchorPoint":[140.00000420212746,91.799999430775642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.00000420212746,91.799999430775642],"nextPoint":[-142,4]},{"outPoint":[140.15000420436263,91.8499994315207],"reflectionModeOverride":0,"anchorPoint":[140.15000420436263,91.8499994315207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.15000420436263,91.8499994315207],"nextPoint":[-142,4]},{"outPoint":[140.30000420659781,91.899999432265759],"reflectionModeOverride":0,"anchorPoint":[140.30000420659781,91.899999432265759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.30000420659781,91.899999432265759],"nextPoint":[-142,4]},{"outPoint":[140.45000420883298,91.949999433010817],"reflectionModeOverride":0,"anchorPoint":[140.45000420883298,91.949999433010817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.45000420883298,91.949999433010817],"nextPoint":[-142,4]},{"outPoint":[140.5500042103231,91.999999433755875],"reflectionModeOverride":0,"anchorPoint":[140.5500042103231,91.999999433755875],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.5500042103231,91.999999433755875],"nextPoint":[-142,4]},{"outPoint":[140.70000421255827,92.049999434500933],"reflectionModeOverride":0,"anchorPoint":[140.70000421255827,92.049999434500933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.70000421255827,92.049999434500933],"nextPoint":[-142,4]},{"outPoint":[140.85000421479344,92.099999435245991],"reflectionModeOverride":0,"anchorPoint":[140.85000421479344,92.099999435245991],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.85000421479344,92.099999435245991],"nextPoint":[-142,4]},{"outPoint":[141.00000421702862,92.099999435245991],"reflectionModeOverride":0,"anchorPoint":[141.00000421702862,92.099999435245991],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.00000421702862,92.099999435245991],"nextPoint":[-142,4]},{"outPoint":[141.10000421851873,92.149999435991049],"reflectionModeOverride":0,"anchorPoint":[141.10000421851873,92.149999435991049],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.10000421851873,92.149999435991049],"nextPoint":[-142,4]},{"outPoint":[141.25000422075391,92.199999436736107],"reflectionModeOverride":0,"anchorPoint":[141.25000422075391,92.199999436736107],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.25000422075391,92.199999436736107],"nextPoint":[-142,4]},{"outPoint":[141.40000422298908,92.249999437481165],"reflectionModeOverride":0,"anchorPoint":[141.40000422298908,92.249999437481165],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.40000422298908,92.249999437481165],"nextPoint":[-142,4]},{"outPoint":[141.55000422522426,92.299999438226223],"reflectionModeOverride":0,"anchorPoint":[141.55000422522426,92.299999438226223],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.55000422522426,92.299999438226223],"nextPoint":[-142,4]},{"outPoint":[141.70000422745943,92.349999438971281],"reflectionModeOverride":0,"anchorPoint":[141.70000422745943,92.349999438971281],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.70000422745943,92.349999438971281],"nextPoint":[-142,4]},{"outPoint":[141.80000422894955,92.399999439716339],"reflectionModeOverride":0,"anchorPoint":[141.80000422894955,92.399999439716339],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.80000422894955,92.399999439716339],"nextPoint":[-142,4]},{"outPoint":[141.95000423118472,92.449999440461397],"reflectionModeOverride":0,"anchorPoint":[141.95000423118472,92.449999440461397],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.95000423118472,92.449999440461397],"nextPoint":[-142,4]},{"outPoint":[142.1000042334199,92.499999441206455],"reflectionModeOverride":0,"anchorPoint":[142.1000042334199,92.499999441206455],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.1000042334199,92.499999441206455],"nextPoint":[-142,4]},{"outPoint":[142.25000423565507,92.549999441951513],"reflectionModeOverride":0,"anchorPoint":[142.25000423565507,92.549999441951513],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.25000423565507,92.549999441951513],"nextPoint":[-142,4]},{"outPoint":[142.40000423789024,92.599999442696571],"reflectionModeOverride":0,"anchorPoint":[142.40000423789024,92.599999442696571],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.40000423789024,92.599999442696571],"nextPoint":[-142,4]},{"outPoint":[142.50000423938036,92.649999443441629],"reflectionModeOverride":0,"anchorPoint":[142.50000423938036,92.649999443441629],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.50000423938036,92.649999443441629],"nextPoint":[-142,4]},{"outPoint":[142.65000424161553,92.699999444186687],"reflectionModeOverride":0,"anchorPoint":[142.65000424161553,92.699999444186687],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.65000424161553,92.699999444186687],"nextPoint":[-142,4]},{"outPoint":[142.80000424385071,92.749999444931746],"reflectionModeOverride":0,"anchorPoint":[142.80000424385071,92.749999444931746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.80000424385071,92.749999444931746],"nextPoint":[-142,4]},{"outPoint":[142.95000424608588,92.799999445676804],"reflectionModeOverride":0,"anchorPoint":[142.95000424608588,92.799999445676804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.95000424608588,92.799999445676804],"nextPoint":[-142,4]},{"outPoint":[143.10000424832106,92.849999446421862],"reflectionModeOverride":0,"anchorPoint":[143.10000424832106,92.849999446421862],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.10000424832106,92.849999446421862],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,92.89999944716692],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,92.89999944716692],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,92.89999944716692],"nextPoint":[-142,4]},{"outPoint":[143.35000425204635,92.949999447911978],"reflectionModeOverride":0,"anchorPoint":[143.35000425204635,92.949999447911978],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.35000425204635,92.949999447911978],"nextPoint":[-142,4]},{"outPoint":[143.50000425428152,92.999999448657036],"reflectionModeOverride":0,"anchorPoint":[143.50000425428152,92.999999448657036],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.50000425428152,92.999999448657036],"nextPoint":[-142,4]},{"outPoint":[143.6500042565167,93.049999449402094],"reflectionModeOverride":0,"anchorPoint":[143.6500042565167,93.049999449402094],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.6500042565167,93.049999449402094],"nextPoint":[-142,4]},{"outPoint":[143.75000425800681,93.099999450147152],"reflectionModeOverride":0,"anchorPoint":[143.75000425800681,93.099999450147152],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.75000425800681,93.099999450147152],"nextPoint":[-142,4]},{"outPoint":[143.90000426024199,93.14999945089221],"reflectionModeOverride":0,"anchorPoint":[143.90000426024199,93.14999945089221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.90000426024199,93.14999945089221],"nextPoint":[-142,4]},{"outPoint":[144.05000426247716,93.199999451637268],"reflectionModeOverride":0,"anchorPoint":[144.05000426247716,93.199999451637268],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.05000426247716,93.199999451637268],"nextPoint":[-142,4]},{"outPoint":[144.20000426471233,93.249999452382326],"reflectionModeOverride":0,"anchorPoint":[144.20000426471233,93.249999452382326],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.20000426471233,93.249999452382326],"nextPoint":[-142,4]},{"outPoint":[144.35000426694751,93.299999453127384],"reflectionModeOverride":0,"anchorPoint":[144.35000426694751,93.299999453127384],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.35000426694751,93.299999453127384],"nextPoint":[-142,4]},{"outPoint":[144.45000426843762,93.349999453872442],"reflectionModeOverride":0,"anchorPoint":[144.45000426843762,93.349999453872442],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.45000426843762,93.349999453872442],"nextPoint":[-142,4]},{"outPoint":[144.6000042706728,93.3999994546175],"reflectionModeOverride":0,"anchorPoint":[144.6000042706728,93.3999994546175],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.6000042706728,93.3999994546175],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,93.449999455362558],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,93.449999455362558],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,93.449999455362558],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":629,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1UwLjE0NNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwDBAMYA0QDaAOwA8AD5AQIBCQERARwBHwEhASMBJgEoASoBLAE\/AUYBTQFvAXoBfAF+AYABhQGfAaMBtgHBAcgB0QHeAeUB7gHwAfIB9AH2AgACBQIiAiQCJgItAjACMgI0AjcCOQI7Aj0CUwJpAnICdwKEAocCjAKfAqMCtgLJAs4C1QLYAt0C6wLwAv4DGgAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMv","width":20.517091037007049,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,94.686996459960938,21.584999084472656]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,7],"opacity":1,"blur":0,"isLocked":false,"gid":630,"smootheningRate":0,"initialPoint":[-142,7],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.40000385046005,24.249998424202204],"reflectionModeOverride":0,"anchorPoint":[116.40000385046005,24.249998424202204],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.40000385046005,24.249998424202204],"nextPoint":[-142,4]},{"outPoint":[136.35000414773822,24.249998424202204],"reflectionModeOverride":0,"anchorPoint":[136.35000414773822,24.249998424202204],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.35000414773822,24.249998424202204],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":632,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.350002612918615,37.299998618662357],"reflectionModeOverride":0,"anchorPoint":[33.350002612918615,37.299998618662357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.350002612918615,37.299998618662357],"nextPoint":[-142,4]},{"outPoint":[33.50000261515379,37.349998619407415],"reflectionModeOverride":0,"anchorPoint":[33.50000261515379,37.349998619407415],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.50000261515379,37.349998619407415],"nextPoint":[-142,4]},{"outPoint":[33.600002616643906,37.349998619407415],"reflectionModeOverride":0,"anchorPoint":[33.600002616643906,37.349998619407415],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.600002616643906,37.349998619407415],"nextPoint":[-142,4]},{"outPoint":[33.75000261887908,37.399998620152473],"reflectionModeOverride":0,"anchorPoint":[33.75000261887908,37.399998620152473],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.75000261887908,37.399998620152473],"nextPoint":[-142,4]},{"outPoint":[33.900002621114254,37.399998620152473],"reflectionModeOverride":0,"anchorPoint":[33.900002621114254,37.399998620152473],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.900002621114254,37.399998620152473],"nextPoint":[-142,4]},{"outPoint":[34.050002623349428,37.449998620897532],"reflectionModeOverride":0,"anchorPoint":[34.050002623349428,37.449998620897532],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.050002623349428,37.449998620897532],"nextPoint":[-142,4]},{"outPoint":[34.200002625584602,37.49999862164259],"reflectionModeOverride":0,"anchorPoint":[34.200002625584602,37.49999862164259],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.200002625584602,37.49999862164259],"nextPoint":[-142,4]},{"outPoint":[34.300002627074718,37.549998622387648],"reflectionModeOverride":0,"anchorPoint":[34.300002627074718,37.549998622387648],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.300002627074718,37.549998622387648],"nextPoint":[-142,4]},{"outPoint":[34.450002629309893,37.599998623132706],"reflectionModeOverride":0,"anchorPoint":[34.450002629309893,37.599998623132706],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.450002629309893,37.599998623132706],"nextPoint":[-142,4]},{"outPoint":[34.600002631545067,37.649998623877764],"reflectionModeOverride":0,"anchorPoint":[34.600002631545067,37.649998623877764],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.600002631545067,37.649998623877764],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,37.74999862536788],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,37.74999862536788],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,37.74999862536788],"nextPoint":[-142,4]},{"outPoint":[34.850002635270357,37.849998626857996],"reflectionModeOverride":0,"anchorPoint":[34.850002635270357,37.849998626857996],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.850002635270357,37.849998626857996],"nextPoint":[-142,4]},{"outPoint":[35.000002637505531,37.899998627603054],"reflectionModeOverride":0,"anchorPoint":[35.000002637505531,37.899998627603054],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.000002637505531,37.899998627603054],"nextPoint":[-142,4]},{"outPoint":[35.150002639740705,37.99999862909317],"reflectionModeOverride":0,"anchorPoint":[35.150002639740705,37.99999862909317],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.150002639740705,37.99999862909317],"nextPoint":[-142,4]},{"outPoint":[35.30000264197588,38.099998630583286],"reflectionModeOverride":0,"anchorPoint":[35.30000264197588,38.099998630583286],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.30000264197588,38.099998630583286],"nextPoint":[-142,4]},{"outPoint":[35.450002644211054,38.24999863281846],"reflectionModeOverride":0,"anchorPoint":[35.450002644211054,38.24999863281846],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.450002644211054,38.24999863281846],"nextPoint":[-142,4]},{"outPoint":[35.55000264570117,38.349998634308577],"reflectionModeOverride":0,"anchorPoint":[35.55000264570117,38.349998634308577],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.55000264570117,38.349998634308577],"nextPoint":[-142,4]},{"outPoint":[35.700002647936344,38.499998636543751],"reflectionModeOverride":0,"anchorPoint":[35.700002647936344,38.499998636543751],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.700002647936344,38.499998636543751],"nextPoint":[-142,4]},{"outPoint":[35.850002650171518,38.649998638778925],"reflectionModeOverride":0,"anchorPoint":[35.850002650171518,38.649998638778925],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.850002650171518,38.649998638778925],"nextPoint":[-142,4]},{"outPoint":[36.000002652406693,38.799998641014099],"reflectionModeOverride":0,"anchorPoint":[36.000002652406693,38.799998641014099],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.000002652406693,38.799998641014099],"nextPoint":[-142,4]},{"outPoint":[36.150002654641867,38.949998643249273],"reflectionModeOverride":0,"anchorPoint":[36.150002654641867,38.949998643249273],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.150002654641867,38.949998643249273],"nextPoint":[-142,4]},{"outPoint":[36.250002656131983,39.099998645484447],"reflectionModeOverride":0,"anchorPoint":[36.250002656131983,39.099998645484447],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.250002656131983,39.099998645484447],"nextPoint":[-142,4]},{"outPoint":[36.400002658367157,39.29999864846468],"reflectionModeOverride":0,"anchorPoint":[36.400002658367157,39.29999864846468],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.400002658367157,39.29999864846468],"nextPoint":[-142,4]},{"outPoint":[36.550002660602331,39.449998650699854],"reflectionModeOverride":0,"anchorPoint":[36.550002660602331,39.449998650699854],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.550002660602331,39.449998650699854],"nextPoint":[-142,4]},{"outPoint":[36.700002662837505,39.649998653680086],"reflectionModeOverride":0,"anchorPoint":[36.700002662837505,39.649998653680086],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.700002662837505,39.649998653680086],"nextPoint":[-142,4]},{"outPoint":[36.85000266507268,39.849998656660318],"reflectionModeOverride":0,"anchorPoint":[36.85000266507268,39.849998656660318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.85000266507268,39.849998656660318],"nextPoint":[-142,4]},{"outPoint":[36.950002666562796,40.049998659640551],"reflectionModeOverride":0,"anchorPoint":[36.950002666562796,40.049998659640551],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.950002666562796,40.049998659640551],"nextPoint":[-142,4]},{"outPoint":[37.10000266879797,40.299998663365841],"reflectionModeOverride":0,"anchorPoint":[37.10000266879797,40.299998663365841],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.10000266879797,40.299998663365841],"nextPoint":[-142,4]},{"outPoint":[37.250002671033144,40.499998666346073],"reflectionModeOverride":0,"anchorPoint":[37.250002671033144,40.499998666346073],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.250002671033144,40.499998666346073],"nextPoint":[-142,4]},{"outPoint":[37.400002673268318,40.749998670071363],"reflectionModeOverride":0,"anchorPoint":[37.400002673268318,40.749998670071363],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.400002673268318,40.749998670071363],"nextPoint":[-142,4]},{"outPoint":[37.500002674758434,40.999998673796654],"reflectionModeOverride":0,"anchorPoint":[37.500002674758434,40.999998673796654],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.500002674758434,40.999998673796654],"nextPoint":[-142,4]},{"outPoint":[37.650002676993608,41.249998677521944],"reflectionModeOverride":0,"anchorPoint":[37.650002676993608,41.249998677521944],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.650002676993608,41.249998677521944],"nextPoint":[-142,4]},{"outPoint":[37.800002679228783,41.499998681247234],"reflectionModeOverride":0,"anchorPoint":[37.800002679228783,41.499998681247234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.800002679228783,41.499998681247234],"nextPoint":[-142,4]},{"outPoint":[37.950002681463957,41.799998685717583],"reflectionModeOverride":0,"anchorPoint":[37.950002681463957,41.799998685717583],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.950002681463957,41.799998685717583],"nextPoint":[-142,4]},{"outPoint":[38.100002683699131,42.049998689442873],"reflectionModeOverride":0,"anchorPoint":[38.100002683699131,42.049998689442873],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.100002683699131,42.049998689442873],"nextPoint":[-142,4]},{"outPoint":[38.200002685189247,42.349998693913221],"reflectionModeOverride":0,"anchorPoint":[38.200002685189247,42.349998693913221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.200002685189247,42.349998693913221],"nextPoint":[-142,4]},{"outPoint":[38.350002687424421,42.64999869838357],"reflectionModeOverride":0,"anchorPoint":[38.350002687424421,42.64999869838357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.350002687424421,42.64999869838357],"nextPoint":[-142,4]},{"outPoint":[38.500002689659595,42.949998702853918],"reflectionModeOverride":0,"anchorPoint":[38.500002689659595,42.949998702853918],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.500002689659595,42.949998702853918],"nextPoint":[-142,4]},{"outPoint":[38.65000269189477,43.299998708069324],"reflectionModeOverride":0,"anchorPoint":[38.65000269189477,43.299998708069324],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.65000269189477,43.299998708069324],"nextPoint":[-142,4]},{"outPoint":[38.800002694129944,43.599998712539673],"reflectionModeOverride":0,"anchorPoint":[38.800002694129944,43.599998712539673],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.800002694129944,43.599998712539673],"nextPoint":[-142,4]},{"outPoint":[38.90000269562006,43.949998717755079],"reflectionModeOverride":0,"anchorPoint":[38.90000269562006,43.949998717755079],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.90000269562006,43.949998717755079],"nextPoint":[-142,4]},{"outPoint":[39.050002697855234,44.299998722970486],"reflectionModeOverride":0,"anchorPoint":[39.050002697855234,44.299998722970486],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.050002697855234,44.299998722970486],"nextPoint":[-142,4]},{"outPoint":[39.200002700090408,44.649998728185892],"reflectionModeOverride":0,"anchorPoint":[39.200002700090408,44.649998728185892],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.200002700090408,44.649998728185892],"nextPoint":[-142,4]},{"outPoint":[39.350002702325583,44.999998733401299],"reflectionModeOverride":0,"anchorPoint":[39.350002702325583,44.999998733401299],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.350002702325583,44.999998733401299],"nextPoint":[-142,4]},{"outPoint":[39.450002703815699,45.399998739361763],"reflectionModeOverride":0,"anchorPoint":[39.450002703815699,45.399998739361763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.450002703815699,45.399998739361763],"nextPoint":[-142,4]},{"outPoint":[39.600002706050873,45.749998744577169],"reflectionModeOverride":0,"anchorPoint":[39.600002706050873,45.749998744577169],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.600002706050873,45.749998744577169],"nextPoint":[-142,4]},{"outPoint":[39.750002708286047,46.149998750537634],"reflectionModeOverride":0,"anchorPoint":[39.750002708286047,46.149998750537634],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.750002708286047,46.149998750537634],"nextPoint":[-142,4]},{"outPoint":[39.900002710521221,46.599998757243156],"reflectionModeOverride":0,"anchorPoint":[39.900002710521221,46.599998757243156],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.900002710521221,46.599998757243156],"nextPoint":[-142,4]},{"outPoint":[40.050002712756395,46.999998763203621],"reflectionModeOverride":0,"anchorPoint":[40.050002712756395,46.999998763203621],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.050002712756395,46.999998763203621],"nextPoint":[-142,4]},{"outPoint":[40.150002714246511,47.399998769164085],"reflectionModeOverride":0,"anchorPoint":[40.150002714246511,47.399998769164085],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.150002714246511,47.399998769164085],"nextPoint":[-142,4]},{"outPoint":[40.300002716481686,47.849998775869608],"reflectionModeOverride":0,"anchorPoint":[40.300002716481686,47.849998775869608],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.300002716481686,47.849998775869608],"nextPoint":[-142,4]},{"outPoint":[40.45000271871686,48.29999878257513],"reflectionModeOverride":0,"anchorPoint":[40.45000271871686,48.29999878257513],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.45000271871686,48.29999878257513],"nextPoint":[-142,4]},{"outPoint":[40.600002720952034,48.749998789280653],"reflectionModeOverride":0,"anchorPoint":[40.600002720952034,48.749998789280653],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.600002720952034,48.749998789280653],"nextPoint":[-142,4]},{"outPoint":[40.750002723187208,49.249998796731234],"reflectionModeOverride":0,"anchorPoint":[40.750002723187208,49.249998796731234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.750002723187208,49.249998796731234],"nextPoint":[-142,4]},{"outPoint":[40.850002724677324,49.699998803436756],"reflectionModeOverride":0,"anchorPoint":[40.850002724677324,49.699998803436756],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.850002724677324,49.699998803436756],"nextPoint":[-142,4]},{"outPoint":[41.000002726912498,50.199998810887337],"reflectionModeOverride":0,"anchorPoint":[41.000002726912498,50.199998810887337],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.000002726912498,50.199998810887337],"nextPoint":[-142,4]},{"outPoint":[41.150002729147673,50.699998818337917],"reflectionModeOverride":0,"anchorPoint":[41.150002729147673,50.699998818337917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.150002729147673,50.699998818337917],"nextPoint":[-142,4]},{"outPoint":[41.300002731382847,51.249998826533556],"reflectionModeOverride":0,"anchorPoint":[41.300002731382847,51.249998826533556],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.300002731382847,51.249998826533556],"nextPoint":[-142,4]},{"outPoint":[41.450002733618021,51.749998833984137],"reflectionModeOverride":0,"anchorPoint":[41.450002733618021,51.749998833984137],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.450002733618021,51.749998833984137],"nextPoint":[-142,4]},{"outPoint":[41.550002735108137,52.299998842179775],"reflectionModeOverride":0,"anchorPoint":[41.550002735108137,52.299998842179775],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.550002735108137,52.299998842179775],"nextPoint":[-142,4]},{"outPoint":[41.700002737343311,52.849998850375414],"reflectionModeOverride":0,"anchorPoint":[41.700002737343311,52.849998850375414],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.700002737343311,52.849998850375414],"nextPoint":[-142,4]},{"outPoint":[41.850002739578485,53.399998858571053],"reflectionModeOverride":0,"anchorPoint":[41.850002739578485,53.399998858571053],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.850002739578485,53.399998858571053],"nextPoint":[-142,4]},{"outPoint":[42.00000274181366,53.999998867511749],"reflectionModeOverride":0,"anchorPoint":[42.00000274181366,53.999998867511749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.00000274181366,53.999998867511749],"nextPoint":[-142,4]},{"outPoint":[42.100002743303776,54.599998876452446],"reflectionModeOverride":0,"anchorPoint":[42.100002743303776,54.599998876452446],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.100002743303776,54.599998876452446],"nextPoint":[-142,4]},{"outPoint":[42.25000274553895,55.199998885393143],"reflectionModeOverride":0,"anchorPoint":[42.25000274553895,55.199998885393143],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.25000274553895,55.199998885393143],"nextPoint":[-142,4]},{"outPoint":[42.400002747774124,55.799998894333839],"reflectionModeOverride":0,"anchorPoint":[42.400002747774124,55.799998894333839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.400002747774124,55.799998894333839],"nextPoint":[-142,4]},{"outPoint":[42.550002750009298,56.399998903274536],"reflectionModeOverride":0,"anchorPoint":[42.550002750009298,56.399998903274536],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.550002750009298,56.399998903274536],"nextPoint":[-142,4]},{"outPoint":[42.700002752244473,57.049998912960291],"reflectionModeOverride":0,"anchorPoint":[42.700002752244473,57.049998912960291],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.700002752244473,57.049998912960291],"nextPoint":[-142,4]},{"outPoint":[42.800002753734589,57.699998922646046],"reflectionModeOverride":0,"anchorPoint":[42.800002753734589,57.699998922646046],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.800002753734589,57.699998922646046],"nextPoint":[-142,4]},{"outPoint":[42.950002755969763,58.3499989323318],"reflectionModeOverride":0,"anchorPoint":[42.950002755969763,58.3499989323318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.950002755969763,58.3499989323318],"nextPoint":[-142,4]},{"outPoint":[43.100002758204937,58.999998942017555],"reflectionModeOverride":0,"anchorPoint":[43.100002758204937,58.999998942017555],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.100002758204937,58.999998942017555],"nextPoint":[-142,4]},{"outPoint":[43.250002760440111,59.699998952448368],"reflectionModeOverride":0,"anchorPoint":[43.250002760440111,59.699998952448368],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.250002760440111,59.699998952448368],"nextPoint":[-142,4]},{"outPoint":[43.400002762675285,60.349998962134123],"reflectionModeOverride":0,"anchorPoint":[43.400002762675285,60.349998962134123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.400002762675285,60.349998962134123],"nextPoint":[-142,4]},{"outPoint":[43.500002764165401,61.049998972564936],"reflectionModeOverride":0,"anchorPoint":[43.500002764165401,61.049998972564936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.500002764165401,61.049998972564936],"nextPoint":[-142,4]},{"outPoint":[43.650002766400576,61.749998982995749],"reflectionModeOverride":0,"anchorPoint":[43.650002766400576,61.749998982995749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.650002766400576,61.749998982995749],"nextPoint":[-142,4]},{"outPoint":[43.80000276863575,62.399998992681503],"reflectionModeOverride":0,"anchorPoint":[43.80000276863575,62.399998992681503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.80000276863575,62.399998992681503],"nextPoint":[-142,4]},{"outPoint":[43.950002770870924,63.099999003112316],"reflectionModeOverride":0,"anchorPoint":[43.950002770870924,63.099999003112316],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.950002770870924,63.099999003112316],"nextPoint":[-142,4]},{"outPoint":[44.100002773106098,63.799999013543129],"reflectionModeOverride":0,"anchorPoint":[44.100002773106098,63.799999013543129],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.100002773106098,63.799999013543129],"nextPoint":[-142,4]},{"outPoint":[44.200002774596214,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[44.200002774596214,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.200002774596214,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[44.350002776831388,65.149999033659697],"reflectionModeOverride":0,"anchorPoint":[44.350002776831388,65.149999033659697],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.350002776831388,65.149999033659697],"nextPoint":[-142,4]},{"outPoint":[44.500002779066563,65.799999043345451],"reflectionModeOverride":0,"anchorPoint":[44.500002779066563,65.799999043345451],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.500002779066563,65.799999043345451],"nextPoint":[-142,4]},{"outPoint":[44.650002781301737,66.449999053031206],"reflectionModeOverride":0,"anchorPoint":[44.650002781301737,66.449999053031206],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.650002781301737,66.449999053031206],"nextPoint":[-142,4]},{"outPoint":[44.750002782791853,67.099999062716961],"reflectionModeOverride":0,"anchorPoint":[44.750002782791853,67.099999062716961],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.750002782791853,67.099999062716961],"nextPoint":[-142,4]},{"outPoint":[44.900002785027027,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[44.900002785027027,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.900002785027027,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[45.050002787262201,68.299999080598354],"reflectionModeOverride":0,"anchorPoint":[45.050002787262201,68.299999080598354],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.050002787262201,68.299999080598354],"nextPoint":[-142,4]},{"outPoint":[45.200002789497375,68.849999088793993],"reflectionModeOverride":0,"anchorPoint":[45.200002789497375,68.849999088793993],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.200002789497375,68.849999088793993],"nextPoint":[-142,4]},{"outPoint":[45.35000279173255,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[45.35000279173255,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.35000279173255,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[45.450002793222666,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[45.450002793222666,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.450002793222666,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[45.60000279545784,70.199999108910561],"reflectionModeOverride":0,"anchorPoint":[45.60000279545784,70.199999108910561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.60000279545784,70.199999108910561],"nextPoint":[-142,4]},{"outPoint":[45.750002797693014,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[45.750002797693014,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.750002797693014,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[45.900002799928188,70.899999119341373],"reflectionModeOverride":0,"anchorPoint":[45.900002799928188,70.899999119341373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.900002799928188,70.899999119341373],"nextPoint":[-142,4]},{"outPoint":[46.050002802163363,71.149999123066664],"reflectionModeOverride":0,"anchorPoint":[46.050002802163363,71.149999123066664],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.050002802163363,71.149999123066664],"nextPoint":[-142,4]},{"outPoint":[46.150002803653479,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[46.150002803653479,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.150002803653479,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[46.300002805888653,71.49999912828207],"reflectionModeOverride":0,"anchorPoint":[46.300002805888653,71.49999912828207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.300002805888653,71.49999912828207],"nextPoint":[-142,4]},{"outPoint":[46.450002808123827,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[46.450002808123827,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.450002808123827,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[46.600002810359001,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[46.600002810359001,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.600002810359001,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[46.750002812594175,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[46.750002812594175,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.750002812594175,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[46.850002814084291,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[46.850002814084291,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.850002814084291,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[47.000002816319466,71.399999126791954],"reflectionModeOverride":0,"anchorPoint":[47.000002816319466,71.399999126791954],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.000002816319466,71.399999126791954],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,71.299999125301838],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,71.299999125301838],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,71.299999125301838],"nextPoint":[-142,4]},{"outPoint":[47.300002820789814,71.099999122321606],"reflectionModeOverride":0,"anchorPoint":[47.300002820789814,71.099999122321606],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.300002820789814,71.099999122321606],"nextPoint":[-142,4]},{"outPoint":[47.40000282227993,70.899999119341373],"reflectionModeOverride":0,"anchorPoint":[47.40000282227993,70.899999119341373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.40000282227993,70.899999119341373],"nextPoint":[-142,4]},{"outPoint":[47.550002824515104,70.649999115616083],"reflectionModeOverride":0,"anchorPoint":[47.550002824515104,70.649999115616083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.550002824515104,70.649999115616083],"nextPoint":[-142,4]},{"outPoint":[47.700002826750278,70.399999111890793],"reflectionModeOverride":0,"anchorPoint":[47.700002826750278,70.399999111890793],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.700002826750278,70.399999111890793],"nextPoint":[-142,4]},{"outPoint":[47.850002828985453,70.099999107420444],"reflectionModeOverride":0,"anchorPoint":[47.850002828985453,70.099999107420444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.850002828985453,70.099999107420444],"nextPoint":[-142,4]},{"outPoint":[48.000002831220627,69.849999103695154],"reflectionModeOverride":0,"anchorPoint":[48.000002831220627,69.849999103695154],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.000002831220627,69.849999103695154],"nextPoint":[-142,4]},{"outPoint":[48.100002832710743,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[48.100002832710743,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.100002832710743,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[48.250002834945917,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[48.250002834945917,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.250002834945917,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[48.400002837181091,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[48.400002837181091,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.400002837181091,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[48.550002839416265,68.649999085813761],"reflectionModeOverride":0,"anchorPoint":[48.550002839416265,68.649999085813761],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.550002839416265,68.649999085813761],"nextPoint":[-142,4]},{"outPoint":[48.70000284165144,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[48.70000284165144,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.70000284165144,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[48.800002843141556,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[48.800002843141556,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.800002843141556,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[48.95000284537673,67.799999073147774],"reflectionModeOverride":0,"anchorPoint":[48.95000284537673,67.799999073147774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.95000284537673,67.799999073147774],"nextPoint":[-142,4]},{"outPoint":[49.100002847611904,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[49.100002847611904,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.100002847611904,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[49.250002849847078,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[49.250002849847078,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.250002849847078,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[49.350002851337194,66.949999060481787],"reflectionModeOverride":0,"anchorPoint":[49.350002851337194,66.949999060481787],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.350002851337194,66.949999060481787],"nextPoint":[-142,4]},{"outPoint":[49.500002853572369,66.699999056756496],"reflectionModeOverride":0,"anchorPoint":[49.500002853572369,66.699999056756496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.500002853572369,66.699999056756496],"nextPoint":[-142,4]},{"outPoint":[49.650002855807543,66.499999053776264],"reflectionModeOverride":0,"anchorPoint":[49.650002855807543,66.499999053776264],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.650002855807543,66.499999053776264],"nextPoint":[-142,4]},{"outPoint":[49.800002858042717,66.249999050050974],"reflectionModeOverride":0,"anchorPoint":[49.800002858042717,66.249999050050974],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.800002858042717,66.249999050050974],"nextPoint":[-142,4]},{"outPoint":[49.950002860277891,66.049999047070742],"reflectionModeOverride":0,"anchorPoint":[49.950002860277891,66.049999047070742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.950002860277891,66.049999047070742],"nextPoint":[-142,4]},{"outPoint":[50.050002861768007,65.849999044090509],"reflectionModeOverride":0,"anchorPoint":[50.050002861768007,65.849999044090509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.050002861768007,65.849999044090509],"nextPoint":[-142,4]},{"outPoint":[50.200002864003181,65.649999041110277],"reflectionModeOverride":0,"anchorPoint":[50.200002864003181,65.649999041110277],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.200002864003181,65.649999041110277],"nextPoint":[-142,4]},{"outPoint":[50.350002866238356,65.449999038130045],"reflectionModeOverride":0,"anchorPoint":[50.350002866238356,65.449999038130045],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.350002866238356,65.449999038130045],"nextPoint":[-142,4]},{"outPoint":[50.50000286847353,65.299999035894871],"reflectionModeOverride":0,"anchorPoint":[50.50000286847353,65.299999035894871],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.50000286847353,65.299999035894871],"nextPoint":[-142,4]},{"outPoint":[50.650002870708704,65.149999033659697],"reflectionModeOverride":0,"anchorPoint":[50.650002870708704,65.149999033659697],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.650002870708704,65.149999033659697],"nextPoint":[-142,4]},{"outPoint":[50.75000287219882,64.999999031424522],"reflectionModeOverride":0,"anchorPoint":[50.75000287219882,64.999999031424522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.75000287219882,64.999999031424522],"nextPoint":[-142,4]},{"outPoint":[50.900002874433994,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[50.900002874433994,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.900002874433994,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[51.050002876669168,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[51.050002876669168,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.050002876669168,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[51.200002878904343,64.649999026209116],"reflectionModeOverride":0,"anchorPoint":[51.200002878904343,64.649999026209116],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.200002878904343,64.649999026209116],"nextPoint":[-142,4]},{"outPoint":[51.350002881139517,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[51.350002881139517,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.350002881139517,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[51.450002882629633,64.449999023228884],"reflectionModeOverride":0,"anchorPoint":[51.450002882629633,64.449999023228884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.450002882629633,64.449999023228884],"nextPoint":[-142,4]},{"outPoint":[51.600002884864807,64.399999022483826],"reflectionModeOverride":0,"anchorPoint":[51.600002884864807,64.399999022483826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.600002884864807,64.399999022483826],"nextPoint":[-142,4]},{"outPoint":[51.750002887099981,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[51.750002887099981,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.750002887099981,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[51.900002889335155,64.29999902099371],"reflectionModeOverride":0,"anchorPoint":[51.900002889335155,64.29999902099371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.900002889335155,64.29999902099371],"nextPoint":[-142,4]},{"outPoint":[52.000002890825272,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[52.000002890825272,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.000002890825272,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[52.150002893060446,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[52.150002893060446,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.150002893060446,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[52.30000289529562,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[52.30000289529562,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.30000289529562,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[52.450002897530794,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[52.450002897530794,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.450002897530794,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[52.600002899765968,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[52.600002899765968,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.600002899765968,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[52.700002901256084,64.29999902099371],"reflectionModeOverride":0,"anchorPoint":[52.700002901256084,64.29999902099371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.700002901256084,64.29999902099371],"nextPoint":[-142,4]},{"outPoint":[52.850002903491259,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[52.850002903491259,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.850002903491259,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[53.000002905726433,64.399999022483826],"reflectionModeOverride":0,"anchorPoint":[53.000002905726433,64.399999022483826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.000002905726433,64.399999022483826],"nextPoint":[-142,4]},{"outPoint":[53.150002907961607,64.449999023228884],"reflectionModeOverride":0,"anchorPoint":[53.150002907961607,64.449999023228884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.150002907961607,64.449999023228884],"nextPoint":[-142,4]},{"outPoint":[53.300002910196781,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[53.300002910196781,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.300002910196781,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[53.400002911686897,64.599999025464058],"reflectionModeOverride":0,"anchorPoint":[53.400002911686897,64.599999025464058],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.400002911686897,64.599999025464058],"nextPoint":[-142,4]},{"outPoint":[53.550002913922071,64.699999026954174],"reflectionModeOverride":0,"anchorPoint":[53.550002913922071,64.699999026954174],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.550002913922071,64.699999026954174],"nextPoint":[-142,4]},{"outPoint":[53.700002916157246,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[53.700002916157246,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.700002916157246,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[53.85000291839242,64.949999030679464],"reflectionModeOverride":0,"anchorPoint":[53.85000291839242,64.949999030679464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.85000291839242,64.949999030679464],"nextPoint":[-142,4]},{"outPoint":[54.000002920627594,65.099999032914639],"reflectionModeOverride":0,"anchorPoint":[54.000002920627594,65.099999032914639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.000002920627594,65.099999032914639],"nextPoint":[-142,4]},{"outPoint":[54.10000292211771,65.199999034404755],"reflectionModeOverride":0,"anchorPoint":[54.10000292211771,65.199999034404755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.10000292211771,65.199999034404755],"nextPoint":[-142,4]},{"outPoint":[54.250002924352884,65.349999036639929],"reflectionModeOverride":0,"anchorPoint":[54.250002924352884,65.349999036639929],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.250002924352884,65.349999036639929],"nextPoint":[-142,4]},{"outPoint":[54.400002926588058,65.549999039620161],"reflectionModeOverride":0,"anchorPoint":[54.400002926588058,65.549999039620161],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.400002926588058,65.549999039620161],"nextPoint":[-142,4]},{"outPoint":[54.550002928823233,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[54.550002928823233,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.550002928823233,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[54.650002930313349,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[54.650002930313349,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.650002930313349,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[54.800002932548523,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[54.800002932548523,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.800002932548523,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[54.950002934783697,66.299999050796032],"reflectionModeOverride":0,"anchorPoint":[54.950002934783697,66.299999050796032],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.950002934783697,66.299999050796032],"nextPoint":[-142,4]},{"outPoint":[55.100002937018871,66.499999053776264],"reflectionModeOverride":0,"anchorPoint":[55.100002937018871,66.499999053776264],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.100002937018871,66.499999053776264],"nextPoint":[-142,4]},{"outPoint":[55.250002939254045,66.749999057501554],"reflectionModeOverride":0,"anchorPoint":[55.250002939254045,66.749999057501554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.250002939254045,66.749999057501554],"nextPoint":[-142,4]},{"outPoint":[55.350002940744162,66.999999061226845],"reflectionModeOverride":0,"anchorPoint":[55.350002940744162,66.999999061226845],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.350002940744162,66.999999061226845],"nextPoint":[-142,4]},{"outPoint":[55.500002942979336,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[55.500002942979336,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.500002942979336,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[55.65000294521451,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[55.65000294521451,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.65000294521451,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[55.800002947449684,67.799999073147774],"reflectionModeOverride":0,"anchorPoint":[55.800002947449684,67.799999073147774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.800002947449684,67.799999073147774],"nextPoint":[-142,4]},{"outPoint":[55.950002949684858,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[55.950002949684858,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.950002949684858,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[56.050002951174974,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[56.050002951174974,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.050002951174974,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[56.200002953410149,68.649999085813761],"reflectionModeOverride":0,"anchorPoint":[56.200002953410149,68.649999085813761],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.200002953410149,68.649999085813761],"nextPoint":[-142,4]},{"outPoint":[56.350002955645323,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[56.350002955645323,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.350002955645323,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[56.500002957880497,69.299999095499516],"reflectionModeOverride":0,"anchorPoint":[56.500002957880497,69.299999095499516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.500002957880497,69.299999095499516],"nextPoint":[-142,4]},{"outPoint":[56.650002960115671,69.649999100714922],"reflectionModeOverride":0,"anchorPoint":[56.650002960115671,69.649999100714922],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.650002960115671,69.649999100714922],"nextPoint":[-142,4]},{"outPoint":[56.750002961605787,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[56.750002961605787,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.750002961605787,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[56.900002963840961,70.349999111145735],"reflectionModeOverride":0,"anchorPoint":[56.900002963840961,70.349999111145735],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.900002963840961,70.349999111145735],"nextPoint":[-142,4]},{"outPoint":[57.050002966076136,70.699999116361141],"reflectionModeOverride":0,"anchorPoint":[57.050002966076136,70.699999116361141],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.050002966076136,70.699999116361141],"nextPoint":[-142,4]},{"outPoint":[57.20000296831131,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[57.20000296831131,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.20000296831131,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[57.300002969801426,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[57.300002969801426,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.300002969801426,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[57.4500029720366,71.849999133497477],"reflectionModeOverride":0,"anchorPoint":[57.4500029720366,71.849999133497477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.4500029720366,71.849999133497477],"nextPoint":[-142,4]},{"outPoint":[57.600002974271774,72.249999139457941],"reflectionModeOverride":0,"anchorPoint":[57.600002974271774,72.249999139457941],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.600002974271774,72.249999139457941],"nextPoint":[-142,4]},{"outPoint":[57.750002976506948,72.649999145418406],"reflectionModeOverride":0,"anchorPoint":[57.750002976506948,72.649999145418406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.750002976506948,72.649999145418406],"nextPoint":[-142,4]},{"outPoint":[57.900002978742123,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[57.900002978742123,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.900002978742123,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[58.000002980232239,73.499999158084393],"reflectionModeOverride":0,"anchorPoint":[58.000002980232239,73.499999158084393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.000002980232239,73.499999158084393],"nextPoint":[-142,4]},{"outPoint":[58.150002982467413,73.949999164789915],"reflectionModeOverride":0,"anchorPoint":[58.150002982467413,73.949999164789915],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.150002982467413,73.949999164789915],"nextPoint":[-142,4]},{"outPoint":[58.300002984702587,74.399999171495438],"reflectionModeOverride":0,"anchorPoint":[58.300002984702587,74.399999171495438],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.300002984702587,74.399999171495438],"nextPoint":[-142,4]},{"outPoint":[58.450002986937761,74.84999917820096],"reflectionModeOverride":0,"anchorPoint":[58.450002986937761,74.84999917820096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.450002986937761,74.84999917820096],"nextPoint":[-142,4]},{"outPoint":[58.600002989172935,75.299999184906483],"reflectionModeOverride":0,"anchorPoint":[58.600002989172935,75.299999184906483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.600002989172935,75.299999184906483],"nextPoint":[-142,4]},{"outPoint":[58.700002990663052,75.749999191612005],"reflectionModeOverride":0,"anchorPoint":[58.700002990663052,75.749999191612005],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.700002990663052,75.749999191612005],"nextPoint":[-142,4]},{"outPoint":[58.850002992898226,76.199999198317528],"reflectionModeOverride":0,"anchorPoint":[58.850002992898226,76.199999198317528],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.850002992898226,76.199999198317528],"nextPoint":[-142,4]},{"outPoint":[59.0000029951334,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[59.0000029951334,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.0000029951334,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[59.150002997368574,77.099999211728573],"reflectionModeOverride":0,"anchorPoint":[59.150002997368574,77.099999211728573],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.150002997368574,77.099999211728573],"nextPoint":[-142,4]},{"outPoint":[59.25000299885869,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[59.25000299885869,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.25000299885869,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[59.400003001093864,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[59.400003001093864,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.400003001093864,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[59.550003003329039,78.44999923184514],"reflectionModeOverride":0,"anchorPoint":[59.550003003329039,78.44999923184514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.550003003329039,78.44999923184514],"nextPoint":[-142,4]},{"outPoint":[59.700003005564213,78.899999238550663],"reflectionModeOverride":0,"anchorPoint":[59.700003005564213,78.899999238550663],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.700003005564213,78.899999238550663],"nextPoint":[-142,4]},{"outPoint":[59.850003007799387,79.349999245256186],"reflectionModeOverride":0,"anchorPoint":[59.850003007799387,79.349999245256186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.850003007799387,79.349999245256186],"nextPoint":[-142,4]},{"outPoint":[59.950003009289503,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[59.950003009289503,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.950003009289503,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[60.100003011524677,80.149999257177114],"reflectionModeOverride":0,"anchorPoint":[60.100003011524677,80.149999257177114],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.100003011524677,80.149999257177114],"nextPoint":[-142,4]},{"outPoint":[60.250003013759851,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[60.250003013759851,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.250003013759851,80.549999263137579],"nextPoint":[-142,4]},{"outPoint":[60.400003015995026,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[60.400003015995026,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.400003015995026,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[60.5500030182302,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[60.5500030182302,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.5500030182302,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[60.650003019720316,81.54999927803874],"reflectionModeOverride":0,"anchorPoint":[60.650003019720316,81.54999927803874],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.650003019720316,81.54999927803874],"nextPoint":[-142,4]},{"outPoint":[60.80000302195549,81.849999282509089],"reflectionModeOverride":0,"anchorPoint":[60.80000302195549,81.849999282509089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.80000302195549,81.849999282509089],"nextPoint":[-142,4]},{"outPoint":[60.950003024190664,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[60.950003024190664,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.950003024190664,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,82.299999289214611],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,82.299999289214611],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,82.299999289214611],"nextPoint":[-142,4]},{"outPoint":[61.250003028661013,82.449999291449785],"reflectionModeOverride":0,"anchorPoint":[61.250003028661013,82.449999291449785],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.250003028661013,82.449999291449785],"nextPoint":[-142,4]},{"outPoint":[61.350003030151129,82.599999293684959],"reflectionModeOverride":0,"anchorPoint":[61.350003030151129,82.599999293684959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.350003030151129,82.599999293684959],"nextPoint":[-142,4]},{"outPoint":[61.500003032386303,82.699999295175076],"reflectionModeOverride":0,"anchorPoint":[61.500003032386303,82.699999295175076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.500003032386303,82.699999295175076],"nextPoint":[-142,4]},{"outPoint":[61.650003034621477,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[61.650003034621477,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.650003034621477,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[61.800003036856651,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[61.800003036856651,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.800003036856651,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[61.900003038346767,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[61.900003038346767,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.900003038346767,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[62.050003040581942,82.649999294430017],"reflectionModeOverride":0,"anchorPoint":[62.050003040581942,82.649999294430017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.050003040581942,82.649999294430017],"nextPoint":[-142,4]},{"outPoint":[62.200003042817116,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[62.200003042817116,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.200003042817116,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[62.35000304505229,82.399999290704727],"reflectionModeOverride":0,"anchorPoint":[62.35000304505229,82.399999290704727],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.35000304505229,82.399999290704727],"nextPoint":[-142,4]},{"outPoint":[62.500003047287464,82.249999288469553],"reflectionModeOverride":0,"anchorPoint":[62.500003047287464,82.249999288469553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.500003047287464,82.249999288469553],"nextPoint":[-142,4]},{"outPoint":[62.60000304877758,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[62.60000304877758,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.60000304877758,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[62.750003051012754,81.79999928176403],"reflectionModeOverride":0,"anchorPoint":[62.750003051012754,81.79999928176403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.750003051012754,81.79999928176403],"nextPoint":[-142,4]},{"outPoint":[62.900003053247929,81.499999277293682],"reflectionModeOverride":0,"anchorPoint":[62.900003053247929,81.499999277293682],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.900003053247929,81.499999277293682],"nextPoint":[-142,4]},{"outPoint":[63.050003055483103,81.199999272823334],"reflectionModeOverride":0,"anchorPoint":[63.050003055483103,81.199999272823334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.050003055483103,81.199999272823334],"nextPoint":[-142,4]},{"outPoint":[63.200003057718277,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[63.200003057718277,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.200003057718277,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[63.300003059208393,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[63.300003059208393,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.300003059208393,80.549999263137579],"nextPoint":[-142,4]},{"outPoint":[63.450003061443567,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[63.450003061443567,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.450003061443567,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[63.600003063678741,79.849999252706766],"reflectionModeOverride":0,"anchorPoint":[63.600003063678741,79.849999252706766],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.600003063678741,79.849999252706766],"nextPoint":[-142,4]},{"outPoint":[63.750003065913916,79.49999924749136],"reflectionModeOverride":0,"anchorPoint":[63.750003065913916,79.49999924749136],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.750003065913916,79.49999924749136],"nextPoint":[-142,4]},{"outPoint":[63.90000306814909,79.099999241530895],"reflectionModeOverride":0,"anchorPoint":[63.90000306814909,79.099999241530895],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.90000306814909,79.099999241530895],"nextPoint":[-142,4]},{"outPoint":[64.000003069639206,78.699999235570431],"reflectionModeOverride":0,"anchorPoint":[64.000003069639206,78.699999235570431],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.000003069639206,78.699999235570431],"nextPoint":[-142,4]},{"outPoint":[64.15000307187438,78.349999230355024],"reflectionModeOverride":0,"anchorPoint":[64.15000307187438,78.349999230355024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.15000307187438,78.349999230355024],"nextPoint":[-142,4]},{"outPoint":[64.300003074109554,77.94999922439456],"reflectionModeOverride":0,"anchorPoint":[64.300003074109554,77.94999922439456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.300003074109554,77.94999922439456],"nextPoint":[-142,4]},{"outPoint":[64.450003076344728,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[64.450003076344728,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.450003076344728,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[64.550003077834845,77.149999212473631],"reflectionModeOverride":0,"anchorPoint":[64.550003077834845,77.149999212473631],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.550003077834845,77.149999212473631],"nextPoint":[-142,4]},{"outPoint":[64.700003080070019,76.749999206513166],"reflectionModeOverride":0,"anchorPoint":[64.700003080070019,76.749999206513166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.700003080070019,76.749999206513166],"nextPoint":[-142,4]},{"outPoint":[64.850003082305193,76.349999200552702],"reflectionModeOverride":0,"anchorPoint":[64.850003082305193,76.349999200552702],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.850003082305193,76.349999200552702],"nextPoint":[-142,4]},{"outPoint":[65.000003084540367,75.949999194592237],"reflectionModeOverride":0,"anchorPoint":[65.000003084540367,75.949999194592237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.000003084540367,75.949999194592237],"nextPoint":[-142,4]},{"outPoint":[65.150003086775541,75.599999189376831],"reflectionModeOverride":0,"anchorPoint":[65.150003086775541,75.599999189376831],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.150003086775541,75.599999189376831],"nextPoint":[-142,4]},{"outPoint":[65.250003088265657,75.199999183416367],"reflectionModeOverride":0,"anchorPoint":[65.250003088265657,75.199999183416367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.250003088265657,75.199999183416367],"nextPoint":[-142,4]},{"outPoint":[65.400003090500832,74.84999917820096],"reflectionModeOverride":0,"anchorPoint":[65.400003090500832,74.84999917820096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.400003090500832,74.84999917820096],"nextPoint":[-142,4]},{"outPoint":[65.550003092736006,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[65.550003092736006,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.550003092736006,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[65.70000309497118,74.099999167025089],"reflectionModeOverride":0,"anchorPoint":[65.70000309497118,74.099999167025089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.70000309497118,74.099999167025089],"nextPoint":[-142,4]},{"outPoint":[65.850003097206354,73.749999161809683],"reflectionModeOverride":0,"anchorPoint":[65.850003097206354,73.749999161809683],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.850003097206354,73.749999161809683],"nextPoint":[-142,4]},{"outPoint":[65.95000309869647,73.399999156594276],"reflectionModeOverride":0,"anchorPoint":[65.95000309869647,73.399999156594276],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.95000309869647,73.399999156594276],"nextPoint":[-142,4]},{"outPoint":[66.100003100931644,73.04999915137887],"reflectionModeOverride":0,"anchorPoint":[66.100003100931644,73.04999915137887],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.100003100931644,73.04999915137887],"nextPoint":[-142,4]},{"outPoint":[66.250003103166819,72.699999146163464],"reflectionModeOverride":0,"anchorPoint":[66.250003103166819,72.699999146163464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.250003103166819,72.699999146163464],"nextPoint":[-142,4]},{"outPoint":[66.400003105401993,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[66.400003105401993,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.400003105401993,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[66.550003107637167,72.049999136477709],"reflectionModeOverride":0,"anchorPoint":[66.550003107637167,72.049999136477709],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.550003107637167,72.049999136477709],"nextPoint":[-142,4]},{"outPoint":[66.650003109127283,71.74999913200736],"reflectionModeOverride":0,"anchorPoint":[66.650003109127283,71.74999913200736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.650003109127283,71.74999913200736],"nextPoint":[-142,4]},{"outPoint":[66.800003111362457,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[66.800003111362457,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.800003111362457,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[66.950003113597631,71.149999123066664],"reflectionModeOverride":0,"anchorPoint":[66.950003113597631,71.149999123066664],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.950003113597631,71.149999123066664],"nextPoint":[-142,4]},{"outPoint":[67.100003115832806,70.849999118596315],"reflectionModeOverride":0,"anchorPoint":[67.100003115832806,70.849999118596315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.100003115832806,70.849999118596315],"nextPoint":[-142,4]},{"outPoint":[67.200003117322922,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[67.200003117322922,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.200003117322922,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[67.350003119558096,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[67.350003119558096,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.350003119558096,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[67.50000312179327,70.049999106675386],"reflectionModeOverride":0,"anchorPoint":[67.50000312179327,70.049999106675386],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.50000312179327,70.049999106675386],"nextPoint":[-142,4]},{"outPoint":[67.650003124028444,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[67.650003124028444,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.650003124028444,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[67.800003126263618,69.499999098479748],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,69.499999098479748],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,69.499999098479748],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":633,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0,"a":1},"dashPattern":[3,4.5],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":631,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[67.800003126263618,69.499999098479748],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,69.499999098479748],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,69.499999098479748],"nextPoint":[-142,4]},{"outPoint":[67.900003127753735,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[67.900003127753735,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.900003127753735,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[68.050003129988909,69.049999091774225],"reflectionModeOverride":0,"anchorPoint":[68.050003129988909,69.049999091774225],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.050003129988909,69.049999091774225],"nextPoint":[-142,4]},{"outPoint":[68.200003132224083,68.799999088048935],"reflectionModeOverride":0,"anchorPoint":[68.200003132224083,68.799999088048935],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.200003132224083,68.799999088048935],"nextPoint":[-142,4]},{"outPoint":[68.350003134459257,68.549999084323645],"reflectionModeOverride":0,"anchorPoint":[68.350003134459257,68.549999084323645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.350003134459257,68.549999084323645],"nextPoint":[-142,4]},{"outPoint":[68.500003136694431,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[68.500003136694431,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.500003136694431,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[68.600003138184547,68.14999907836318],"reflectionModeOverride":0,"anchorPoint":[68.600003138184547,68.14999907836318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.600003138184547,68.14999907836318],"nextPoint":[-142,4]},{"outPoint":[68.750003140419722,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[68.750003140419722,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.750003140419722,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[68.900003142654896,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[68.900003142654896,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.900003142654896,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[69.05000314489007,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[69.05000314489007,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.05000314489007,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[69.150003146380186,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[69.150003146380186,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.150003146380186,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[69.30000314861536,67.149999063462019],"reflectionModeOverride":0,"anchorPoint":[69.30000314861536,67.149999063462019],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.30000314861536,67.149999063462019],"nextPoint":[-142,4]},{"outPoint":[69.450003150850534,66.999999061226845],"reflectionModeOverride":0,"anchorPoint":[69.450003150850534,66.999999061226845],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.450003150850534,66.999999061226845],"nextPoint":[-142,4]},{"outPoint":[69.600003153085709,66.799999058246613],"reflectionModeOverride":0,"anchorPoint":[69.600003153085709,66.799999058246613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.600003153085709,66.799999058246613],"nextPoint":[-142,4]},{"outPoint":[69.750003155320883,66.649999056011438],"reflectionModeOverride":0,"anchorPoint":[69.750003155320883,66.649999056011438],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.750003155320883,66.649999056011438],"nextPoint":[-142,4]},{"outPoint":[69.850003156810999,66.499999053776264],"reflectionModeOverride":0,"anchorPoint":[69.850003156810999,66.499999053776264],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.850003156810999,66.499999053776264],"nextPoint":[-142,4]},{"outPoint":[70.000003159046173,66.299999050796032],"reflectionModeOverride":0,"anchorPoint":[70.000003159046173,66.299999050796032],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.000003159046173,66.299999050796032],"nextPoint":[-142,4]},{"outPoint":[70.150003161281347,66.149999048560858],"reflectionModeOverride":0,"anchorPoint":[70.150003161281347,66.149999048560858],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.150003161281347,66.149999048560858],"nextPoint":[-142,4]},{"outPoint":[70.300003163516521,66.049999047070742],"reflectionModeOverride":0,"anchorPoint":[70.300003163516521,66.049999047070742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.300003163516521,66.049999047070742],"nextPoint":[-142,4]},{"outPoint":[70.450003165751696,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[70.450003165751696,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.450003165751696,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[70.550003167241812,65.749999042600393],"reflectionModeOverride":0,"anchorPoint":[70.550003167241812,65.749999042600393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.550003167241812,65.749999042600393],"nextPoint":[-142,4]},{"outPoint":[70.700003169476986,65.599999040365219],"reflectionModeOverride":0,"anchorPoint":[70.700003169476986,65.599999040365219],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.700003169476986,65.599999040365219],"nextPoint":[-142,4]},{"outPoint":[70.85000317171216,65.499999038875103],"reflectionModeOverride":0,"anchorPoint":[70.85000317171216,65.499999038875103],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.85000317171216,65.499999038875103],"nextPoint":[-142,4]},{"outPoint":[71.000003173947334,65.399999037384987],"reflectionModeOverride":0,"anchorPoint":[71.000003173947334,65.399999037384987],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.000003173947334,65.399999037384987],"nextPoint":[-142,4]},{"outPoint":[71.150003176182508,65.249999035149813],"reflectionModeOverride":0,"anchorPoint":[71.150003176182508,65.249999035149813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.150003176182508,65.249999035149813],"nextPoint":[-142,4]},{"outPoint":[71.250003177672625,65.149999033659697],"reflectionModeOverride":0,"anchorPoint":[71.250003177672625,65.149999033659697],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.250003177672625,65.149999033659697],"nextPoint":[-142,4]},{"outPoint":[71.400003179907799,65.04999903216958],"reflectionModeOverride":0,"anchorPoint":[71.400003179907799,65.04999903216958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.400003179907799,65.04999903216958],"nextPoint":[-142,4]},{"outPoint":[71.550003182142973,64.949999030679464],"reflectionModeOverride":0,"anchorPoint":[71.550003182142973,64.949999030679464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.550003182142973,64.949999030679464],"nextPoint":[-142,4]},{"outPoint":[71.700003184378147,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[71.700003184378147,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.700003184378147,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[71.800003185868263,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[71.800003185868263,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.800003185868263,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[71.950003188103437,64.649999026209116],"reflectionModeOverride":0,"anchorPoint":[71.950003188103437,64.649999026209116],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.950003188103437,64.649999026209116],"nextPoint":[-142,4]},{"outPoint":[72.100003190338612,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[72.100003190338612,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.100003190338612,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[72.250003192573786,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[72.250003192573786,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.250003192573786,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[72.40000319480896,64.399999022483826],"reflectionModeOverride":0,"anchorPoint":[72.40000319480896,64.399999022483826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.40000319480896,64.399999022483826],"nextPoint":[-142,4]},{"outPoint":[72.500003196299076,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[72.500003196299076,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.500003196299076,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[72.65000319853425,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[72.65000319853425,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.65000319853425,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[72.800003200769424,64.199999019503593],"reflectionModeOverride":0,"anchorPoint":[72.800003200769424,64.199999019503593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.800003200769424,64.199999019503593],"nextPoint":[-142,4]},{"outPoint":[72.950003203004599,64.149999018758535],"reflectionModeOverride":0,"anchorPoint":[72.950003203004599,64.149999018758535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.950003203004599,64.149999018758535],"nextPoint":[-142,4]},{"outPoint":[73.100003205239773,64.099999018013477],"reflectionModeOverride":0,"anchorPoint":[73.100003205239773,64.099999018013477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.100003205239773,64.099999018013477],"nextPoint":[-142,4]},{"outPoint":[73.200003206729889,64.049999017268419],"reflectionModeOverride":0,"anchorPoint":[73.200003206729889,64.049999017268419],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.200003206729889,64.049999017268419],"nextPoint":[-142,4]},{"outPoint":[73.350003208965063,63.949999015778303],"reflectionModeOverride":0,"anchorPoint":[73.350003208965063,63.949999015778303],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.350003208965063,63.949999015778303],"nextPoint":[-142,4]},{"outPoint":[73.500003211200237,63.899999015033245],"reflectionModeOverride":0,"anchorPoint":[73.500003211200237,63.899999015033245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.500003211200237,63.899999015033245],"nextPoint":[-142,4]},{"outPoint":[73.650003213435411,63.899999015033245],"reflectionModeOverride":0,"anchorPoint":[73.650003213435411,63.899999015033245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.650003213435411,63.899999015033245],"nextPoint":[-142,4]},{"outPoint":[73.800003215670586,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[73.800003215670586,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.800003215670586,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[73.900003217160702,63.799999013543129],"reflectionModeOverride":0,"anchorPoint":[73.900003217160702,63.799999013543129],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.900003217160702,63.799999013543129],"nextPoint":[-142,4]},{"outPoint":[74.050003219395876,63.749999012798071],"reflectionModeOverride":0,"anchorPoint":[74.050003219395876,63.749999012798071],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.050003219395876,63.749999012798071],"nextPoint":[-142,4]},{"outPoint":[74.20000322163105,63.749999012798071],"reflectionModeOverride":0,"anchorPoint":[74.20000322163105,63.749999012798071],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.20000322163105,63.749999012798071],"nextPoint":[-142,4]},{"outPoint":[74.350003223866224,63.699999012053013],"reflectionModeOverride":0,"anchorPoint":[74.350003223866224,63.699999012053013],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.350003223866224,63.699999012053013],"nextPoint":[-142,4]},{"outPoint":[74.45000322535634,63.649999011307955],"reflectionModeOverride":0,"anchorPoint":[74.45000322535634,63.649999011307955],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.45000322535634,63.649999011307955],"nextPoint":[-142,4]},{"outPoint":[74.600003227591515,63.649999011307955],"reflectionModeOverride":0,"anchorPoint":[74.600003227591515,63.649999011307955],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.600003227591515,63.649999011307955],"nextPoint":[-142,4]},{"outPoint":[74.750003229826689,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[74.750003229826689,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.750003229826689,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[74.900003232061863,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[74.900003232061863,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.900003232061863,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[75.150003235787153,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[75.150003235787153,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.150003235787153,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[75.300003238022327,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[75.300003238022327,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.300003238022327,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[75.450003240257502,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[75.450003240257502,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.450003240257502,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[75.600003242492676,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[75.600003242492676,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.600003242492676,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[75.75000324472785,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[75.75000324472785,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.75000324472785,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[75.850003246217966,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[75.850003246217966,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.850003246217966,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[76.00000324845314,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[76.00000324845314,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.00000324845314,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[76.150003250688314,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[76.150003250688314,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.150003250688314,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[76.300003252923489,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[76.300003252923489,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.300003252923489,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[76.450003255158663,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[76.450003255158663,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.450003255158663,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[76.550003256648779,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[76.550003256648779,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.550003256648779,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[76.700003258883953,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[76.700003258883953,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.700003258883953,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[76.850003261119127,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[76.850003261119127,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.850003261119127,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[77.000003263354301,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[77.000003263354301,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.000003263354301,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[77.100003264844418,63.649999011307955],"reflectionModeOverride":0,"anchorPoint":[77.100003264844418,63.649999011307955],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.100003264844418,63.649999011307955],"nextPoint":[-142,4]},{"outPoint":[77.250003267079592,63.649999011307955],"reflectionModeOverride":0,"anchorPoint":[77.250003267079592,63.649999011307955],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.250003267079592,63.649999011307955],"nextPoint":[-142,4]},{"outPoint":[77.400003269314766,63.699999012053013],"reflectionModeOverride":0,"anchorPoint":[77.400003269314766,63.699999012053013],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.400003269314766,63.699999012053013],"nextPoint":[-142,4]},{"outPoint":[77.55000327154994,63.699999012053013],"reflectionModeOverride":0,"anchorPoint":[77.55000327154994,63.699999012053013],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.55000327154994,63.699999012053013],"nextPoint":[-142,4]},{"outPoint":[77.700003273785114,63.749999012798071],"reflectionModeOverride":0,"anchorPoint":[77.700003273785114,63.749999012798071],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.700003273785114,63.749999012798071],"nextPoint":[-142,4]},{"outPoint":[77.80000327527523,63.749999012798071],"reflectionModeOverride":0,"anchorPoint":[77.80000327527523,63.749999012798071],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.80000327527523,63.749999012798071],"nextPoint":[-142,4]},{"outPoint":[77.950003277510405,63.799999013543129],"reflectionModeOverride":0,"anchorPoint":[77.950003277510405,63.799999013543129],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.950003277510405,63.799999013543129],"nextPoint":[-142,4]},{"outPoint":[78.100003279745579,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[78.100003279745579,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.100003279745579,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[78.250003281980753,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[78.250003281980753,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.250003281980753,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[78.400003284215927,63.899999015033245],"reflectionModeOverride":0,"anchorPoint":[78.400003284215927,63.899999015033245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.400003284215927,63.899999015033245],"nextPoint":[-142,4]},{"outPoint":[78.500003285706043,63.949999015778303],"reflectionModeOverride":0,"anchorPoint":[78.500003285706043,63.949999015778303],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.500003285706043,63.949999015778303],"nextPoint":[-142,4]},{"outPoint":[78.650003287941217,63.949999015778303],"reflectionModeOverride":0,"anchorPoint":[78.650003287941217,63.949999015778303],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.650003287941217,63.949999015778303],"nextPoint":[-142,4]},{"outPoint":[78.800003290176392,63.999999016523361],"reflectionModeOverride":0,"anchorPoint":[78.800003290176392,63.999999016523361],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.800003290176392,63.999999016523361],"nextPoint":[-142,4]},{"outPoint":[78.950003292411566,64.049999017268419],"reflectionModeOverride":0,"anchorPoint":[78.950003292411566,64.049999017268419],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.950003292411566,64.049999017268419],"nextPoint":[-142,4]},{"outPoint":[79.050003293901682,64.099999018013477],"reflectionModeOverride":0,"anchorPoint":[79.050003293901682,64.099999018013477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.050003293901682,64.099999018013477],"nextPoint":[-142,4]},{"outPoint":[79.200003296136856,64.149999018758535],"reflectionModeOverride":0,"anchorPoint":[79.200003296136856,64.149999018758535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.200003296136856,64.149999018758535],"nextPoint":[-142,4]},{"outPoint":[79.35000329837203,64.199999019503593],"reflectionModeOverride":0,"anchorPoint":[79.35000329837203,64.199999019503593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.35000329837203,64.199999019503593],"nextPoint":[-142,4]},{"outPoint":[79.500003300607204,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[79.500003300607204,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.500003300607204,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[79.650003302842379,64.29999902099371],"reflectionModeOverride":0,"anchorPoint":[79.650003302842379,64.29999902099371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.650003302842379,64.29999902099371],"nextPoint":[-142,4]},{"outPoint":[79.750003304332495,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[79.750003304332495,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.750003304332495,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[79.900003306567669,64.399999022483826],"reflectionModeOverride":0,"anchorPoint":[79.900003306567669,64.399999022483826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.900003306567669,64.399999022483826],"nextPoint":[-142,4]},{"outPoint":[80.050003308802843,64.449999023228884],"reflectionModeOverride":0,"anchorPoint":[80.050003308802843,64.449999023228884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.050003308802843,64.449999023228884],"nextPoint":[-142,4]},{"outPoint":[80.200003311038017,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[80.200003311038017,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.200003311038017,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[80.350003313273191,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[80.350003313273191,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.350003313273191,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[80.450003314763308,64.599999025464058],"reflectionModeOverride":0,"anchorPoint":[80.450003314763308,64.599999025464058],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.450003314763308,64.599999025464058],"nextPoint":[-142,4]},{"outPoint":[80.600003316998482,64.699999026954174],"reflectionModeOverride":0,"anchorPoint":[80.600003316998482,64.699999026954174],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.600003316998482,64.699999026954174],"nextPoint":[-142,4]},{"outPoint":[80.750003319233656,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[80.750003319233656,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.750003319233656,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[80.90000332146883,64.79999902844429],"reflectionModeOverride":0,"anchorPoint":[80.90000332146883,64.79999902844429],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.90000332146883,64.79999902844429],"nextPoint":[-142,4]},{"outPoint":[81.050003323704004,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[81.050003323704004,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.050003323704004,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[81.15000332519412,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[81.15000332519412,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.15000332519412,64.899999029934406],"nextPoint":[-142,4]},{"outPoint":[81.300003327429295,64.999999031424522],"reflectionModeOverride":0,"anchorPoint":[81.300003327429295,64.999999031424522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.300003327429295,64.999999031424522],"nextPoint":[-142,4]},{"outPoint":[81.450003329664469,65.04999903216958],"reflectionModeOverride":0,"anchorPoint":[81.450003329664469,65.04999903216958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.450003329664469,65.04999903216958],"nextPoint":[-142,4]},{"outPoint":[81.600003331899643,65.099999032914639],"reflectionModeOverride":0,"anchorPoint":[81.600003331899643,65.099999032914639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.600003331899643,65.099999032914639],"nextPoint":[-142,4]},{"outPoint":[81.700003333389759,65.199999034404755],"reflectionModeOverride":0,"anchorPoint":[81.700003333389759,65.199999034404755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.700003333389759,65.199999034404755],"nextPoint":[-142,4]},{"outPoint":[81.850003335624933,65.249999035149813],"reflectionModeOverride":0,"anchorPoint":[81.850003335624933,65.249999035149813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.850003335624933,65.249999035149813],"nextPoint":[-142,4]},{"outPoint":[82.000003337860107,65.349999036639929],"reflectionModeOverride":0,"anchorPoint":[82.000003337860107,65.349999036639929],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.000003337860107,65.349999036639929],"nextPoint":[-142,4]},{"outPoint":[82.150003340095282,65.399999037384987],"reflectionModeOverride":0,"anchorPoint":[82.150003340095282,65.399999037384987],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.150003340095282,65.399999037384987],"nextPoint":[-142,4]},{"outPoint":[82.300003342330456,65.449999038130045],"reflectionModeOverride":0,"anchorPoint":[82.300003342330456,65.449999038130045],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.300003342330456,65.449999038130045],"nextPoint":[-142,4]},{"outPoint":[82.400003343820572,65.549999039620161],"reflectionModeOverride":0,"anchorPoint":[82.400003343820572,65.549999039620161],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.400003343820572,65.549999039620161],"nextPoint":[-142,4]},{"outPoint":[82.550003346055746,65.599999040365219],"reflectionModeOverride":0,"anchorPoint":[82.550003346055746,65.599999040365219],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.550003346055746,65.599999040365219],"nextPoint":[-142,4]},{"outPoint":[82.70000334829092,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[82.70000334829092,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.70000334829092,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[82.850003350526094,65.749999042600393],"reflectionModeOverride":0,"anchorPoint":[82.850003350526094,65.749999042600393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.850003350526094,65.749999042600393],"nextPoint":[-142,4]},{"outPoint":[83.000003352761269,65.849999044090509],"reflectionModeOverride":0,"anchorPoint":[83.000003352761269,65.849999044090509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.000003352761269,65.849999044090509],"nextPoint":[-142,4]},{"outPoint":[83.100003354251385,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[83.100003354251385,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.100003354251385,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[83.250003356486559,65.999999046325684],"reflectionModeOverride":0,"anchorPoint":[83.250003356486559,65.999999046325684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.250003356486559,65.999999046325684],"nextPoint":[-142,4]},{"outPoint":[83.400003358721733,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[83.400003358721733,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.400003358721733,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[83.550003360956907,66.149999048560858],"reflectionModeOverride":0,"anchorPoint":[83.550003360956907,66.149999048560858],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.550003360956907,66.149999048560858],"nextPoint":[-142,4]},{"outPoint":[83.700003363192081,66.249999050050974],"reflectionModeOverride":0,"anchorPoint":[83.700003363192081,66.249999050050974],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.700003363192081,66.249999050050974],"nextPoint":[-142,4]},{"outPoint":[83.800003364682198,66.299999050796032],"reflectionModeOverride":0,"anchorPoint":[83.800003364682198,66.299999050796032],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.800003364682198,66.299999050796032],"nextPoint":[-142,4]},{"outPoint":[83.950003366917372,66.399999052286148],"reflectionModeOverride":0,"anchorPoint":[83.950003366917372,66.399999052286148],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.950003366917372,66.399999052286148],"nextPoint":[-142,4]},{"outPoint":[84.100003369152546,66.499999053776264],"reflectionModeOverride":0,"anchorPoint":[84.100003369152546,66.499999053776264],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.100003369152546,66.499999053776264],"nextPoint":[-142,4]},{"outPoint":[84.25000337138772,66.549999054521322],"reflectionModeOverride":0,"anchorPoint":[84.25000337138772,66.549999054521322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.25000337138772,66.549999054521322],"nextPoint":[-142,4]},{"outPoint":[84.350003372877836,66.649999056011438],"reflectionModeOverride":0,"anchorPoint":[84.350003372877836,66.649999056011438],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.350003372877836,66.649999056011438],"nextPoint":[-142,4]},{"outPoint":[84.50000337511301,66.749999057501554],"reflectionModeOverride":0,"anchorPoint":[84.50000337511301,66.749999057501554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.50000337511301,66.749999057501554],"nextPoint":[-142,4]},{"outPoint":[84.650003377348185,66.799999058246613],"reflectionModeOverride":0,"anchorPoint":[84.650003377348185,66.799999058246613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.650003377348185,66.799999058246613],"nextPoint":[-142,4]},{"outPoint":[84.800003379583359,66.899999059736729],"reflectionModeOverride":0,"anchorPoint":[84.800003379583359,66.899999059736729],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.800003379583359,66.899999059736729],"nextPoint":[-142,4]},{"outPoint":[84.950003381818533,66.999999061226845],"reflectionModeOverride":0,"anchorPoint":[84.950003381818533,66.999999061226845],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.950003381818533,66.999999061226845],"nextPoint":[-142,4]},{"outPoint":[85.050003383308649,67.099999062716961],"reflectionModeOverride":0,"anchorPoint":[85.050003383308649,67.099999062716961],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.050003383308649,67.099999062716961],"nextPoint":[-142,4]},{"outPoint":[85.200003385543823,67.149999063462019],"reflectionModeOverride":0,"anchorPoint":[85.200003385543823,67.149999063462019],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.200003385543823,67.149999063462019],"nextPoint":[-142,4]},{"outPoint":[85.350003387778997,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[85.350003387778997,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.350003387778997,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[85.500003390014172,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[85.500003390014172,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.500003390014172,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[85.650003392249346,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[85.650003392249346,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.650003392249346,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[85.750003393739462,67.499999068677425],"reflectionModeOverride":0,"anchorPoint":[85.750003393739462,67.499999068677425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.750003393739462,67.499999068677425],"nextPoint":[-142,4]},{"outPoint":[85.900003395974636,67.599999070167542],"reflectionModeOverride":0,"anchorPoint":[85.900003395974636,67.599999070167542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.900003395974636,67.599999070167542],"nextPoint":[-142,4]},{"outPoint":[86.05000339820981,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[86.05000339820981,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.05000339820981,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[86.200003400444984,67.799999073147774],"reflectionModeOverride":0,"anchorPoint":[86.200003400444984,67.799999073147774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.200003400444984,67.799999073147774],"nextPoint":[-142,4]},{"outPoint":[86.350003402680159,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[86.350003402680159,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.350003402680159,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[86.450003404170275,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[86.450003404170275,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.450003404170275,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[86.600003406405449,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[86.600003406405449,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.600003406405449,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[86.750003408640623,68.14999907836318],"reflectionModeOverride":0,"anchorPoint":[86.750003408640623,68.14999907836318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.750003408640623,68.14999907836318],"nextPoint":[-142,4]},{"outPoint":[86.900003410875797,68.249999079853296],"reflectionModeOverride":0,"anchorPoint":[86.900003410875797,68.249999079853296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.900003410875797,68.249999079853296],"nextPoint":[-142,4]},{"outPoint":[87.000003412365913,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[87.000003412365913,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.000003412365913,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[87.150003414601088,68.39999908208847],"reflectionModeOverride":0,"anchorPoint":[87.150003414601088,68.39999908208847],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.150003414601088,68.39999908208847],"nextPoint":[-142,4]},{"outPoint":[87.300003416836262,68.499999083578587],"reflectionModeOverride":0,"anchorPoint":[87.300003416836262,68.499999083578587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.300003416836262,68.499999083578587],"nextPoint":[-142,4]},{"outPoint":[87.450003419071436,68.599999085068703],"reflectionModeOverride":0,"anchorPoint":[87.450003419071436,68.599999085068703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.450003419071436,68.599999085068703],"nextPoint":[-142,4]},{"outPoint":[87.60000342130661,68.699999086558819],"reflectionModeOverride":0,"anchorPoint":[87.60000342130661,68.699999086558819],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.60000342130661,68.699999086558819],"nextPoint":[-142,4]},{"outPoint":[87.700003422796726,68.799999088048935],"reflectionModeOverride":0,"anchorPoint":[87.700003422796726,68.799999088048935],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.700003422796726,68.799999088048935],"nextPoint":[-142,4]},{"outPoint":[87.8500034250319,68.899999089539051],"reflectionModeOverride":0,"anchorPoint":[87.8500034250319,68.899999089539051],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.8500034250319,68.899999089539051],"nextPoint":[-142,4]},{"outPoint":[88.000003427267075,68.999999091029167],"reflectionModeOverride":0,"anchorPoint":[88.000003427267075,68.999999091029167],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.000003427267075,68.999999091029167],"nextPoint":[-142,4]},{"outPoint":[88.150003429502249,69.099999092519283],"reflectionModeOverride":0,"anchorPoint":[88.150003429502249,69.099999092519283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.150003429502249,69.099999092519283],"nextPoint":[-142,4]},{"outPoint":[88.300003431737423,69.149999093264341],"reflectionModeOverride":0,"anchorPoint":[88.300003431737423,69.149999093264341],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.300003431737423,69.149999093264341],"nextPoint":[-142,4]},{"outPoint":[88.400003433227539,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[88.400003433227539,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.400003433227539,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[88.550003435462713,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[88.550003435462713,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.550003435462713,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[88.700003437697887,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[88.700003437697887,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.700003437697887,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[88.850003439933062,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[88.850003439933062,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.850003439933062,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,69.649999100714922],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,69.649999100714922],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,69.649999100714922],"nextPoint":[-142,4]},{"outPoint":[89.100003443658352,69.749999102205038],"reflectionModeOverride":0,"anchorPoint":[89.100003443658352,69.749999102205038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.100003443658352,69.749999102205038],"nextPoint":[-142,4]},{"outPoint":[89.250003445893526,69.849999103695154],"reflectionModeOverride":0,"anchorPoint":[89.250003445893526,69.849999103695154],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.250003445893526,69.849999103695154],"nextPoint":[-142,4]},{"outPoint":[89.4000034481287,69.94999910518527],"reflectionModeOverride":0,"anchorPoint":[89.4000034481287,69.94999910518527],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.4000034481287,69.94999910518527],"nextPoint":[-142,4]},{"outPoint":[89.550003450363874,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[89.550003450363874,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.550003450363874,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[89.650003451853991,70.099999107420444],"reflectionModeOverride":0,"anchorPoint":[89.650003451853991,70.099999107420444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.650003451853991,70.099999107420444],"nextPoint":[-142,4]},{"outPoint":[89.800003454089165,70.199999108910561],"reflectionModeOverride":0,"anchorPoint":[89.800003454089165,70.199999108910561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.800003454089165,70.199999108910561],"nextPoint":[-142,4]},{"outPoint":[89.950003456324339,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[89.950003456324339,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.950003456324339,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[90.100003458559513,70.399999111890793],"reflectionModeOverride":0,"anchorPoint":[90.100003458559513,70.399999111890793],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.100003458559513,70.399999111890793],"nextPoint":[-142,4]},{"outPoint":[90.250003460794687,70.499999113380909],"reflectionModeOverride":0,"anchorPoint":[90.250003460794687,70.499999113380909],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.250003460794687,70.499999113380909],"nextPoint":[-142,4]},{"outPoint":[90.350003462284803,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[90.350003462284803,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.350003462284803,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[90.500003464519978,70.699999116361141],"reflectionModeOverride":0,"anchorPoint":[90.500003464519978,70.699999116361141],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.500003464519978,70.699999116361141],"nextPoint":[-142,4]},{"outPoint":[90.650003466755152,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[90.650003466755152,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.650003466755152,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[90.800003468990326,70.849999118596315],"reflectionModeOverride":0,"anchorPoint":[90.800003468990326,70.849999118596315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.800003468990326,70.849999118596315],"nextPoint":[-142,4]},{"outPoint":[90.9500034712255,70.949999120086432],"reflectionModeOverride":0,"anchorPoint":[90.9500034712255,70.949999120086432],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.9500034712255,70.949999120086432],"nextPoint":[-142,4]},{"outPoint":[91.050003472715616,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[91.050003472715616,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.050003472715616,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[91.20000347495079,71.149999123066664],"reflectionModeOverride":0,"anchorPoint":[91.20000347495079,71.149999123066664],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.20000347495079,71.149999123066664],"nextPoint":[-142,4]},{"outPoint":[91.350003477185965,71.24999912455678],"reflectionModeOverride":0,"anchorPoint":[91.350003477185965,71.24999912455678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.350003477185965,71.24999912455678],"nextPoint":[-142,4]},{"outPoint":[91.500003479421139,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[91.500003479421139,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.500003479421139,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[91.600003480911255,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[91.600003480911255,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.600003480911255,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[91.750003483146429,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[91.750003483146429,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.750003483146429,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[91.900003485381603,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[91.900003485381603,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.900003485381603,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[92.050003487616777,71.699999131262302],"reflectionModeOverride":0,"anchorPoint":[92.050003487616777,71.699999131262302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.050003487616777,71.699999131262302],"nextPoint":[-142,4]},{"outPoint":[92.200003489851952,71.799999132752419],"reflectionModeOverride":0,"anchorPoint":[92.200003489851952,71.799999132752419],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.200003489851952,71.799999132752419],"nextPoint":[-142,4]},{"outPoint":[92.300003491342068,71.899999134242535],"reflectionModeOverride":0,"anchorPoint":[92.300003491342068,71.899999134242535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.300003491342068,71.899999134242535],"nextPoint":[-142,4]},{"outPoint":[92.450003493577242,71.999999135732651],"reflectionModeOverride":0,"anchorPoint":[92.450003493577242,71.999999135732651],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.450003493577242,71.999999135732651],"nextPoint":[-142,4]},{"outPoint":[92.600003495812416,72.099999137222767],"reflectionModeOverride":0,"anchorPoint":[92.600003495812416,72.099999137222767],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.600003495812416,72.099999137222767],"nextPoint":[-142,4]},{"outPoint":[92.75000349804759,72.199999138712883],"reflectionModeOverride":0,"anchorPoint":[92.75000349804759,72.199999138712883],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.75000349804759,72.199999138712883],"nextPoint":[-142,4]},{"outPoint":[92.900003500282764,72.249999139457941],"reflectionModeOverride":0,"anchorPoint":[92.900003500282764,72.249999139457941],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.900003500282764,72.249999139457941],"nextPoint":[-142,4]},{"outPoint":[93.000003501772881,72.349999140948057],"reflectionModeOverride":0,"anchorPoint":[93.000003501772881,72.349999140948057],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.000003501772881,72.349999140948057],"nextPoint":[-142,4]},{"outPoint":[93.150003504008055,72.449999142438173],"reflectionModeOverride":0,"anchorPoint":[93.150003504008055,72.449999142438173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.150003504008055,72.449999142438173],"nextPoint":[-142,4]},{"outPoint":[93.300003506243229,72.549999143928289],"reflectionModeOverride":0,"anchorPoint":[93.300003506243229,72.549999143928289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.300003506243229,72.549999143928289],"nextPoint":[-142,4]},{"outPoint":[93.450003508478403,72.649999145418406],"reflectionModeOverride":0,"anchorPoint":[93.450003508478403,72.649999145418406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.450003508478403,72.649999145418406],"nextPoint":[-142,4]},{"outPoint":[93.600003510713577,72.699999146163464],"reflectionModeOverride":0,"anchorPoint":[93.600003510713577,72.699999146163464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.600003510713577,72.699999146163464],"nextPoint":[-142,4]},{"outPoint":[93.700003512203693,72.79999914765358],"reflectionModeOverride":0,"anchorPoint":[93.700003512203693,72.79999914765358],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.700003512203693,72.79999914765358],"nextPoint":[-142,4]},{"outPoint":[93.850003514438868,72.899999149143696],"reflectionModeOverride":0,"anchorPoint":[93.850003514438868,72.899999149143696],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.850003514438868,72.899999149143696],"nextPoint":[-142,4]},{"outPoint":[94.000003516674042,72.999999150633812],"reflectionModeOverride":0,"anchorPoint":[94.000003516674042,72.999999150633812],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.000003516674042,72.999999150633812],"nextPoint":[-142,4]},{"outPoint":[94.150003518909216,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[94.150003518909216,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.150003518909216,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[94.250003520399332,73.149999152868986],"reflectionModeOverride":0,"anchorPoint":[94.250003520399332,73.149999152868986],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.250003520399332,73.149999152868986],"nextPoint":[-142,4]},{"outPoint":[94.400003522634506,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[94.400003522634506,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.400003522634506,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[94.55000352486968,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[94.55000352486968,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.55000352486968,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[94.700003527104855,73.449999157339334],"reflectionModeOverride":0,"anchorPoint":[94.700003527104855,73.449999157339334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.700003527104855,73.449999157339334],"nextPoint":[-142,4]},{"outPoint":[94.850003529340029,73.499999158084393],"reflectionModeOverride":0,"anchorPoint":[94.850003529340029,73.499999158084393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.850003529340029,73.499999158084393],"nextPoint":[-142,4]},{"outPoint":[94.950003530830145,73.599999159574509],"reflectionModeOverride":0,"anchorPoint":[94.950003530830145,73.599999159574509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.950003530830145,73.599999159574509],"nextPoint":[-142,4]},{"outPoint":[95.100003533065319,73.699999161064625],"reflectionModeOverride":0,"anchorPoint":[95.100003533065319,73.699999161064625],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.100003533065319,73.699999161064625],"nextPoint":[-142,4]},{"outPoint":[95.250003535300493,73.799999162554741],"reflectionModeOverride":0,"anchorPoint":[95.250003535300493,73.799999162554741],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.250003535300493,73.799999162554741],"nextPoint":[-142,4]},{"outPoint":[95.400003537535667,73.849999163299799],"reflectionModeOverride":0,"anchorPoint":[95.400003537535667,73.849999163299799],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.400003537535667,73.849999163299799],"nextPoint":[-142,4]},{"outPoint":[95.550003539770842,73.949999164789915],"reflectionModeOverride":0,"anchorPoint":[95.550003539770842,73.949999164789915],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.550003539770842,73.949999164789915],"nextPoint":[-142,4]},{"outPoint":[95.650003541260958,74.049999166280031],"reflectionModeOverride":0,"anchorPoint":[95.650003541260958,74.049999166280031],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.650003541260958,74.049999166280031],"nextPoint":[-142,4]},{"outPoint":[95.800003543496132,74.099999167025089],"reflectionModeOverride":0,"anchorPoint":[95.800003543496132,74.099999167025089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.800003543496132,74.099999167025089],"nextPoint":[-142,4]},{"outPoint":[95.950003545731306,74.199999168515205],"reflectionModeOverride":0,"anchorPoint":[95.950003545731306,74.199999168515205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.950003545731306,74.199999168515205],"nextPoint":[-142,4]},{"outPoint":[96.10000354796648,74.299999170005322],"reflectionModeOverride":0,"anchorPoint":[96.10000354796648,74.299999170005322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.10000354796648,74.299999170005322],"nextPoint":[-142,4]},{"outPoint":[96.250003550201654,74.399999171495438],"reflectionModeOverride":0,"anchorPoint":[96.250003550201654,74.399999171495438],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.250003550201654,74.399999171495438],"nextPoint":[-142,4]},{"outPoint":[96.350003551691771,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[96.350003551691771,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.350003551691771,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[96.500003553926945,74.549999173730612],"reflectionModeOverride":0,"anchorPoint":[96.500003553926945,74.549999173730612],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.500003553926945,74.549999173730612],"nextPoint":[-142,4]},{"outPoint":[96.650003556162119,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[96.650003556162119,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.650003556162119,74.59999917447567],"nextPoint":[-142,4]},{"outPoint":[96.800003558397293,74.699999175965786],"reflectionModeOverride":0,"anchorPoint":[96.800003558397293,74.699999175965786],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.800003558397293,74.699999175965786],"nextPoint":[-142,4]},{"outPoint":[96.900003559887409,74.799999177455902],"reflectionModeOverride":0,"anchorPoint":[96.900003559887409,74.799999177455902],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.900003559887409,74.799999177455902],"nextPoint":[-142,4]},{"outPoint":[97.050003562122583,74.84999917820096],"reflectionModeOverride":0,"anchorPoint":[97.050003562122583,74.84999917820096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.050003562122583,74.84999917820096],"nextPoint":[-142,4]},{"outPoint":[97.200003564357758,74.949999179691076],"reflectionModeOverride":0,"anchorPoint":[97.200003564357758,74.949999179691076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.200003564357758,74.949999179691076],"nextPoint":[-142,4]},{"outPoint":[97.350003566592932,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[97.350003566592932,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.350003566592932,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[97.500003568828106,75.09999918192625],"reflectionModeOverride":0,"anchorPoint":[97.500003568828106,75.09999918192625],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.500003568828106,75.09999918192625],"nextPoint":[-142,4]},{"outPoint":[97.600003570318222,75.199999183416367],"reflectionModeOverride":0,"anchorPoint":[97.600003570318222,75.199999183416367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.600003570318222,75.199999183416367],"nextPoint":[-142,4]},{"outPoint":[97.750003572553396,75.249999184161425],"reflectionModeOverride":0,"anchorPoint":[97.750003572553396,75.249999184161425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.750003572553396,75.249999184161425],"nextPoint":[-142,4]},{"outPoint":[97.90000357478857,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[97.90000357478857,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.90000357478857,75.349999185651541],"nextPoint":[-142,4]},{"outPoint":[98.050003577023745,75.399999186396599],"reflectionModeOverride":0,"anchorPoint":[98.050003577023745,75.399999186396599],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.050003577023745,75.399999186396599],"nextPoint":[-142,4]},{"outPoint":[98.200003579258919,75.499999187886715],"reflectionModeOverride":0,"anchorPoint":[98.200003579258919,75.499999187886715],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.200003579258919,75.499999187886715],"nextPoint":[-142,4]},{"outPoint":[98.300003580749035,75.549999188631773],"reflectionModeOverride":0,"anchorPoint":[98.300003580749035,75.549999188631773],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.300003580749035,75.549999188631773],"nextPoint":[-142,4]},{"outPoint":[98.450003582984209,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[98.450003582984209,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.450003582984209,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[98.600003585219383,75.699999190866947],"reflectionModeOverride":0,"anchorPoint":[98.600003585219383,75.699999190866947],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.600003585219383,75.699999190866947],"nextPoint":[-142,4]},{"outPoint":[98.750003587454557,75.799999192357063],"reflectionModeOverride":0,"anchorPoint":[98.750003587454557,75.799999192357063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.750003587454557,75.799999192357063],"nextPoint":[-142,4]},{"outPoint":[98.900003589689732,75.849999193102121],"reflectionModeOverride":0,"anchorPoint":[98.900003589689732,75.849999193102121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.900003589689732,75.849999193102121],"nextPoint":[-142,4]},{"outPoint":[99.000003591179848,75.949999194592237],"reflectionModeOverride":0,"anchorPoint":[99.000003591179848,75.949999194592237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.000003591179848,75.949999194592237],"nextPoint":[-142,4]},{"outPoint":[99.150003593415022,75.999999195337296],"reflectionModeOverride":0,"anchorPoint":[99.150003593415022,75.999999195337296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.150003593415022,75.999999195337296],"nextPoint":[-142,4]},{"outPoint":[99.300003595650196,76.099999196827412],"reflectionModeOverride":0,"anchorPoint":[99.300003595650196,76.099999196827412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.300003595650196,76.099999196827412],"nextPoint":[-142,4]},{"outPoint":[99.45000359788537,76.14999919757247],"reflectionModeOverride":0,"anchorPoint":[99.45000359788537,76.14999919757247],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.45000359788537,76.14999919757247],"nextPoint":[-142,4]},{"outPoint":[99.550003599375486,76.249999199062586],"reflectionModeOverride":0,"anchorPoint":[99.550003599375486,76.249999199062586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.550003599375486,76.249999199062586],"nextPoint":[-142,4]},{"outPoint":[99.700003601610661,76.299999199807644],"reflectionModeOverride":0,"anchorPoint":[99.700003601610661,76.299999199807644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.700003601610661,76.299999199807644],"nextPoint":[-142,4]},{"outPoint":[99.850003603845835,76.39999920129776],"reflectionModeOverride":0,"anchorPoint":[99.850003603845835,76.39999920129776],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.850003603845835,76.39999920129776],"nextPoint":[-142,4]},{"outPoint":[100.00000360608101,76.449999202042818],"reflectionModeOverride":0,"anchorPoint":[100.00000360608101,76.449999202042818],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.00000360608101,76.449999202042818],"nextPoint":[-142,4]},{"outPoint":[100.15000360831618,76.499999202787876],"reflectionModeOverride":0,"anchorPoint":[100.15000360831618,76.499999202787876],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.15000360831618,76.499999202787876],"nextPoint":[-142,4]},{"outPoint":[100.2500036098063,76.599999204277992],"reflectionModeOverride":0,"anchorPoint":[100.2500036098063,76.599999204277992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.2500036098063,76.599999204277992],"nextPoint":[-142,4]},{"outPoint":[100.40000361204147,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[100.40000361204147,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.40000361204147,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[100.55000361427665,76.749999206513166],"reflectionModeOverride":0,"anchorPoint":[100.55000361427665,76.749999206513166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.55000361427665,76.749999206513166],"nextPoint":[-142,4]},{"outPoint":[100.70000361651182,76.799999207258224],"reflectionModeOverride":0,"anchorPoint":[100.70000361651182,76.799999207258224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.70000361651182,76.799999207258224],"nextPoint":[-142,4]},{"outPoint":[100.850003618747,76.849999208003283],"reflectionModeOverride":0,"anchorPoint":[100.850003618747,76.849999208003283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.850003618747,76.849999208003283],"nextPoint":[-142,4]},{"outPoint":[100.95000362023711,76.949999209493399],"reflectionModeOverride":0,"anchorPoint":[100.95000362023711,76.949999209493399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.95000362023711,76.949999209493399],"nextPoint":[-142,4]},{"outPoint":[101.10000362247229,76.999999210238457],"reflectionModeOverride":0,"anchorPoint":[101.10000362247229,76.999999210238457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.10000362247229,76.999999210238457],"nextPoint":[-142,4]},{"outPoint":[101.25000362470746,77.049999210983515],"reflectionModeOverride":0,"anchorPoint":[101.25000362470746,77.049999210983515],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.25000362470746,77.049999210983515],"nextPoint":[-142,4]},{"outPoint":[101.40000362694263,77.149999212473631],"reflectionModeOverride":0,"anchorPoint":[101.40000362694263,77.149999212473631],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.40000362694263,77.149999212473631],"nextPoint":[-142,4]},{"outPoint":[101.50000362843275,77.199999213218689],"reflectionModeOverride":0,"anchorPoint":[101.50000362843275,77.199999213218689],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.50000362843275,77.199999213218689],"nextPoint":[-142,4]},{"outPoint":[101.65000363066792,77.249999213963747],"reflectionModeOverride":0,"anchorPoint":[101.65000363066792,77.249999213963747],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.65000363066792,77.249999213963747],"nextPoint":[-142,4]},{"outPoint":[101.8000036329031,77.299999214708805],"reflectionModeOverride":0,"anchorPoint":[101.8000036329031,77.299999214708805],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.8000036329031,77.299999214708805],"nextPoint":[-142,4]},{"outPoint":[101.95000363513827,77.399999216198921],"reflectionModeOverride":0,"anchorPoint":[101.95000363513827,77.399999216198921],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.95000363513827,77.399999216198921],"nextPoint":[-142,4]},{"outPoint":[102.10000363737345,77.449999216943979],"reflectionModeOverride":0,"anchorPoint":[102.10000363737345,77.449999216943979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.10000363737345,77.449999216943979],"nextPoint":[-142,4]},{"outPoint":[102.20000363886356,77.499999217689037],"reflectionModeOverride":0,"anchorPoint":[102.20000363886356,77.499999217689037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.20000363886356,77.499999217689037],"nextPoint":[-142,4]},{"outPoint":[102.35000364109874,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[102.35000364109874,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.35000364109874,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[102.50000364333391,77.649999219924212],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,77.649999219924212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,77.649999219924212],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0,"a":1},"dashPattern":[3,4.5],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":634,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.50000364333391,77.649999219924212],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,77.649999219924212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,77.649999219924212],"nextPoint":[-142,4]},{"outPoint":[102.65000364556909,77.69999922066927],"reflectionModeOverride":0,"anchorPoint":[102.65000364556909,77.69999922066927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.65000364556909,77.69999922066927],"nextPoint":[-142,4]},{"outPoint":[102.80000364780426,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[102.80000364780426,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.80000364780426,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,77.799999222159386],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,77.799999222159386],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,77.799999222159386],"nextPoint":[-142,4]},{"outPoint":[103.05000365152955,77.899999223649502],"reflectionModeOverride":0,"anchorPoint":[103.05000365152955,77.899999223649502],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.05000365152955,77.899999223649502],"nextPoint":[-142,4]},{"outPoint":[103.20000365376472,77.94999922439456],"reflectionModeOverride":0,"anchorPoint":[103.20000365376472,77.94999922439456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.20000365376472,77.94999922439456],"nextPoint":[-142,4]},{"outPoint":[103.3500036559999,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[103.3500036559999,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.3500036559999,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[103.50000365823507,78.049999225884676],"reflectionModeOverride":0,"anchorPoint":[103.50000365823507,78.049999225884676],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.50000365823507,78.049999225884676],"nextPoint":[-142,4]},{"outPoint":[103.60000365972519,78.099999226629734],"reflectionModeOverride":0,"anchorPoint":[103.60000365972519,78.099999226629734],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.60000365972519,78.099999226629734],"nextPoint":[-142,4]},{"outPoint":[103.75000366196036,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[103.75000366196036,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.75000366196036,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[103.90000366419554,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[103.90000366419554,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.90000366419554,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[104.05000366643071,78.299999229609966],"reflectionModeOverride":0,"anchorPoint":[104.05000366643071,78.299999229609966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.05000366643071,78.299999229609966],"nextPoint":[-142,4]},{"outPoint":[104.15000366792083,78.349999230355024],"reflectionModeOverride":0,"anchorPoint":[104.15000366792083,78.349999230355024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.15000366792083,78.349999230355024],"nextPoint":[-142,4]},{"outPoint":[104.300003670156,78.399999231100082],"reflectionModeOverride":0,"anchorPoint":[104.300003670156,78.399999231100082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.300003670156,78.399999231100082],"nextPoint":[-142,4]},{"outPoint":[104.45000367239118,78.44999923184514],"reflectionModeOverride":0,"anchorPoint":[104.45000367239118,78.44999923184514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.45000367239118,78.44999923184514],"nextPoint":[-142,4]},{"outPoint":[104.60000367462635,78.499999232590199],"reflectionModeOverride":0,"anchorPoint":[104.60000367462635,78.499999232590199],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.60000367462635,78.499999232590199],"nextPoint":[-142,4]},{"outPoint":[104.75000367686152,78.549999233335257],"reflectionModeOverride":0,"anchorPoint":[104.75000367686152,78.549999233335257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.75000367686152,78.549999233335257],"nextPoint":[-142,4]},{"outPoint":[104.85000367835164,78.599999234080315],"reflectionModeOverride":0,"anchorPoint":[104.85000367835164,78.599999234080315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.85000367835164,78.599999234080315],"nextPoint":[-142,4]},{"outPoint":[105.00000368058681,78.649999234825373],"reflectionModeOverride":0,"anchorPoint":[105.00000368058681,78.649999234825373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.00000368058681,78.649999234825373],"nextPoint":[-142,4]},{"outPoint":[105.15000368282199,78.699999235570431],"reflectionModeOverride":0,"anchorPoint":[105.15000368282199,78.699999235570431],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.15000368282199,78.699999235570431],"nextPoint":[-142,4]},{"outPoint":[105.30000368505716,78.799999237060547],"reflectionModeOverride":0,"anchorPoint":[105.30000368505716,78.799999237060547],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.30000368505716,78.799999237060547],"nextPoint":[-142,4]},{"outPoint":[105.45000368729234,78.849999237805605],"reflectionModeOverride":0,"anchorPoint":[105.45000368729234,78.849999237805605],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.45000368729234,78.849999237805605],"nextPoint":[-142,4]},{"outPoint":[105.55000368878245,78.899999238550663],"reflectionModeOverride":0,"anchorPoint":[105.55000368878245,78.899999238550663],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.55000368878245,78.899999238550663],"nextPoint":[-142,4]},{"outPoint":[105.70000369101763,78.949999239295721],"reflectionModeOverride":0,"anchorPoint":[105.70000369101763,78.949999239295721],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.70000369101763,78.949999239295721],"nextPoint":[-142,4]},{"outPoint":[105.8500036932528,78.999999240040779],"reflectionModeOverride":0,"anchorPoint":[105.8500036932528,78.999999240040779],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.8500036932528,78.999999240040779],"nextPoint":[-142,4]},{"outPoint":[106.00000369548798,79.049999240785837],"reflectionModeOverride":0,"anchorPoint":[106.00000369548798,79.049999240785837],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.00000369548798,79.049999240785837],"nextPoint":[-142,4]},{"outPoint":[106.15000369772315,79.099999241530895],"reflectionModeOverride":0,"anchorPoint":[106.15000369772315,79.099999241530895],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.15000369772315,79.099999241530895],"nextPoint":[-142,4]},{"outPoint":[106.25000369921327,79.149999242275953],"reflectionModeOverride":0,"anchorPoint":[106.25000369921327,79.149999242275953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.25000369921327,79.149999242275953],"nextPoint":[-142,4]},{"outPoint":[106.40000370144844,79.199999243021011],"reflectionModeOverride":0,"anchorPoint":[106.40000370144844,79.199999243021011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.40000370144844,79.199999243021011],"nextPoint":[-142,4]},{"outPoint":[106.55000370368361,79.249999243766069],"reflectionModeOverride":0,"anchorPoint":[106.55000370368361,79.249999243766069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.55000370368361,79.249999243766069],"nextPoint":[-142,4]},{"outPoint":[106.70000370591879,79.299999244511127],"reflectionModeOverride":0,"anchorPoint":[106.70000370591879,79.299999244511127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.70000370591879,79.299999244511127],"nextPoint":[-142,4]},{"outPoint":[106.80000370740891,79.349999245256186],"reflectionModeOverride":0,"anchorPoint":[106.80000370740891,79.349999245256186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.80000370740891,79.349999245256186],"nextPoint":[-142,4]},{"outPoint":[106.95000370964408,79.399999246001244],"reflectionModeOverride":0,"anchorPoint":[106.95000370964408,79.399999246001244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.95000370964408,79.399999246001244],"nextPoint":[-142,4]},{"outPoint":[107.10000371187925,79.449999246746302],"reflectionModeOverride":0,"anchorPoint":[107.10000371187925,79.449999246746302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.10000371187925,79.449999246746302],"nextPoint":[-142,4]},{"outPoint":[107.25000371411443,79.49999924749136],"reflectionModeOverride":0,"anchorPoint":[107.25000371411443,79.49999924749136],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.25000371411443,79.49999924749136],"nextPoint":[-142,4]},{"outPoint":[107.4000037163496,79.549999248236418],"reflectionModeOverride":0,"anchorPoint":[107.4000037163496,79.549999248236418],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.4000037163496,79.549999248236418],"nextPoint":[-142,4]},{"outPoint":[107.50000371783972,79.599999248981476],"reflectionModeOverride":0,"anchorPoint":[107.50000371783972,79.599999248981476],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.50000371783972,79.599999248981476],"nextPoint":[-142,4]},{"outPoint":[107.65000372007489,79.649999249726534],"reflectionModeOverride":0,"anchorPoint":[107.65000372007489,79.649999249726534],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.65000372007489,79.649999249726534],"nextPoint":[-142,4]},{"outPoint":[107.80000372231007,79.649999249726534],"reflectionModeOverride":0,"anchorPoint":[107.80000372231007,79.649999249726534],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.80000372231007,79.649999249726534],"nextPoint":[-142,4]},{"outPoint":[107.95000372454524,79.699999250471592],"reflectionModeOverride":0,"anchorPoint":[107.95000372454524,79.699999250471592],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.95000372454524,79.699999250471592],"nextPoint":[-142,4]},{"outPoint":[108.10000372678041,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[108.10000372678041,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.10000372678041,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[108.20000372827053,79.799999251961708],"reflectionModeOverride":0,"anchorPoint":[108.20000372827053,79.799999251961708],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.20000372827053,79.799999251961708],"nextPoint":[-142,4]},{"outPoint":[108.3500037305057,79.849999252706766],"reflectionModeOverride":0,"anchorPoint":[108.3500037305057,79.849999252706766],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.3500037305057,79.849999252706766],"nextPoint":[-142,4]},{"outPoint":[108.50000373274088,79.899999253451824],"reflectionModeOverride":0,"anchorPoint":[108.50000373274088,79.899999253451824],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.50000373274088,79.899999253451824],"nextPoint":[-142,4]},{"outPoint":[108.65000373497605,79.949999254196882],"reflectionModeOverride":0,"anchorPoint":[108.65000373497605,79.949999254196882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.65000373497605,79.949999254196882],"nextPoint":[-142,4]},{"outPoint":[108.80000373721123,79.99999925494194],"reflectionModeOverride":0,"anchorPoint":[108.80000373721123,79.99999925494194],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.80000373721123,79.99999925494194],"nextPoint":[-142,4]},{"outPoint":[108.90000373870134,80.049999255686998],"reflectionModeOverride":0,"anchorPoint":[108.90000373870134,80.049999255686998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.90000373870134,80.049999255686998],"nextPoint":[-142,4]},{"outPoint":[109.05000374093652,80.099999256432056],"reflectionModeOverride":0,"anchorPoint":[109.05000374093652,80.099999256432056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.05000374093652,80.099999256432056],"nextPoint":[-142,4]},{"outPoint":[109.20000374317169,80.149999257177114],"reflectionModeOverride":0,"anchorPoint":[109.20000374317169,80.149999257177114],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.20000374317169,80.149999257177114],"nextPoint":[-142,4]},{"outPoint":[109.35000374540687,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[109.35000374540687,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.35000374540687,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[109.45000374689698,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[109.45000374689698,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.45000374689698,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[109.60000374913216,80.249999258667231],"reflectionModeOverride":0,"anchorPoint":[109.60000374913216,80.249999258667231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.60000374913216,80.249999258667231],"nextPoint":[-142,4]},{"outPoint":[109.75000375136733,80.299999259412289],"reflectionModeOverride":0,"anchorPoint":[109.75000375136733,80.299999259412289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.75000375136733,80.299999259412289],"nextPoint":[-142,4]},{"outPoint":[109.9000037536025,80.349999260157347],"reflectionModeOverride":0,"anchorPoint":[109.9000037536025,80.349999260157347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.9000037536025,80.349999260157347],"nextPoint":[-142,4]},{"outPoint":[110.05000375583768,80.399999260902405],"reflectionModeOverride":0,"anchorPoint":[110.05000375583768,80.399999260902405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.05000375583768,80.399999260902405],"nextPoint":[-142,4]},{"outPoint":[110.1500037573278,80.449999261647463],"reflectionModeOverride":0,"anchorPoint":[110.1500037573278,80.449999261647463],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.1500037573278,80.449999261647463],"nextPoint":[-142,4]},{"outPoint":[110.30000375956297,80.499999262392521],"reflectionModeOverride":0,"anchorPoint":[110.30000375956297,80.499999262392521],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.30000375956297,80.499999262392521],"nextPoint":[-142,4]},{"outPoint":[110.45000376179814,80.499999262392521],"reflectionModeOverride":0,"anchorPoint":[110.45000376179814,80.499999262392521],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.45000376179814,80.499999262392521],"nextPoint":[-142,4]},{"outPoint":[110.60000376403332,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[110.60000376403332,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.60000376403332,80.549999263137579],"nextPoint":[-142,4]},{"outPoint":[110.75000376626849,80.599999263882637],"reflectionModeOverride":0,"anchorPoint":[110.75000376626849,80.599999263882637],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.75000376626849,80.599999263882637],"nextPoint":[-142,4]},{"outPoint":[110.85000376775861,80.649999264627695],"reflectionModeOverride":0,"anchorPoint":[110.85000376775861,80.649999264627695],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.85000376775861,80.649999264627695],"nextPoint":[-142,4]},{"outPoint":[111.00000376999378,80.699999265372753],"reflectionModeOverride":0,"anchorPoint":[111.00000376999378,80.699999265372753],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.00000376999378,80.699999265372753],"nextPoint":[-142,4]},{"outPoint":[111.15000377222896,80.749999266117811],"reflectionModeOverride":0,"anchorPoint":[111.15000377222896,80.749999266117811],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.15000377222896,80.749999266117811],"nextPoint":[-142,4]},{"outPoint":[111.30000377446413,80.799999266862869],"reflectionModeOverride":0,"anchorPoint":[111.30000377446413,80.799999266862869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.30000377446413,80.799999266862869],"nextPoint":[-142,4]},{"outPoint":[111.40000377595425,80.799999266862869],"reflectionModeOverride":0,"anchorPoint":[111.40000377595425,80.799999266862869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.40000377595425,80.799999266862869],"nextPoint":[-142,4]},{"outPoint":[111.55000377818942,80.849999267607927],"reflectionModeOverride":0,"anchorPoint":[111.55000377818942,80.849999267607927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.55000377818942,80.849999267607927],"nextPoint":[-142,4]},{"outPoint":[111.70000378042459,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[111.70000378042459,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.70000378042459,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[111.85000378265977,80.949999269098043],"reflectionModeOverride":0,"anchorPoint":[111.85000378265977,80.949999269098043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.85000378265977,80.949999269098043],"nextPoint":[-142,4]},{"outPoint":[112.00000378489494,80.999999269843102],"reflectionModeOverride":0,"anchorPoint":[112.00000378489494,80.999999269843102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.00000378489494,80.999999269843102],"nextPoint":[-142,4]},{"outPoint":[112.10000378638506,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[112.10000378638506,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.10000378638506,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[112.25000378862023,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[112.25000378862023,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.25000378862023,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[112.40000379085541,81.099999271333218],"reflectionModeOverride":0,"anchorPoint":[112.40000379085541,81.099999271333218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.40000379085541,81.099999271333218],"nextPoint":[-142,4]},{"outPoint":[112.55000379309058,81.149999272078276],"reflectionModeOverride":0,"anchorPoint":[112.55000379309058,81.149999272078276],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.55000379309058,81.149999272078276],"nextPoint":[-142,4]},{"outPoint":[112.70000379532576,81.199999272823334],"reflectionModeOverride":0,"anchorPoint":[112.70000379532576,81.199999272823334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.70000379532576,81.199999272823334],"nextPoint":[-142,4]},{"outPoint":[112.80000379681587,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[112.80000379681587,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.80000379681587,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[112.95000379905105,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[112.95000379905105,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.95000379905105,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[113.10000380128622,81.29999927431345],"reflectionModeOverride":0,"anchorPoint":[113.10000380128622,81.29999927431345],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.10000380128622,81.29999927431345],"nextPoint":[-142,4]},{"outPoint":[113.25000380352139,81.349999275058508],"reflectionModeOverride":0,"anchorPoint":[113.25000380352139,81.349999275058508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.25000380352139,81.349999275058508],"nextPoint":[-142,4]},{"outPoint":[113.40000380575657,81.399999275803566],"reflectionModeOverride":0,"anchorPoint":[113.40000380575657,81.399999275803566],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.40000380575657,81.399999275803566],"nextPoint":[-142,4]},{"outPoint":[113.50000380724669,81.449999276548624],"reflectionModeOverride":0,"anchorPoint":[113.50000380724669,81.449999276548624],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.50000380724669,81.449999276548624],"nextPoint":[-142,4]},{"outPoint":[113.65000380948186,81.499999277293682],"reflectionModeOverride":0,"anchorPoint":[113.65000380948186,81.499999277293682],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.65000380948186,81.499999277293682],"nextPoint":[-142,4]},{"outPoint":[113.80000381171703,81.499999277293682],"reflectionModeOverride":0,"anchorPoint":[113.80000381171703,81.499999277293682],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.80000381171703,81.499999277293682],"nextPoint":[-142,4]},{"outPoint":[113.95000381395221,81.54999927803874],"reflectionModeOverride":0,"anchorPoint":[113.95000381395221,81.54999927803874],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.95000381395221,81.54999927803874],"nextPoint":[-142,4]},{"outPoint":[114.05000381544232,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[114.05000381544232,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.05000381544232,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[114.2000038176775,81.649999279528856],"reflectionModeOverride":0,"anchorPoint":[114.2000038176775,81.649999279528856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.2000038176775,81.649999279528856],"nextPoint":[-142,4]},{"outPoint":[114.35000381991267,81.699999280273914],"reflectionModeOverride":0,"anchorPoint":[114.35000381991267,81.699999280273914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.35000381991267,81.699999280273914],"nextPoint":[-142,4]},{"outPoint":[114.50000382214785,81.699999280273914],"reflectionModeOverride":0,"anchorPoint":[114.50000382214785,81.699999280273914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.50000382214785,81.699999280273914],"nextPoint":[-142,4]},{"outPoint":[114.65000382438302,81.749999281018972],"reflectionModeOverride":0,"anchorPoint":[114.65000382438302,81.749999281018972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.65000382438302,81.749999281018972],"nextPoint":[-142,4]},{"outPoint":[114.75000382587314,81.79999928176403],"reflectionModeOverride":0,"anchorPoint":[114.75000382587314,81.79999928176403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.75000382587314,81.79999928176403],"nextPoint":[-142,4]},{"outPoint":[114.90000382810831,81.849999282509089],"reflectionModeOverride":0,"anchorPoint":[114.90000382810831,81.849999282509089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.90000382810831,81.849999282509089],"nextPoint":[-142,4]},{"outPoint":[115.05000383034348,81.899999283254147],"reflectionModeOverride":0,"anchorPoint":[115.05000383034348,81.899999283254147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.05000383034348,81.899999283254147],"nextPoint":[-142,4]},{"outPoint":[115.20000383257866,81.899999283254147],"reflectionModeOverride":0,"anchorPoint":[115.20000383257866,81.899999283254147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.20000383257866,81.899999283254147],"nextPoint":[-142,4]},{"outPoint":[115.35000383481383,81.949999283999205],"reflectionModeOverride":0,"anchorPoint":[115.35000383481383,81.949999283999205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.35000383481383,81.949999283999205],"nextPoint":[-142,4]},{"outPoint":[115.45000383630395,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[115.45000383630395,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.45000383630395,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[115.60000383853912,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[115.60000383853912,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.60000383853912,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[115.7500038407743,82.099999286234379],"reflectionModeOverride":0,"anchorPoint":[115.7500038407743,82.099999286234379],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.7500038407743,82.099999286234379],"nextPoint":[-142,4]},{"outPoint":[115.90000384300947,82.099999286234379],"reflectionModeOverride":0,"anchorPoint":[115.90000384300947,82.099999286234379],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.90000384300947,82.099999286234379],"nextPoint":[-142,4]},{"outPoint":[116.05000384524465,82.149999286979437],"reflectionModeOverride":0,"anchorPoint":[116.05000384524465,82.149999286979437],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.05000384524465,82.149999286979437],"nextPoint":[-142,4]},{"outPoint":[116.15000384673476,82.199999287724495],"reflectionModeOverride":0,"anchorPoint":[116.15000384673476,82.199999287724495],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.15000384673476,82.199999287724495],"nextPoint":[-142,4]},{"outPoint":[116.30000384896994,82.249999288469553],"reflectionModeOverride":0,"anchorPoint":[116.30000384896994,82.249999288469553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.30000384896994,82.249999288469553],"nextPoint":[-142,4]},{"outPoint":[116.45000385120511,82.299999289214611],"reflectionModeOverride":0,"anchorPoint":[116.45000385120511,82.299999289214611],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.45000385120511,82.299999289214611],"nextPoint":[-142,4]},{"outPoint":[116.60000385344028,82.299999289214611],"reflectionModeOverride":0,"anchorPoint":[116.60000385344028,82.299999289214611],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.60000385344028,82.299999289214611],"nextPoint":[-142,4]},{"outPoint":[116.7000038549304,82.349999289959669],"reflectionModeOverride":0,"anchorPoint":[116.7000038549304,82.349999289959669],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.7000038549304,82.349999289959669],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,82.399999290704727],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,82.399999290704727],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,82.399999290704727],"nextPoint":[-142,4]},{"outPoint":[117.00000385940075,82.449999291449785],"reflectionModeOverride":0,"anchorPoint":[117.00000385940075,82.449999291449785],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.00000385940075,82.449999291449785],"nextPoint":[-142,4]},{"outPoint":[117.15000386163592,82.499999292194843],"reflectionModeOverride":0,"anchorPoint":[117.15000386163592,82.499999292194843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.15000386163592,82.499999292194843],"nextPoint":[-142,4]},{"outPoint":[117.3000038638711,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[117.3000038638711,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.3000038638711,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[117.40000386536121,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[117.40000386536121,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.40000386536121,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[117.55000386759639,82.599999293684959],"reflectionModeOverride":0,"anchorPoint":[117.55000386759639,82.599999293684959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.55000386759639,82.599999293684959],"nextPoint":[-142,4]},{"outPoint":[117.70000386983156,82.649999294430017],"reflectionModeOverride":0,"anchorPoint":[117.70000386983156,82.649999294430017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.70000386983156,82.649999294430017],"nextPoint":[-142,4]},{"outPoint":[117.85000387206674,82.699999295175076],"reflectionModeOverride":0,"anchorPoint":[117.85000387206674,82.699999295175076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.85000387206674,82.699999295175076],"nextPoint":[-142,4]},{"outPoint":[118.00000387430191,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[118.00000387430191,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.00000387430191,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[118.10000387579203,82.799999296665192],"reflectionModeOverride":0,"anchorPoint":[118.10000387579203,82.799999296665192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.10000387579203,82.799999296665192],"nextPoint":[-142,4]},{"outPoint":[118.2500038780272,82.799999296665192],"reflectionModeOverride":0,"anchorPoint":[118.2500038780272,82.799999296665192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.2500038780272,82.799999296665192],"nextPoint":[-142,4]},{"outPoint":[118.40000388026237,82.84999929741025],"reflectionModeOverride":0,"anchorPoint":[118.40000388026237,82.84999929741025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.40000388026237,82.84999929741025],"nextPoint":[-142,4]},{"outPoint":[118.55000388249755,82.899999298155308],"reflectionModeOverride":0,"anchorPoint":[118.55000388249755,82.899999298155308],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.55000388249755,82.899999298155308],"nextPoint":[-142,4]},{"outPoint":[118.70000388473272,82.949999298900366],"reflectionModeOverride":0,"anchorPoint":[118.70000388473272,82.949999298900366],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.70000388473272,82.949999298900366],"nextPoint":[-142,4]},{"outPoint":[118.80000388622284,82.999999299645424],"reflectionModeOverride":0,"anchorPoint":[118.80000388622284,82.999999299645424],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.80000388622284,82.999999299645424],"nextPoint":[-142,4]},{"outPoint":[118.95000388845801,83.049999300390482],"reflectionModeOverride":0,"anchorPoint":[118.95000388845801,83.049999300390482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.95000388845801,83.049999300390482],"nextPoint":[-142,4]},{"outPoint":[119.10000389069319,83.049999300390482],"reflectionModeOverride":0,"anchorPoint":[119.10000389069319,83.049999300390482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.10000389069319,83.049999300390482],"nextPoint":[-142,4]},{"outPoint":[119.25000389292836,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[119.25000389292836,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.25000389292836,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[119.35000389441848,83.149999301880598],"reflectionModeOverride":0,"anchorPoint":[119.35000389441848,83.149999301880598],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.35000389441848,83.149999301880598],"nextPoint":[-142,4]},{"outPoint":[119.50000389665365,83.199999302625656],"reflectionModeOverride":0,"anchorPoint":[119.50000389665365,83.199999302625656],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.50000389665365,83.199999302625656],"nextPoint":[-142,4]},{"outPoint":[119.65000389888883,83.249999303370714],"reflectionModeOverride":0,"anchorPoint":[119.65000389888883,83.249999303370714],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.65000389888883,83.249999303370714],"nextPoint":[-142,4]},{"outPoint":[119.800003901124,83.299999304115772],"reflectionModeOverride":0,"anchorPoint":[119.800003901124,83.299999304115772],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.800003901124,83.299999304115772],"nextPoint":[-142,4]},{"outPoint":[119.95000390335917,83.34999930486083],"reflectionModeOverride":0,"anchorPoint":[119.95000390335917,83.34999930486083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.95000390335917,83.34999930486083],"nextPoint":[-142,4]},{"outPoint":[120.05000390484929,83.34999930486083],"reflectionModeOverride":0,"anchorPoint":[120.05000390484929,83.34999930486083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.05000390484929,83.34999930486083],"nextPoint":[-142,4]},{"outPoint":[120.20000390708447,83.399999305605888],"reflectionModeOverride":0,"anchorPoint":[120.20000390708447,83.399999305605888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.20000390708447,83.399999305605888],"nextPoint":[-142,4]},{"outPoint":[120.35000390931964,83.449999306350946],"reflectionModeOverride":0,"anchorPoint":[120.35000390931964,83.449999306350946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.35000390931964,83.449999306350946],"nextPoint":[-142,4]},{"outPoint":[120.50000391155481,83.499999307096004],"reflectionModeOverride":0,"anchorPoint":[120.50000391155481,83.499999307096004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.50000391155481,83.499999307096004],"nextPoint":[-142,4]},{"outPoint":[120.65000391378999,83.549999307841063],"reflectionModeOverride":0,"anchorPoint":[120.65000391378999,83.549999307841063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.65000391378999,83.549999307841063],"nextPoint":[-142,4]},{"outPoint":[120.7500039152801,83.599999308586121],"reflectionModeOverride":0,"anchorPoint":[120.7500039152801,83.599999308586121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.7500039152801,83.599999308586121],"nextPoint":[-142,4]},{"outPoint":[120.90000391751528,83.649999309331179],"reflectionModeOverride":0,"anchorPoint":[120.90000391751528,83.649999309331179],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.90000391751528,83.649999309331179],"nextPoint":[-142,4]},{"outPoint":[121.05000391975045,83.649999309331179],"reflectionModeOverride":0,"anchorPoint":[121.05000391975045,83.649999309331179],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.05000391975045,83.649999309331179],"nextPoint":[-142,4]},{"outPoint":[121.20000392198563,83.699999310076237],"reflectionModeOverride":0,"anchorPoint":[121.20000392198563,83.699999310076237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.20000392198563,83.699999310076237],"nextPoint":[-142,4]},{"outPoint":[121.30000392347574,83.749999310821295],"reflectionModeOverride":0,"anchorPoint":[121.30000392347574,83.749999310821295],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.30000392347574,83.749999310821295],"nextPoint":[-142,4]},{"outPoint":[121.45000392571092,83.799999311566353],"reflectionModeOverride":0,"anchorPoint":[121.45000392571092,83.799999311566353],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.45000392571092,83.799999311566353],"nextPoint":[-142,4]},{"outPoint":[121.60000392794609,83.849999312311411],"reflectionModeOverride":0,"anchorPoint":[121.60000392794609,83.849999312311411],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.60000392794609,83.849999312311411],"nextPoint":[-142,4]},{"outPoint":[121.75000393018126,83.899999313056469],"reflectionModeOverride":0,"anchorPoint":[121.75000393018126,83.899999313056469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.75000393018126,83.899999313056469],"nextPoint":[-142,4]},{"outPoint":[121.90000393241644,83.949999313801527],"reflectionModeOverride":0,"anchorPoint":[121.90000393241644,83.949999313801527],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.90000393241644,83.949999313801527],"nextPoint":[-142,4]},{"outPoint":[122.00000393390656,83.999999314546585],"reflectionModeOverride":0,"anchorPoint":[122.00000393390656,83.999999314546585],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.00000393390656,83.999999314546585],"nextPoint":[-142,4]},{"outPoint":[122.15000393614173,84.049999315291643],"reflectionModeOverride":0,"anchorPoint":[122.15000393614173,84.049999315291643],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.15000393614173,84.049999315291643],"nextPoint":[-142,4]},{"outPoint":[122.3000039383769,84.099999316036701],"reflectionModeOverride":0,"anchorPoint":[122.3000039383769,84.099999316036701],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.3000039383769,84.099999316036701],"nextPoint":[-142,4]},{"outPoint":[122.45000394061208,84.099999316036701],"reflectionModeOverride":0,"anchorPoint":[122.45000394061208,84.099999316036701],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.45000394061208,84.099999316036701],"nextPoint":[-142,4]},{"outPoint":[122.60000394284725,84.149999316781759],"reflectionModeOverride":0,"anchorPoint":[122.60000394284725,84.149999316781759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.60000394284725,84.149999316781759],"nextPoint":[-142,4]},{"outPoint":[122.70000394433737,84.199999317526817],"reflectionModeOverride":0,"anchorPoint":[122.70000394433737,84.199999317526817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.70000394433737,84.199999317526817],"nextPoint":[-142,4]},{"outPoint":[122.85000394657254,84.249999318271875],"reflectionModeOverride":0,"anchorPoint":[122.85000394657254,84.249999318271875],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.85000394657254,84.249999318271875],"nextPoint":[-142,4]},{"outPoint":[123.00000394880772,84.299999319016933],"reflectionModeOverride":0,"anchorPoint":[123.00000394880772,84.299999319016933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.00000394880772,84.299999319016933],"nextPoint":[-142,4]},{"outPoint":[123.15000395104289,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[123.15000395104289,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.15000395104289,84.349999319761992],"nextPoint":[-142,4]},{"outPoint":[123.30000395327806,84.39999932050705],"reflectionModeOverride":0,"anchorPoint":[123.30000395327806,84.39999932050705],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.30000395327806,84.39999932050705],"nextPoint":[-142,4]},{"outPoint":[123.40000395476818,84.449999321252108],"reflectionModeOverride":0,"anchorPoint":[123.40000395476818,84.449999321252108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.40000395476818,84.449999321252108],"nextPoint":[-142,4]},{"outPoint":[123.55000395700336,84.499999321997166],"reflectionModeOverride":0,"anchorPoint":[123.55000395700336,84.499999321997166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.55000395700336,84.499999321997166],"nextPoint":[-142,4]},{"outPoint":[123.70000395923853,84.549999322742224],"reflectionModeOverride":0,"anchorPoint":[123.70000395923853,84.549999322742224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.70000395923853,84.549999322742224],"nextPoint":[-142,4]},{"outPoint":[123.8500039614737,84.599999323487282],"reflectionModeOverride":0,"anchorPoint":[123.8500039614737,84.599999323487282],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.8500039614737,84.599999323487282],"nextPoint":[-142,4]},{"outPoint":[123.95000396296382,84.64999932423234],"reflectionModeOverride":0,"anchorPoint":[123.95000396296382,84.64999932423234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.95000396296382,84.64999932423234],"nextPoint":[-142,4]},{"outPoint":[124.10000396519899,84.699999324977398],"reflectionModeOverride":0,"anchorPoint":[124.10000396519899,84.699999324977398],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.10000396519899,84.699999324977398],"nextPoint":[-142,4]},{"outPoint":[124.25000396743417,84.749999325722456],"reflectionModeOverride":0,"anchorPoint":[124.25000396743417,84.749999325722456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.25000396743417,84.749999325722456],"nextPoint":[-142,4]},{"outPoint":[124.40000396966934,84.799999326467514],"reflectionModeOverride":0,"anchorPoint":[124.40000396966934,84.799999326467514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.40000396966934,84.799999326467514],"nextPoint":[-142,4]},{"outPoint":[124.55000397190452,84.849999327212572],"reflectionModeOverride":0,"anchorPoint":[124.55000397190452,84.849999327212572],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.55000397190452,84.849999327212572],"nextPoint":[-142,4]},{"outPoint":[124.65000397339463,84.89999932795763],"reflectionModeOverride":0,"anchorPoint":[124.65000397339463,84.89999932795763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.65000397339463,84.89999932795763],"nextPoint":[-142,4]},{"outPoint":[124.80000397562981,84.949999328702688],"reflectionModeOverride":0,"anchorPoint":[124.80000397562981,84.949999328702688],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.80000397562981,84.949999328702688],"nextPoint":[-142,4]},{"outPoint":[124.95000397786498,84.999999329447746],"reflectionModeOverride":0,"anchorPoint":[124.95000397786498,84.999999329447746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.95000397786498,84.999999329447746],"nextPoint":[-142,4]},{"outPoint":[125.10000398010015,85.049999330192804],"reflectionModeOverride":0,"anchorPoint":[125.10000398010015,85.049999330192804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.10000398010015,85.049999330192804],"nextPoint":[-142,4]},{"outPoint":[125.25000398233533,85.099999330937862],"reflectionModeOverride":0,"anchorPoint":[125.25000398233533,85.099999330937862],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.25000398233533,85.099999330937862],"nextPoint":[-142,4]},{"outPoint":[125.35000398382545,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[125.35000398382545,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.35000398382545,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[125.50000398606062,85.199999332427979],"reflectionModeOverride":0,"anchorPoint":[125.50000398606062,85.199999332427979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.50000398606062,85.199999332427979],"nextPoint":[-142,4]},{"outPoint":[125.65000398829579,85.249999333173037],"reflectionModeOverride":0,"anchorPoint":[125.65000398829579,85.249999333173037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.65000398829579,85.249999333173037],"nextPoint":[-142,4]},{"outPoint":[125.80000399053097,85.299999333918095],"reflectionModeOverride":0,"anchorPoint":[125.80000399053097,85.299999333918095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.80000399053097,85.299999333918095],"nextPoint":[-142,4]},{"outPoint":[125.95000399276614,85.349999334663153],"reflectionModeOverride":0,"anchorPoint":[125.95000399276614,85.349999334663153],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.95000399276614,85.349999334663153],"nextPoint":[-142,4]},{"outPoint":[126.05000399425626,85.399999335408211],"reflectionModeOverride":0,"anchorPoint":[126.05000399425626,85.399999335408211],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.05000399425626,85.399999335408211],"nextPoint":[-142,4]},{"outPoint":[126.20000399649143,85.449999336153269],"reflectionModeOverride":0,"anchorPoint":[126.20000399649143,85.449999336153269],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.20000399649143,85.449999336153269],"nextPoint":[-142,4]},{"outPoint":[126.35000399872661,85.499999336898327],"reflectionModeOverride":0,"anchorPoint":[126.35000399872661,85.499999336898327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.35000399872661,85.499999336898327],"nextPoint":[-142,4]},{"outPoint":[126.50000400096178,85.549999337643385],"reflectionModeOverride":0,"anchorPoint":[126.50000400096178,85.549999337643385],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.50000400096178,85.549999337643385],"nextPoint":[-142,4]},{"outPoint":[126.6000040024519,85.599999338388443],"reflectionModeOverride":0,"anchorPoint":[126.6000040024519,85.599999338388443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.6000040024519,85.599999338388443],"nextPoint":[-142,4]},{"outPoint":[126.75000400468707,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[126.75000400468707,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.75000400468707,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[126.90000400692225,85.699999339878559],"reflectionModeOverride":0,"anchorPoint":[126.90000400692225,85.699999339878559],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.90000400692225,85.699999339878559],"nextPoint":[-142,4]},{"outPoint":[127.05000400915742,85.749999340623617],"reflectionModeOverride":0,"anchorPoint":[127.05000400915742,85.749999340623617],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.05000400915742,85.749999340623617],"nextPoint":[-142,4]},{"outPoint":[127.20000401139259,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[127.20000401139259,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.20000401139259,85.799999341368675],"nextPoint":[-142,4]},{"outPoint":[127.30000401288271,85.849999342113733],"reflectionModeOverride":0,"anchorPoint":[127.30000401288271,85.849999342113733],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.30000401288271,85.849999342113733],"nextPoint":[-142,4]},{"outPoint":[127.45000401511788,85.899999342858791],"reflectionModeOverride":0,"anchorPoint":[127.45000401511788,85.899999342858791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.45000401511788,85.899999342858791],"nextPoint":[-142,4]},{"outPoint":[127.60000401735306,85.949999343603849],"reflectionModeOverride":0,"anchorPoint":[127.60000401735306,85.949999343603849],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.60000401735306,85.949999343603849],"nextPoint":[-142,4]},{"outPoint":[127.75000401958823,85.999999344348907],"reflectionModeOverride":0,"anchorPoint":[127.75000401958823,85.999999344348907],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.75000401958823,85.999999344348907],"nextPoint":[-142,4]},{"outPoint":[127.90000402182341,86.049999345093966],"reflectionModeOverride":0,"anchorPoint":[127.90000402182341,86.049999345093966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.90000402182341,86.049999345093966],"nextPoint":[-142,4]},{"outPoint":[128.00000402331352,86.099999345839024],"reflectionModeOverride":0,"anchorPoint":[128.00000402331352,86.099999345839024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.00000402331352,86.099999345839024],"nextPoint":[-142,4]},{"outPoint":[128.1500040255487,86.149999346584082],"reflectionModeOverride":0,"anchorPoint":[128.1500040255487,86.149999346584082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.1500040255487,86.149999346584082],"nextPoint":[-142,4]},{"outPoint":[128.30000402778387,86.19999934732914],"reflectionModeOverride":0,"anchorPoint":[128.30000402778387,86.19999934732914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.30000402778387,86.19999934732914],"nextPoint":[-142,4]},{"outPoint":[128.45000403001904,86.299999348819256],"reflectionModeOverride":0,"anchorPoint":[128.45000403001904,86.299999348819256],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.45000403001904,86.299999348819256],"nextPoint":[-142,4]},{"outPoint":[128.60000403225422,86.349999349564314],"reflectionModeOverride":0,"anchorPoint":[128.60000403225422,86.349999349564314],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.60000403225422,86.349999349564314],"nextPoint":[-142,4]},{"outPoint":[128.70000403374434,86.399999350309372],"reflectionModeOverride":0,"anchorPoint":[128.70000403374434,86.399999350309372],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.70000403374434,86.399999350309372],"nextPoint":[-142,4]},{"outPoint":[128.85000403597951,86.44999935105443],"reflectionModeOverride":0,"anchorPoint":[128.85000403597951,86.44999935105443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.85000403597951,86.44999935105443],"nextPoint":[-142,4]},{"outPoint":[129.00000403821468,86.499999351799488],"reflectionModeOverride":0,"anchorPoint":[129.00000403821468,86.499999351799488],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.00000403821468,86.499999351799488],"nextPoint":[-142,4]},{"outPoint":[129.15000404044986,86.549999352544546],"reflectionModeOverride":0,"anchorPoint":[129.15000404044986,86.549999352544546],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.15000404044986,86.549999352544546],"nextPoint":[-142,4]},{"outPoint":[129.25000404193997,86.599999353289604],"reflectionModeOverride":0,"anchorPoint":[129.25000404193997,86.599999353289604],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.25000404193997,86.599999353289604],"nextPoint":[-142,4]},{"outPoint":[129.40000404417515,86.649999354034662],"reflectionModeOverride":0,"anchorPoint":[129.40000404417515,86.649999354034662],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.40000404417515,86.649999354034662],"nextPoint":[-142,4]},{"outPoint":[129.55000404641032,86.69999935477972],"reflectionModeOverride":0,"anchorPoint":[129.55000404641032,86.69999935477972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.55000404641032,86.69999935477972],"nextPoint":[-142,4]},{"outPoint":[129.7000040486455,86.799999356269836],"reflectionModeOverride":0,"anchorPoint":[129.7000040486455,86.799999356269836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.7000040486455,86.799999356269836],"nextPoint":[-142,4]},{"outPoint":[129.85000405088067,86.849999357014894],"reflectionModeOverride":0,"anchorPoint":[129.85000405088067,86.849999357014894],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.85000405088067,86.849999357014894],"nextPoint":[-142,4]},{"outPoint":[129.95000405237079,86.899999357759953],"reflectionModeOverride":0,"anchorPoint":[129.95000405237079,86.899999357759953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.95000405237079,86.899999357759953],"nextPoint":[-142,4]},{"outPoint":[130.10000405460596,86.949999358505011],"reflectionModeOverride":0,"anchorPoint":[130.10000405460596,86.949999358505011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.10000405460596,86.949999358505011],"nextPoint":[-142,4]},{"outPoint":[130.25000405684114,86.999999359250069],"reflectionModeOverride":0,"anchorPoint":[130.25000405684114,86.999999359250069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.25000405684114,86.999999359250069],"nextPoint":[-142,4]},{"outPoint":[130.40000405907631,87.049999359995127],"reflectionModeOverride":0,"anchorPoint":[130.40000405907631,87.049999359995127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.40000405907631,87.049999359995127],"nextPoint":[-142,4]},{"outPoint":[130.55000406131148,87.149999361485243],"reflectionModeOverride":0,"anchorPoint":[130.55000406131148,87.149999361485243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.55000406131148,87.149999361485243],"nextPoint":[-142,4]},{"outPoint":[130.6500040628016,87.199999362230301],"reflectionModeOverride":0,"anchorPoint":[130.6500040628016,87.199999362230301],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.6500040628016,87.199999362230301],"nextPoint":[-142,4]},{"outPoint":[130.80000406503677,87.249999362975359],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,87.249999362975359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,87.249999362975359],"nextPoint":[-142,4]},{"outPoint":[130.95000406727195,87.299999363720417],"reflectionModeOverride":0,"anchorPoint":[130.95000406727195,87.299999363720417],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.95000406727195,87.299999363720417],"nextPoint":[-142,4]},{"outPoint":[131.10000406950712,87.349999364465475],"reflectionModeOverride":0,"anchorPoint":[131.10000406950712,87.349999364465475],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.10000406950712,87.349999364465475],"nextPoint":[-142,4]},{"outPoint":[131.20000407099724,87.399999365210533],"reflectionModeOverride":0,"anchorPoint":[131.20000407099724,87.399999365210533],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.20000407099724,87.399999365210533],"nextPoint":[-142,4]},{"outPoint":[131.35000407323241,87.499999366700649],"reflectionModeOverride":0,"anchorPoint":[131.35000407323241,87.499999366700649],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.35000407323241,87.499999366700649],"nextPoint":[-142,4]},{"outPoint":[131.50000407546759,87.549999367445707],"reflectionModeOverride":0,"anchorPoint":[131.50000407546759,87.549999367445707],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.50000407546759,87.549999367445707],"nextPoint":[-142,4]},{"outPoint":[131.65000407770276,87.599999368190765],"reflectionModeOverride":0,"anchorPoint":[131.65000407770276,87.599999368190765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.65000407770276,87.599999368190765],"nextPoint":[-142,4]},{"outPoint":[131.80000407993793,87.649999368935823],"reflectionModeOverride":0,"anchorPoint":[131.80000407993793,87.649999368935823],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.80000407993793,87.649999368935823],"nextPoint":[-142,4]},{"outPoint":[131.90000408142805,87.699999369680882],"reflectionModeOverride":0,"anchorPoint":[131.90000408142805,87.699999369680882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.90000408142805,87.699999369680882],"nextPoint":[-142,4]},{"outPoint":[132.05000408366323,87.799999371170998],"reflectionModeOverride":0,"anchorPoint":[132.05000408366323,87.799999371170998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.05000408366323,87.799999371170998],"nextPoint":[-142,4]},{"outPoint":[132.2000040858984,87.849999371916056],"reflectionModeOverride":0,"anchorPoint":[132.2000040858984,87.849999371916056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.2000040858984,87.849999371916056],"nextPoint":[-142,4]},{"outPoint":[132.35000408813357,87.899999372661114],"reflectionModeOverride":0,"anchorPoint":[132.35000408813357,87.899999372661114],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.35000408813357,87.899999372661114],"nextPoint":[-142,4]},{"outPoint":[132.50000409036875,87.949999373406172],"reflectionModeOverride":0,"anchorPoint":[132.50000409036875,87.949999373406172],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.50000409036875,87.949999373406172],"nextPoint":[-142,4]},{"outPoint":[132.60000409185886,87.99999937415123],"reflectionModeOverride":0,"anchorPoint":[132.60000409185886,87.99999937415123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.60000409185886,87.99999937415123],"nextPoint":[-142,4]},{"outPoint":[132.75000409409404,88.099999375641346],"reflectionModeOverride":0,"anchorPoint":[132.75000409409404,88.099999375641346],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.75000409409404,88.099999375641346],"nextPoint":[-142,4]},{"outPoint":[132.90000409632921,88.149999376386404],"reflectionModeOverride":0,"anchorPoint":[132.90000409632921,88.149999376386404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.90000409632921,88.149999376386404],"nextPoint":[-142,4]},{"outPoint":[133.05000409856439,88.199999377131462],"reflectionModeOverride":0,"anchorPoint":[133.05000409856439,88.199999377131462],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.05000409856439,88.199999377131462],"nextPoint":[-142,4]},{"outPoint":[133.20000410079956,88.24999937787652],"reflectionModeOverride":0,"anchorPoint":[133.20000410079956,88.24999937787652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.20000410079956,88.24999937787652],"nextPoint":[-142,4]},{"outPoint":[133.30000410228968,88.349999379366636],"reflectionModeOverride":0,"anchorPoint":[133.30000410228968,88.349999379366636],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.30000410228968,88.349999379366636],"nextPoint":[-142,4]},{"outPoint":[133.45000410452485,88.399999380111694],"reflectionModeOverride":0,"anchorPoint":[133.45000410452485,88.399999380111694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.45000410452485,88.399999380111694],"nextPoint":[-142,4]},{"outPoint":[133.60000410676003,88.449999380856752],"reflectionModeOverride":0,"anchorPoint":[133.60000410676003,88.449999380856752],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.60000410676003,88.449999380856752],"nextPoint":[-142,4]},{"outPoint":[133.7500041089952,88.549999382346869],"reflectionModeOverride":0,"anchorPoint":[133.7500041089952,88.549999382346869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.7500041089952,88.549999382346869],"nextPoint":[-142,4]},{"outPoint":[133.85000411048532,88.599999383091927],"reflectionModeOverride":0,"anchorPoint":[133.85000411048532,88.599999383091927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.85000411048532,88.599999383091927],"nextPoint":[-142,4]},{"outPoint":[134.00000411272049,88.649999383836985],"reflectionModeOverride":0,"anchorPoint":[134.00000411272049,88.649999383836985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.00000411272049,88.649999383836985],"nextPoint":[-142,4]},{"outPoint":[134.15000411495566,88.699999384582043],"reflectionModeOverride":0,"anchorPoint":[134.15000411495566,88.699999384582043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.15000411495566,88.699999384582043],"nextPoint":[-142,4]},{"outPoint":[134.30000411719084,88.799999386072159],"reflectionModeOverride":0,"anchorPoint":[134.30000411719084,88.799999386072159],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.30000411719084,88.799999386072159],"nextPoint":[-142,4]},{"outPoint":[134.45000411942601,88.849999386817217],"reflectionModeOverride":0,"anchorPoint":[134.45000411942601,88.849999386817217],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.45000411942601,88.849999386817217],"nextPoint":[-142,4]},{"outPoint":[134.55000412091613,88.899999387562275],"reflectionModeOverride":0,"anchorPoint":[134.55000412091613,88.899999387562275],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.55000412091613,88.899999387562275],"nextPoint":[-142,4]},{"outPoint":[134.7000041231513,88.999999389052391],"reflectionModeOverride":0,"anchorPoint":[134.7000041231513,88.999999389052391],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.7000041231513,88.999999389052391],"nextPoint":[-142,4]},{"outPoint":[134.85000412538648,89.049999389797449],"reflectionModeOverride":0,"anchorPoint":[134.85000412538648,89.049999389797449],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.85000412538648,89.049999389797449],"nextPoint":[-142,4]},{"outPoint":[135.00000412762165,89.099999390542507],"reflectionModeOverride":0,"anchorPoint":[135.00000412762165,89.099999390542507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.00000412762165,89.099999390542507],"nextPoint":[-142,4]},{"outPoint":[135.15000412985682,89.149999391287565],"reflectionModeOverride":0,"anchorPoint":[135.15000412985682,89.149999391287565],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.15000412985682,89.149999391287565],"nextPoint":[-142,4]},{"outPoint":[135.25000413134694,89.249999392777681],"reflectionModeOverride":0,"anchorPoint":[135.25000413134694,89.249999392777681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.25000413134694,89.249999392777681],"nextPoint":[-142,4]},{"outPoint":[135.40000413358212,89.299999393522739],"reflectionModeOverride":0,"anchorPoint":[135.40000413358212,89.299999393522739],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.40000413358212,89.299999393522739],"nextPoint":[-142,4]},{"outPoint":[135.55000413581729,89.349999394267797],"reflectionModeOverride":0,"anchorPoint":[135.55000413581729,89.349999394267797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.55000413581729,89.349999394267797],"nextPoint":[-142,4]},{"outPoint":[135.70000413805246,89.449999395757914],"reflectionModeOverride":0,"anchorPoint":[135.70000413805246,89.449999395757914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.70000413805246,89.449999395757914],"nextPoint":[-142,4]},{"outPoint":[135.85000414028764,89.499999396502972],"reflectionModeOverride":0,"anchorPoint":[135.85000414028764,89.499999396502972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.85000414028764,89.499999396502972],"nextPoint":[-142,4]},{"outPoint":[135.95000414177775,89.54999939724803],"reflectionModeOverride":0,"anchorPoint":[135.95000414177775,89.54999939724803],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.95000414177775,89.54999939724803],"nextPoint":[-142,4]},{"outPoint":[136.10000414401293,89.649999398738146],"reflectionModeOverride":0,"anchorPoint":[136.10000414401293,89.649999398738146],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.10000414401293,89.649999398738146],"nextPoint":[-142,4]},{"outPoint":[136.2500041462481,89.699999399483204],"reflectionModeOverride":0,"anchorPoint":[136.2500041462481,89.699999399483204],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.2500041462481,89.699999399483204],"nextPoint":[-142,4]},{"outPoint":[136.40000414848328,89.749999400228262],"reflectionModeOverride":0,"anchorPoint":[136.40000414848328,89.749999400228262],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.40000414848328,89.749999400228262],"nextPoint":[-142,4]},{"outPoint":[136.50000414997339,89.849999401718378],"reflectionModeOverride":0,"anchorPoint":[136.50000414997339,89.849999401718378],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.50000414997339,89.849999401718378],"nextPoint":[-142,4]},{"outPoint":[136.65000415220857,89.899999402463436],"reflectionModeOverride":0,"anchorPoint":[136.65000415220857,89.899999402463436],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.65000415220857,89.899999402463436],"nextPoint":[-142,4]},{"outPoint":[136.80000415444374,89.999999403953552],"reflectionModeOverride":0,"anchorPoint":[136.80000415444374,89.999999403953552],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.80000415444374,89.999999403953552],"nextPoint":[-142,4]},{"outPoint":[136.95000415667892,90.04999940469861],"reflectionModeOverride":0,"anchorPoint":[136.95000415667892,90.04999940469861],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.95000415667892,90.04999940469861],"nextPoint":[-142,4]},{"outPoint":[137.10000415891409,90.099999405443668],"reflectionModeOverride":0,"anchorPoint":[137.10000415891409,90.099999405443668],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.10000415891409,90.099999405443668],"nextPoint":[-142,4]},{"outPoint":[137.20000416040421,90.199999406933784],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,90.199999406933784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,90.199999406933784],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0,"a":1},"dashPattern":[3,4.5],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":635,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[137.20000416040421,90.199999406933784],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,90.199999406933784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,90.199999406933784],"nextPoint":[-142,4]},{"outPoint":[137.35000416263938,90.249999407678843],"reflectionModeOverride":0,"anchorPoint":[137.35000416263938,90.249999407678843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.35000416263938,90.249999407678843],"nextPoint":[-142,4]},{"outPoint":[137.50000416487455,90.299999408423901],"reflectionModeOverride":0,"anchorPoint":[137.50000416487455,90.299999408423901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.50000416487455,90.299999408423901],"nextPoint":[-142,4]},{"outPoint":[137.65000416710973,90.399999409914017],"reflectionModeOverride":0,"anchorPoint":[137.65000416710973,90.399999409914017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.65000416710973,90.399999409914017],"nextPoint":[-142,4]},{"outPoint":[137.8000041693449,90.449999410659075],"reflectionModeOverride":0,"anchorPoint":[137.8000041693449,90.449999410659075],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.8000041693449,90.449999410659075],"nextPoint":[-142,4]},{"outPoint":[137.90000417083502,90.549999412149191],"reflectionModeOverride":0,"anchorPoint":[137.90000417083502,90.549999412149191],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.90000417083502,90.549999412149191],"nextPoint":[-142,4]},{"outPoint":[138.05000417307019,90.599999412894249],"reflectionModeOverride":0,"anchorPoint":[138.05000417307019,90.599999412894249],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.05000417307019,90.599999412894249],"nextPoint":[-142,4]},{"outPoint":[138.20000417530537,90.649999413639307],"reflectionModeOverride":0,"anchorPoint":[138.20000417530537,90.649999413639307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.20000417530537,90.649999413639307],"nextPoint":[-142,4]},{"outPoint":[138.35000417754054,90.749999415129423],"reflectionModeOverride":0,"anchorPoint":[138.35000417754054,90.749999415129423],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.35000417754054,90.749999415129423],"nextPoint":[-142,4]},{"outPoint":[138.50000417977571,90.799999415874481],"reflectionModeOverride":0,"anchorPoint":[138.50000417977571,90.799999415874481],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.50000417977571,90.799999415874481],"nextPoint":[-142,4]},{"outPoint":[138.60000418126583,90.899999417364597],"reflectionModeOverride":0,"anchorPoint":[138.60000418126583,90.899999417364597],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.60000418126583,90.899999417364597],"nextPoint":[-142,4]},{"outPoint":[138.75000418350101,90.949999418109655],"reflectionModeOverride":0,"anchorPoint":[138.75000418350101,90.949999418109655],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.75000418350101,90.949999418109655],"nextPoint":[-142,4]},{"outPoint":[138.90000418573618,91.049999419599771],"reflectionModeOverride":0,"anchorPoint":[138.90000418573618,91.049999419599771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.90000418573618,91.049999419599771],"nextPoint":[-142,4]},{"outPoint":[139.05000418797135,91.09999942034483],"reflectionModeOverride":0,"anchorPoint":[139.05000418797135,91.09999942034483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.05000418797135,91.09999942034483],"nextPoint":[-142,4]},{"outPoint":[139.15000418946147,91.149999421089888],"reflectionModeOverride":0,"anchorPoint":[139.15000418946147,91.149999421089888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.15000418946147,91.149999421089888],"nextPoint":[-142,4]},{"outPoint":[139.30000419169664,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[139.30000419169664,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.30000419169664,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[139.45000419393182,91.299999423325062],"reflectionModeOverride":0,"anchorPoint":[139.45000419393182,91.299999423325062],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.45000419393182,91.299999423325062],"nextPoint":[-142,4]},{"outPoint":[139.60000419616699,91.399999424815178],"reflectionModeOverride":0,"anchorPoint":[139.60000419616699,91.399999424815178],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.60000419616699,91.399999424815178],"nextPoint":[-142,4]},{"outPoint":[139.75000419840217,91.449999425560236],"reflectionModeOverride":0,"anchorPoint":[139.75000419840217,91.449999425560236],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.75000419840217,91.449999425560236],"nextPoint":[-142,4]},{"outPoint":[139.85000419989228,91.549999427050352],"reflectionModeOverride":0,"anchorPoint":[139.85000419989228,91.549999427050352],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.85000419989228,91.549999427050352],"nextPoint":[-142,4]},{"outPoint":[140.00000420212746,91.59999942779541],"reflectionModeOverride":0,"anchorPoint":[140.00000420212746,91.59999942779541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.00000420212746,91.59999942779541],"nextPoint":[-142,4]},{"outPoint":[140.15000420436263,91.699999429285526],"reflectionModeOverride":0,"anchorPoint":[140.15000420436263,91.699999429285526],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.15000420436263,91.699999429285526],"nextPoint":[-142,4]},{"outPoint":[140.30000420659781,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[140.30000420659781,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.30000420659781,91.749999430030584],"nextPoint":[-142,4]},{"outPoint":[140.45000420883298,91.8499994315207],"reflectionModeOverride":0,"anchorPoint":[140.45000420883298,91.8499994315207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.45000420883298,91.8499994315207],"nextPoint":[-142,4]},{"outPoint":[140.5500042103231,91.899999432265759],"reflectionModeOverride":0,"anchorPoint":[140.5500042103231,91.899999432265759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.5500042103231,91.899999432265759],"nextPoint":[-142,4]},{"outPoint":[140.70000421255827,91.999999433755875],"reflectionModeOverride":0,"anchorPoint":[140.70000421255827,91.999999433755875],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.70000421255827,91.999999433755875],"nextPoint":[-142,4]},{"outPoint":[140.85000421479344,92.049999434500933],"reflectionModeOverride":0,"anchorPoint":[140.85000421479344,92.049999434500933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.85000421479344,92.049999434500933],"nextPoint":[-142,4]},{"outPoint":[141.00000421702862,92.149999435991049],"reflectionModeOverride":0,"anchorPoint":[141.00000421702862,92.149999435991049],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.00000421702862,92.149999435991049],"nextPoint":[-142,4]},{"outPoint":[141.10000421851873,92.199999436736107],"reflectionModeOverride":0,"anchorPoint":[141.10000421851873,92.199999436736107],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.10000421851873,92.199999436736107],"nextPoint":[-142,4]},{"outPoint":[141.25000422075391,92.299999438226223],"reflectionModeOverride":0,"anchorPoint":[141.25000422075391,92.299999438226223],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.25000422075391,92.299999438226223],"nextPoint":[-142,4]},{"outPoint":[141.40000422298908,92.349999438971281],"reflectionModeOverride":0,"anchorPoint":[141.40000422298908,92.349999438971281],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.40000422298908,92.349999438971281],"nextPoint":[-142,4]},{"outPoint":[141.55000422522426,92.449999440461397],"reflectionModeOverride":0,"anchorPoint":[141.55000422522426,92.449999440461397],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.55000422522426,92.449999440461397],"nextPoint":[-142,4]},{"outPoint":[141.70000422745943,92.499999441206455],"reflectionModeOverride":0,"anchorPoint":[141.70000422745943,92.499999441206455],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.70000422745943,92.499999441206455],"nextPoint":[-142,4]},{"outPoint":[141.80000422894955,92.599999442696571],"reflectionModeOverride":0,"anchorPoint":[141.80000422894955,92.599999442696571],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.80000422894955,92.599999442696571],"nextPoint":[-142,4]},{"outPoint":[141.95000423118472,92.649999443441629],"reflectionModeOverride":0,"anchorPoint":[141.95000423118472,92.649999443441629],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.95000423118472,92.649999443441629],"nextPoint":[-142,4]},{"outPoint":[142.1000042334199,92.749999444931746],"reflectionModeOverride":0,"anchorPoint":[142.1000042334199,92.749999444931746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.1000042334199,92.749999444931746],"nextPoint":[-142,4]},{"outPoint":[142.25000423565507,92.799999445676804],"reflectionModeOverride":0,"anchorPoint":[142.25000423565507,92.799999445676804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.25000423565507,92.799999445676804],"nextPoint":[-142,4]},{"outPoint":[142.40000423789024,92.89999944716692],"reflectionModeOverride":0,"anchorPoint":[142.40000423789024,92.89999944716692],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.40000423789024,92.89999944716692],"nextPoint":[-142,4]},{"outPoint":[142.50000423938036,92.949999447911978],"reflectionModeOverride":0,"anchorPoint":[142.50000423938036,92.949999447911978],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.50000423938036,92.949999447911978],"nextPoint":[-142,4]},{"outPoint":[142.65000424161553,93.049999449402094],"reflectionModeOverride":0,"anchorPoint":[142.65000424161553,93.049999449402094],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.65000424161553,93.049999449402094],"nextPoint":[-142,4]},{"outPoint":[142.80000424385071,93.099999450147152],"reflectionModeOverride":0,"anchorPoint":[142.80000424385071,93.099999450147152],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.80000424385071,93.099999450147152],"nextPoint":[-142,4]},{"outPoint":[142.95000424608588,93.199999451637268],"reflectionModeOverride":0,"anchorPoint":[142.95000424608588,93.199999451637268],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.95000424608588,93.199999451637268],"nextPoint":[-142,4]},{"outPoint":[143.10000424832106,93.249999452382326],"reflectionModeOverride":0,"anchorPoint":[143.10000424832106,93.249999452382326],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.10000424832106,93.249999452382326],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,93.349999453872442],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,93.349999453872442],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,93.349999453872442],"nextPoint":[-142,4]},{"outPoint":[143.35000425204635,93.3999994546175],"reflectionModeOverride":0,"anchorPoint":[143.35000425204635,93.3999994546175],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.35000425204635,93.3999994546175],"nextPoint":[-142,4]},{"outPoint":[143.50000425428152,93.499999456107616],"reflectionModeOverride":0,"anchorPoint":[143.50000425428152,93.499999456107616],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.50000425428152,93.499999456107616],"nextPoint":[-142,4]},{"outPoint":[143.6500042565167,93.599999457597733],"reflectionModeOverride":0,"anchorPoint":[143.6500042565167,93.599999457597733],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.6500042565167,93.599999457597733],"nextPoint":[-142,4]},{"outPoint":[143.75000425800681,93.649999458342791],"reflectionModeOverride":0,"anchorPoint":[143.75000425800681,93.649999458342791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.75000425800681,93.649999458342791],"nextPoint":[-142,4]},{"outPoint":[143.90000426024199,93.749999459832907],"reflectionModeOverride":0,"anchorPoint":[143.90000426024199,93.749999459832907],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.90000426024199,93.749999459832907],"nextPoint":[-142,4]},{"outPoint":[144.05000426247716,93.799999460577965],"reflectionModeOverride":0,"anchorPoint":[144.05000426247716,93.799999460577965],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.05000426247716,93.799999460577965],"nextPoint":[-142,4]},{"outPoint":[144.20000426471233,93.899999462068081],"reflectionModeOverride":0,"anchorPoint":[144.20000426471233,93.899999462068081],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.20000426471233,93.899999462068081],"nextPoint":[-142,4]},{"outPoint":[144.35000426694751,93.949999462813139],"reflectionModeOverride":0,"anchorPoint":[144.35000426694751,93.949999462813139],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.35000426694751,93.949999462813139],"nextPoint":[-142,4]},{"outPoint":[144.45000426843762,94.049999464303255],"reflectionModeOverride":0,"anchorPoint":[144.45000426843762,94.049999464303255],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.45000426843762,94.049999464303255],"nextPoint":[-142,4]},{"outPoint":[144.6000042706728,94.149999465793371],"reflectionModeOverride":0,"anchorPoint":[144.6000042706728,94.149999465793371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.6000042706728,94.149999465793371],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,94.199999466538429],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,94.199999466538429],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,94.199999466538429],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0,"a":1},"dashPattern":[3,4.5],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":636,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1UwLjI1MtIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwDBAMYA0QDaAOwA8AD5AQIBCQERARwBHwEhASMBJgEoASoBLAE\/AUYBTQFvAXoBfAF+AYABhQGfAaMBtgHBAcgB0QHeAeUB7gHwAfIB9AH2AgACBQIiAiQCJgItAjACMgI0AjcCOQI7Aj0CUwJpAnICdwKEAocCjAKfAqMCtgLJAs4C1QLYAt0C6wLwAv4DGgAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMv","width":20.517091037007049,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,94.686996459960938,29.985198974609375]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,7],"opacity":1,"blur":0,"isLocked":false,"gid":637,"smootheningRate":0,"initialPoint":[-142,7],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.40000385046005,32.649998549371958],"reflectionModeOverride":0,"anchorPoint":[116.40000385046005,32.649998549371958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.40000385046005,32.649998549371958],"nextPoint":[-142,4]},{"outPoint":[136.35000414773822,32.649998549371958],"reflectionModeOverride":0,"anchorPoint":[136.35000414773822,32.649998549371958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.35000414773822,32.649998549371958],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":639,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.350002612918615,30.249998513609171],"reflectionModeOverride":0,"anchorPoint":[33.350002612918615,30.249998513609171],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.350002612918615,30.249998513609171],"nextPoint":[-142,4]},{"outPoint":[33.50000261515379,30.249998513609171],"reflectionModeOverride":0,"anchorPoint":[33.50000261515379,30.249998513609171],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.50000261515379,30.249998513609171],"nextPoint":[-142,4]},{"outPoint":[33.600002616643906,30.299998514354229],"reflectionModeOverride":0,"anchorPoint":[33.600002616643906,30.299998514354229],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.600002616643906,30.299998514354229],"nextPoint":[-142,4]},{"outPoint":[33.75000261887908,30.299998514354229],"reflectionModeOverride":0,"anchorPoint":[33.75000261887908,30.299998514354229],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.75000261887908,30.299998514354229],"nextPoint":[-142,4]},{"outPoint":[33.900002621114254,30.349998515099287],"reflectionModeOverride":0,"anchorPoint":[33.900002621114254,30.349998515099287],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.900002621114254,30.349998515099287],"nextPoint":[-142,4]},{"outPoint":[34.050002623349428,30.399998515844345],"reflectionModeOverride":0,"anchorPoint":[34.050002623349428,30.399998515844345],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.050002623349428,30.399998515844345],"nextPoint":[-142,4]},{"outPoint":[34.200002625584602,30.449998516589403],"reflectionModeOverride":0,"anchorPoint":[34.200002625584602,30.449998516589403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.200002625584602,30.449998516589403],"nextPoint":[-142,4]},{"outPoint":[34.300002627074718,30.499998517334461],"reflectionModeOverride":0,"anchorPoint":[34.300002627074718,30.499998517334461],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.300002627074718,30.499998517334461],"nextPoint":[-142,4]},{"outPoint":[34.450002629309893,30.599998518824577],"reflectionModeOverride":0,"anchorPoint":[34.450002629309893,30.599998518824577],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.450002629309893,30.599998518824577],"nextPoint":[-142,4]},{"outPoint":[34.600002631545067,30.649998519569635],"reflectionModeOverride":0,"anchorPoint":[34.600002631545067,30.649998519569635],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.600002631545067,30.649998519569635],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,30.749998521059752],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,30.749998521059752],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,30.749998521059752],"nextPoint":[-142,4]},{"outPoint":[34.850002635270357,30.849998522549868],"reflectionModeOverride":0,"anchorPoint":[34.850002635270357,30.849998522549868],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.850002635270357,30.849998522549868],"nextPoint":[-142,4]},{"outPoint":[35.000002637505531,30.949998524039984],"reflectionModeOverride":0,"anchorPoint":[35.000002637505531,30.949998524039984],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.000002637505531,30.949998524039984],"nextPoint":[-142,4]},{"outPoint":[35.150002639740705,31.0499985255301],"reflectionModeOverride":0,"anchorPoint":[35.150002639740705,31.0499985255301],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.150002639740705,31.0499985255301],"nextPoint":[-142,4]},{"outPoint":[35.30000264197588,31.149998527020216],"reflectionModeOverride":0,"anchorPoint":[35.30000264197588,31.149998527020216],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.30000264197588,31.149998527020216],"nextPoint":[-142,4]},{"outPoint":[35.450002644211054,31.29999852925539],"reflectionModeOverride":0,"anchorPoint":[35.450002644211054,31.29999852925539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.450002644211054,31.29999852925539],"nextPoint":[-142,4]},{"outPoint":[35.55000264570117,31.399998530745506],"reflectionModeOverride":0,"anchorPoint":[35.55000264570117,31.399998530745506],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.55000264570117,31.399998530745506],"nextPoint":[-142,4]},{"outPoint":[35.700002647936344,31.54999853298068],"reflectionModeOverride":0,"anchorPoint":[35.700002647936344,31.54999853298068],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.700002647936344,31.54999853298068],"nextPoint":[-142,4]},{"outPoint":[35.850002650171518,31.699998535215855],"reflectionModeOverride":0,"anchorPoint":[35.850002650171518,31.699998535215855],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.850002650171518,31.699998535215855],"nextPoint":[-142,4]},{"outPoint":[36.000002652406693,31.849998537451029],"reflectionModeOverride":0,"anchorPoint":[36.000002652406693,31.849998537451029],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.000002652406693,31.849998537451029],"nextPoint":[-142,4]},{"outPoint":[36.150002654641867,31.999998539686203],"reflectionModeOverride":0,"anchorPoint":[36.150002654641867,31.999998539686203],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.150002654641867,31.999998539686203],"nextPoint":[-142,4]},{"outPoint":[36.250002656131983,32.199998542666435],"reflectionModeOverride":0,"anchorPoint":[36.250002656131983,32.199998542666435],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.250002656131983,32.199998542666435],"nextPoint":[-142,4]},{"outPoint":[36.400002658367157,32.349998544901609],"reflectionModeOverride":0,"anchorPoint":[36.400002658367157,32.349998544901609],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.400002658367157,32.349998544901609],"nextPoint":[-142,4]},{"outPoint":[36.550002660602331,32.549998547881842],"reflectionModeOverride":0,"anchorPoint":[36.550002660602331,32.549998547881842],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.550002660602331,32.549998547881842],"nextPoint":[-142,4]},{"outPoint":[36.700002662837505,32.749998550862074],"reflectionModeOverride":0,"anchorPoint":[36.700002662837505,32.749998550862074],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.700002662837505,32.749998550862074],"nextPoint":[-142,4]},{"outPoint":[36.85000266507268,32.949998553842306],"reflectionModeOverride":0,"anchorPoint":[36.85000266507268,32.949998553842306],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.85000266507268,32.949998553842306],"nextPoint":[-142,4]},{"outPoint":[36.950002666562796,33.199998557567596],"reflectionModeOverride":0,"anchorPoint":[36.950002666562796,33.199998557567596],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.950002666562796,33.199998557567596],"nextPoint":[-142,4]},{"outPoint":[37.10000266879797,33.399998560547829],"reflectionModeOverride":0,"anchorPoint":[37.10000266879797,33.399998560547829],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.10000266879797,33.399998560547829],"nextPoint":[-142,4]},{"outPoint":[37.250002671033144,33.649998564273119],"reflectionModeOverride":0,"anchorPoint":[37.250002671033144,33.649998564273119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.250002671033144,33.649998564273119],"nextPoint":[-142,4]},{"outPoint":[37.400002673268318,33.899998567998409],"reflectionModeOverride":0,"anchorPoint":[37.400002673268318,33.899998567998409],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.400002673268318,33.899998567998409],"nextPoint":[-142,4]},{"outPoint":[37.500002674758434,34.1499985717237],"reflectionModeOverride":0,"anchorPoint":[37.500002674758434,34.1499985717237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.500002674758434,34.1499985717237],"nextPoint":[-142,4]},{"outPoint":[37.650002676993608,34.449998576194048],"reflectionModeOverride":0,"anchorPoint":[37.650002676993608,34.449998576194048],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.650002676993608,34.449998576194048],"nextPoint":[-142,4]},{"outPoint":[37.800002679228783,34.699998579919338],"reflectionModeOverride":0,"anchorPoint":[37.800002679228783,34.699998579919338],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.800002679228783,34.699998579919338],"nextPoint":[-142,4]},{"outPoint":[37.950002681463957,34.999998584389687],"reflectionModeOverride":0,"anchorPoint":[37.950002681463957,34.999998584389687],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.950002681463957,34.999998584389687],"nextPoint":[-142,4]},{"outPoint":[38.100002683699131,35.299998588860035],"reflectionModeOverride":0,"anchorPoint":[38.100002683699131,35.299998588860035],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.100002683699131,35.299998588860035],"nextPoint":[-142,4]},{"outPoint":[38.200002685189247,35.599998593330383],"reflectionModeOverride":0,"anchorPoint":[38.200002685189247,35.599998593330383],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.200002685189247,35.599998593330383],"nextPoint":[-142,4]},{"outPoint":[38.350002687424421,35.94999859854579],"reflectionModeOverride":0,"anchorPoint":[38.350002687424421,35.94999859854579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.350002687424421,35.94999859854579],"nextPoint":[-142,4]},{"outPoint":[38.500002689659595,36.249998603016138],"reflectionModeOverride":0,"anchorPoint":[38.500002689659595,36.249998603016138],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.500002689659595,36.249998603016138],"nextPoint":[-142,4]},{"outPoint":[38.65000269189477,36.599998608231544],"reflectionModeOverride":0,"anchorPoint":[38.65000269189477,36.599998608231544],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.65000269189477,36.599998608231544],"nextPoint":[-142,4]},{"outPoint":[38.800002694129944,36.949998613446951],"reflectionModeOverride":0,"anchorPoint":[38.800002694129944,36.949998613446951],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.800002694129944,36.949998613446951],"nextPoint":[-142,4]},{"outPoint":[38.90000269562006,37.299998618662357],"reflectionModeOverride":0,"anchorPoint":[38.90000269562006,37.299998618662357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.90000269562006,37.299998618662357],"nextPoint":[-142,4]},{"outPoint":[39.050002697855234,37.699998624622822],"reflectionModeOverride":0,"anchorPoint":[39.050002697855234,37.699998624622822],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.050002697855234,37.699998624622822],"nextPoint":[-142,4]},{"outPoint":[39.200002700090408,38.049998629838228],"reflectionModeOverride":0,"anchorPoint":[39.200002700090408,38.049998629838228],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.200002700090408,38.049998629838228],"nextPoint":[-142,4]},{"outPoint":[39.350002702325583,38.449998635798693],"reflectionModeOverride":0,"anchorPoint":[39.350002702325583,38.449998635798693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.350002702325583,38.449998635798693],"nextPoint":[-142,4]},{"outPoint":[39.450002703815699,38.849998641759157],"reflectionModeOverride":0,"anchorPoint":[39.450002703815699,38.849998641759157],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.450002703815699,38.849998641759157],"nextPoint":[-142,4]},{"outPoint":[39.600002706050873,39.249998647719622],"reflectionModeOverride":0,"anchorPoint":[39.600002706050873,39.249998647719622],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.600002706050873,39.249998647719622],"nextPoint":[-142,4]},{"outPoint":[39.750002708286047,39.649998653680086],"reflectionModeOverride":0,"anchorPoint":[39.750002708286047,39.649998653680086],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.750002708286047,39.649998653680086],"nextPoint":[-142,4]},{"outPoint":[39.900002710521221,40.099998660385609],"reflectionModeOverride":0,"anchorPoint":[39.900002710521221,40.099998660385609],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.900002710521221,40.099998660385609],"nextPoint":[-142,4]},{"outPoint":[40.050002712756395,40.549998667091131],"reflectionModeOverride":0,"anchorPoint":[40.050002712756395,40.549998667091131],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.050002712756395,40.549998667091131],"nextPoint":[-142,4]},{"outPoint":[40.150002714246511,40.999998673796654],"reflectionModeOverride":0,"anchorPoint":[40.150002714246511,40.999998673796654],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.150002714246511,40.999998673796654],"nextPoint":[-142,4]},{"outPoint":[40.300002716481686,41.449998680502176],"reflectionModeOverride":0,"anchorPoint":[40.300002716481686,41.449998680502176],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.300002716481686,41.449998680502176],"nextPoint":[-142,4]},{"outPoint":[40.45000271871686,41.949998687952757],"reflectionModeOverride":0,"anchorPoint":[40.45000271871686,41.949998687952757],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.45000271871686,41.949998687952757],"nextPoint":[-142,4]},{"outPoint":[40.600002720952034,42.399998694658279],"reflectionModeOverride":0,"anchorPoint":[40.600002720952034,42.399998694658279],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.600002720952034,42.399998694658279],"nextPoint":[-142,4]},{"outPoint":[40.750002723187208,42.89999870210886],"reflectionModeOverride":0,"anchorPoint":[40.750002723187208,42.89999870210886],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.750002723187208,42.89999870210886],"nextPoint":[-142,4]},{"outPoint":[40.850002724677324,43.399998709559441],"reflectionModeOverride":0,"anchorPoint":[40.850002724677324,43.399998709559441],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.850002724677324,43.399998709559441],"nextPoint":[-142,4]},{"outPoint":[41.000002726912498,43.949998717755079],"reflectionModeOverride":0,"anchorPoint":[41.000002726912498,43.949998717755079],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.000002726912498,43.949998717755079],"nextPoint":[-142,4]},{"outPoint":[41.150002729147673,44.499998725950718],"reflectionModeOverride":0,"anchorPoint":[41.150002729147673,44.499998725950718],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.150002729147673,44.499998725950718],"nextPoint":[-142,4]},{"outPoint":[41.300002731382847,45.049998734146357],"reflectionModeOverride":0,"anchorPoint":[41.300002731382847,45.049998734146357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.300002731382847,45.049998734146357],"nextPoint":[-142,4]},{"outPoint":[41.450002733618021,45.599998742341995],"reflectionModeOverride":0,"anchorPoint":[41.450002733618021,45.599998742341995],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.450002733618021,45.599998742341995],"nextPoint":[-142,4]},{"outPoint":[41.550002735108137,46.149998750537634],"reflectionModeOverride":0,"anchorPoint":[41.550002735108137,46.149998750537634],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.550002735108137,46.149998750537634],"nextPoint":[-142,4]},{"outPoint":[41.700002737343311,46.749998759478331],"reflectionModeOverride":0,"anchorPoint":[41.700002737343311,46.749998759478331],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.700002737343311,46.749998759478331],"nextPoint":[-142,4]},{"outPoint":[41.850002739578485,47.349998768419027],"reflectionModeOverride":0,"anchorPoint":[41.850002739578485,47.349998768419027],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.850002739578485,47.349998768419027],"nextPoint":[-142,4]},{"outPoint":[42.00000274181366,47.999998778104782],"reflectionModeOverride":0,"anchorPoint":[42.00000274181366,47.999998778104782],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.00000274181366,47.999998778104782],"nextPoint":[-142,4]},{"outPoint":[42.100002743303776,48.599998787045479],"reflectionModeOverride":0,"anchorPoint":[42.100002743303776,48.599998787045479],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.100002743303776,48.599998787045479],"nextPoint":[-142,4]},{"outPoint":[42.25000274553895,49.249998796731234],"reflectionModeOverride":0,"anchorPoint":[42.25000274553895,49.249998796731234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.25000274553895,49.249998796731234],"nextPoint":[-142,4]},{"outPoint":[42.400002747774124,49.899998806416988],"reflectionModeOverride":0,"anchorPoint":[42.400002747774124,49.899998806416988],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.400002747774124,49.899998806416988],"nextPoint":[-142,4]},{"outPoint":[42.550002750009298,50.599998816847801],"reflectionModeOverride":0,"anchorPoint":[42.550002750009298,50.599998816847801],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.550002750009298,50.599998816847801],"nextPoint":[-142,4]},{"outPoint":[42.700002752244473,51.249998826533556],"reflectionModeOverride":0,"anchorPoint":[42.700002752244473,51.249998826533556],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.700002752244473,51.249998826533556],"nextPoint":[-142,4]},{"outPoint":[42.800002753734589,51.949998836964369],"reflectionModeOverride":0,"anchorPoint":[42.800002753734589,51.949998836964369],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.800002753734589,51.949998836964369],"nextPoint":[-142,4]},{"outPoint":[42.950002755969763,52.649998847395182],"reflectionModeOverride":0,"anchorPoint":[42.950002755969763,52.649998847395182],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.950002755969763,52.649998847395182],"nextPoint":[-142,4]},{"outPoint":[43.100002758204937,53.399998858571053],"reflectionModeOverride":0,"anchorPoint":[43.100002758204937,53.399998858571053],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.100002758204937,53.399998858571053],"nextPoint":[-142,4]},{"outPoint":[43.250002760440111,54.099998869001865],"reflectionModeOverride":0,"anchorPoint":[43.250002760440111,54.099998869001865],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.250002760440111,54.099998869001865],"nextPoint":[-142,4]},{"outPoint":[43.400002762675285,54.849998880177736],"reflectionModeOverride":0,"anchorPoint":[43.400002762675285,54.849998880177736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.400002762675285,54.849998880177736],"nextPoint":[-142,4]},{"outPoint":[43.500002764165401,55.599998891353607],"reflectionModeOverride":0,"anchorPoint":[43.500002764165401,55.599998891353607],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.500002764165401,55.599998891353607],"nextPoint":[-142,4]},{"outPoint":[43.650002766400576,56.349998902529478],"reflectionModeOverride":0,"anchorPoint":[43.650002766400576,56.349998902529478],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.650002766400576,56.349998902529478],"nextPoint":[-142,4]},{"outPoint":[43.80000276863575,57.099998913705349],"reflectionModeOverride":0,"anchorPoint":[43.80000276863575,57.099998913705349],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.80000276863575,57.099998913705349],"nextPoint":[-142,4]},{"outPoint":[43.950002770870924,57.84999892488122],"reflectionModeOverride":0,"anchorPoint":[43.950002770870924,57.84999892488122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.950002770870924,57.84999892488122],"nextPoint":[-142,4]},{"outPoint":[44.100002773106098,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[44.100002773106098,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.100002773106098,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[44.200002774596214,59.349998947232962],"reflectionModeOverride":0,"anchorPoint":[44.200002774596214,59.349998947232962],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.200002774596214,59.349998947232962],"nextPoint":[-142,4]},{"outPoint":[44.350002776831388,60.099998958408833],"reflectionModeOverride":0,"anchorPoint":[44.350002776831388,60.099998958408833],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.350002776831388,60.099998958408833],"nextPoint":[-142,4]},{"outPoint":[44.500002779066563,60.799998968839645],"reflectionModeOverride":0,"anchorPoint":[44.500002779066563,60.799998968839645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.500002779066563,60.799998968839645],"nextPoint":[-142,4]},{"outPoint":[44.650002781301737,61.499998979270458],"reflectionModeOverride":0,"anchorPoint":[44.650002781301737,61.499998979270458],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.650002781301737,61.499998979270458],"nextPoint":[-142,4]},{"outPoint":[44.750002782791853,62.199998989701271],"reflectionModeOverride":0,"anchorPoint":[44.750002782791853,62.199998989701271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.750002782791853,62.199998989701271],"nextPoint":[-142,4]},{"outPoint":[44.900002785027027,62.799998998641968],"reflectionModeOverride":0,"anchorPoint":[44.900002785027027,62.799998998641968],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.900002785027027,62.799998998641968],"nextPoint":[-142,4]},{"outPoint":[45.050002787262201,63.449999008327723],"reflectionModeOverride":0,"anchorPoint":[45.050002787262201,63.449999008327723],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.050002787262201,63.449999008327723],"nextPoint":[-142,4]},{"outPoint":[45.200002789497375,63.999999016523361],"reflectionModeOverride":0,"anchorPoint":[45.200002789497375,63.999999016523361],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.200002789497375,63.999999016523361],"nextPoint":[-142,4]},{"outPoint":[45.35000279173255,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[45.35000279173255,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.35000279173255,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[45.450002793222666,64.949999030679464],"reflectionModeOverride":0,"anchorPoint":[45.450002793222666,64.949999030679464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.450002793222666,64.949999030679464],"nextPoint":[-142,4]},{"outPoint":[45.60000279545784,65.399999037384987],"reflectionModeOverride":0,"anchorPoint":[45.60000279545784,65.399999037384987],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.60000279545784,65.399999037384987],"nextPoint":[-142,4]},{"outPoint":[45.750002797693014,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[45.750002797693014,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.750002797693014,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[45.900002799928188,65.999999046325684],"reflectionModeOverride":0,"anchorPoint":[45.900002799928188,65.999999046325684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.900002799928188,65.999999046325684],"nextPoint":[-142,4]},{"outPoint":[46.050002802163363,66.199999049305916],"reflectionModeOverride":0,"anchorPoint":[46.050002802163363,66.199999049305916],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.050002802163363,66.199999049305916],"nextPoint":[-142,4]},{"outPoint":[46.150002803653479,66.34999905154109],"reflectionModeOverride":0,"anchorPoint":[46.150002803653479,66.34999905154109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.150002803653479,66.34999905154109],"nextPoint":[-142,4]},{"outPoint":[46.300002805888653,66.399999052286148],"reflectionModeOverride":0,"anchorPoint":[46.300002805888653,66.399999052286148],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.300002805888653,66.399999052286148],"nextPoint":[-142,4]},{"outPoint":[46.450002808123827,66.399999052286148],"reflectionModeOverride":0,"anchorPoint":[46.450002808123827,66.399999052286148],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.450002808123827,66.399999052286148],"nextPoint":[-142,4]},{"outPoint":[46.600002810359001,66.34999905154109],"reflectionModeOverride":0,"anchorPoint":[46.600002810359001,66.34999905154109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.600002810359001,66.34999905154109],"nextPoint":[-142,4]},{"outPoint":[46.750002812594175,66.249999050050974],"reflectionModeOverride":0,"anchorPoint":[46.750002812594175,66.249999050050974],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.750002812594175,66.249999050050974],"nextPoint":[-142,4]},{"outPoint":[46.850002814084291,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[46.850002814084291,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.850002814084291,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[47.000002816319466,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[47.000002816319466,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.000002816319466,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[47.300002820789814,65.449999038130045],"reflectionModeOverride":0,"anchorPoint":[47.300002820789814,65.449999038130045],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.300002820789814,65.449999038130045],"nextPoint":[-142,4]},{"outPoint":[47.40000282227993,65.149999033659697],"reflectionModeOverride":0,"anchorPoint":[47.40000282227993,65.149999033659697],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.40000282227993,65.149999033659697],"nextPoint":[-142,4]},{"outPoint":[47.550002824515104,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[47.550002824515104,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.550002824515104,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[47.700002826750278,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[47.700002826750278,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.700002826750278,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[47.850002828985453,64.199999019503593],"reflectionModeOverride":0,"anchorPoint":[47.850002828985453,64.199999019503593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.850002828985453,64.199999019503593],"nextPoint":[-142,4]},{"outPoint":[48.000002831220627,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[48.000002831220627,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.000002831220627,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[48.100002832710743,63.499999009072781],"reflectionModeOverride":0,"anchorPoint":[48.100002832710743,63.499999009072781],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.100002832710743,63.499999009072781],"nextPoint":[-142,4]},{"outPoint":[48.250002834945917,63.199999004602432],"reflectionModeOverride":0,"anchorPoint":[48.250002834945917,63.199999004602432],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.250002834945917,63.199999004602432],"nextPoint":[-142,4]},{"outPoint":[48.400002837181091,62.849998999387026],"reflectionModeOverride":0,"anchorPoint":[48.400002837181091,62.849998999387026],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.400002837181091,62.849998999387026],"nextPoint":[-142,4]},{"outPoint":[48.550002839416265,62.549998994916677],"reflectionModeOverride":0,"anchorPoint":[48.550002839416265,62.549998994916677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.550002839416265,62.549998994916677],"nextPoint":[-142,4]},{"outPoint":[48.70000284165144,62.199998989701271],"reflectionModeOverride":0,"anchorPoint":[48.70000284165144,62.199998989701271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.70000284165144,62.199998989701271],"nextPoint":[-142,4]},{"outPoint":[48.800002843141556,61.899998985230923],"reflectionModeOverride":0,"anchorPoint":[48.800002843141556,61.899998985230923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.800002843141556,61.899998985230923],"nextPoint":[-142,4]},{"outPoint":[48.95000284537673,61.599998980760574],"reflectionModeOverride":0,"anchorPoint":[48.95000284537673,61.599998980760574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.95000284537673,61.599998980760574],"nextPoint":[-142,4]},{"outPoint":[49.100002847611904,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[49.100002847611904,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.100002847611904,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[49.250002849847078,61.049998972564936],"reflectionModeOverride":0,"anchorPoint":[49.250002849847078,61.049998972564936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.250002849847078,61.049998972564936],"nextPoint":[-142,4]},{"outPoint":[49.350002851337194,60.749998968094587],"reflectionModeOverride":0,"anchorPoint":[49.350002851337194,60.749998968094587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.350002851337194,60.749998968094587],"nextPoint":[-142,4]},{"outPoint":[49.500002853572369,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[49.500002853572369,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.500002853572369,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[49.650002855807543,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[49.650002855807543,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.650002855807543,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[49.800002858042717,60.049998957663774],"reflectionModeOverride":0,"anchorPoint":[49.800002858042717,60.049998957663774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.800002858042717,60.049998957663774],"nextPoint":[-142,4]},{"outPoint":[49.950002860277891,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[49.950002860277891,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.950002860277891,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[50.050002861768007,59.64999895170331],"reflectionModeOverride":0,"anchorPoint":[50.050002861768007,59.64999895170331],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.050002861768007,59.64999895170331],"nextPoint":[-142,4]},{"outPoint":[50.200002864003181,59.449998948723078],"reflectionModeOverride":0,"anchorPoint":[50.200002864003181,59.449998948723078],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.200002864003181,59.449998948723078],"nextPoint":[-142,4]},{"outPoint":[50.350002866238356,59.249998945742846],"reflectionModeOverride":0,"anchorPoint":[50.350002866238356,59.249998945742846],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.350002866238356,59.249998945742846],"nextPoint":[-142,4]},{"outPoint":[50.50000286847353,59.099998943507671],"reflectionModeOverride":0,"anchorPoint":[50.50000286847353,59.099998943507671],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.50000286847353,59.099998943507671],"nextPoint":[-142,4]},{"outPoint":[50.650002870708704,58.949998941272497],"reflectionModeOverride":0,"anchorPoint":[50.650002870708704,58.949998941272497],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.650002870708704,58.949998941272497],"nextPoint":[-142,4]},{"outPoint":[50.75000287219882,58.849998939782381],"reflectionModeOverride":0,"anchorPoint":[50.75000287219882,58.849998939782381],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.75000287219882,58.849998939782381],"nextPoint":[-142,4]},{"outPoint":[50.900002874433994,58.699998937547207],"reflectionModeOverride":0,"anchorPoint":[50.900002874433994,58.699998937547207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.900002874433994,58.699998937547207],"nextPoint":[-142,4]},{"outPoint":[51.050002876669168,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[51.050002876669168,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.050002876669168,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[51.200002878904343,58.549998935312033],"reflectionModeOverride":0,"anchorPoint":[51.200002878904343,58.549998935312033],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.200002878904343,58.549998935312033],"nextPoint":[-142,4]},{"outPoint":[51.350002881139517,58.449998933821917],"reflectionModeOverride":0,"anchorPoint":[51.350002881139517,58.449998933821917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.350002881139517,58.449998933821917],"nextPoint":[-142,4]},{"outPoint":[51.450002882629633,58.399998933076859],"reflectionModeOverride":0,"anchorPoint":[51.450002882629633,58.399998933076859],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.450002882629633,58.399998933076859],"nextPoint":[-142,4]},{"outPoint":[51.600002884864807,58.3499989323318],"reflectionModeOverride":0,"anchorPoint":[51.600002884864807,58.3499989323318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.600002884864807,58.3499989323318],"nextPoint":[-142,4]},{"outPoint":[51.750002887099981,58.299998931586742],"reflectionModeOverride":0,"anchorPoint":[51.750002887099981,58.299998931586742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.750002887099981,58.299998931586742],"nextPoint":[-142,4]},{"outPoint":[51.900002889335155,58.299998931586742],"reflectionModeOverride":0,"anchorPoint":[51.900002889335155,58.299998931586742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.900002889335155,58.299998931586742],"nextPoint":[-142,4]},{"outPoint":[52.000002890825272,58.249998930841684],"reflectionModeOverride":0,"anchorPoint":[52.000002890825272,58.249998930841684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.000002890825272,58.249998930841684],"nextPoint":[-142,4]},{"outPoint":[52.150002893060446,58.249998930841684],"reflectionModeOverride":0,"anchorPoint":[52.150002893060446,58.249998930841684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.150002893060446,58.249998930841684],"nextPoint":[-142,4]},{"outPoint":[52.30000289529562,58.249998930841684],"reflectionModeOverride":0,"anchorPoint":[52.30000289529562,58.249998930841684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.30000289529562,58.249998930841684],"nextPoint":[-142,4]},{"outPoint":[52.450002897530794,58.299998931586742],"reflectionModeOverride":0,"anchorPoint":[52.450002897530794,58.299998931586742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.450002897530794,58.299998931586742],"nextPoint":[-142,4]},{"outPoint":[52.600002899765968,58.3499989323318],"reflectionModeOverride":0,"anchorPoint":[52.600002899765968,58.3499989323318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.600002899765968,58.3499989323318],"nextPoint":[-142,4]},{"outPoint":[52.700002901256084,58.399998933076859],"reflectionModeOverride":0,"anchorPoint":[52.700002901256084,58.399998933076859],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.700002901256084,58.399998933076859],"nextPoint":[-142,4]},{"outPoint":[52.850002903491259,58.449998933821917],"reflectionModeOverride":0,"anchorPoint":[52.850002903491259,58.449998933821917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.850002903491259,58.449998933821917],"nextPoint":[-142,4]},{"outPoint":[53.000002905726433,58.499998934566975],"reflectionModeOverride":0,"anchorPoint":[53.000002905726433,58.499998934566975],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.000002905726433,58.499998934566975],"nextPoint":[-142,4]},{"outPoint":[53.150002907961607,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[53.150002907961607,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.150002907961607,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[53.300002910196781,58.699998937547207],"reflectionModeOverride":0,"anchorPoint":[53.300002910196781,58.699998937547207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.300002910196781,58.699998937547207],"nextPoint":[-142,4]},{"outPoint":[53.400002911686897,58.799998939037323],"reflectionModeOverride":0,"anchorPoint":[53.400002911686897,58.799998939037323],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.400002911686897,58.799998939037323],"nextPoint":[-142,4]},{"outPoint":[53.550002913922071,58.899998940527439],"reflectionModeOverride":0,"anchorPoint":[53.550002913922071,58.899998940527439],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.550002913922071,58.899998940527439],"nextPoint":[-142,4]},{"outPoint":[53.700002916157246,58.999998942017555],"reflectionModeOverride":0,"anchorPoint":[53.700002916157246,58.999998942017555],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.700002916157246,58.999998942017555],"nextPoint":[-142,4]},{"outPoint":[53.85000291839242,59.149998944252729],"reflectionModeOverride":0,"anchorPoint":[53.85000291839242,59.149998944252729],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.85000291839242,59.149998944252729],"nextPoint":[-142,4]},{"outPoint":[54.000002920627594,59.299998946487904],"reflectionModeOverride":0,"anchorPoint":[54.000002920627594,59.299998946487904],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.000002920627594,59.299998946487904],"nextPoint":[-142,4]},{"outPoint":[54.10000292211771,59.449998948723078],"reflectionModeOverride":0,"anchorPoint":[54.10000292211771,59.449998948723078],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.10000292211771,59.449998948723078],"nextPoint":[-142,4]},{"outPoint":[54.250002924352884,59.599998950958252],"reflectionModeOverride":0,"anchorPoint":[54.250002924352884,59.599998950958252],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.250002924352884,59.599998950958252],"nextPoint":[-142,4]},{"outPoint":[54.400002926588058,59.799998953938484],"reflectionModeOverride":0,"anchorPoint":[54.400002926588058,59.799998953938484],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.400002926588058,59.799998953938484],"nextPoint":[-142,4]},{"outPoint":[54.550002928823233,59.999998956918716],"reflectionModeOverride":0,"anchorPoint":[54.550002928823233,59.999998956918716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.550002928823233,59.999998956918716],"nextPoint":[-142,4]},{"outPoint":[54.650002930313349,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[54.650002930313349,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.650002930313349,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[54.800002932548523,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[54.800002932548523,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.800002932548523,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[54.950002934783697,60.599998965859413],"reflectionModeOverride":0,"anchorPoint":[54.950002934783697,60.599998965859413],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.950002934783697,60.599998965859413],"nextPoint":[-142,4]},{"outPoint":[55.100002937018871,60.799998968839645],"reflectionModeOverride":0,"anchorPoint":[55.100002937018871,60.799998968839645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.100002937018871,60.799998968839645],"nextPoint":[-142,4]},{"outPoint":[55.250002939254045,61.049998972564936],"reflectionModeOverride":0,"anchorPoint":[55.250002939254045,61.049998972564936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.250002939254045,61.049998972564936],"nextPoint":[-142,4]},{"outPoint":[55.350002940744162,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[55.350002940744162,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.350002940744162,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[55.500002942979336,61.549998980015516],"reflectionModeOverride":0,"anchorPoint":[55.500002942979336,61.549998980015516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.500002942979336,61.549998980015516],"nextPoint":[-142,4]},{"outPoint":[55.65000294521451,61.799998983740807],"reflectionModeOverride":0,"anchorPoint":[55.65000294521451,61.799998983740807],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.65000294521451,61.799998983740807],"nextPoint":[-142,4]},{"outPoint":[55.800002947449684,62.099998988211155],"reflectionModeOverride":0,"anchorPoint":[55.800002947449684,62.099998988211155],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.800002947449684,62.099998988211155],"nextPoint":[-142,4]},{"outPoint":[55.950002949684858,62.349998991936445],"reflectionModeOverride":0,"anchorPoint":[55.950002949684858,62.349998991936445],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.950002949684858,62.349998991936445],"nextPoint":[-142,4]},{"outPoint":[56.050002951174974,62.649998996406794],"reflectionModeOverride":0,"anchorPoint":[56.050002951174974,62.649998996406794],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.050002951174974,62.649998996406794],"nextPoint":[-142,4]},{"outPoint":[56.200002953410149,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[56.200002953410149,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.200002953410149,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[56.350002955645323,63.24999900534749],"reflectionModeOverride":0,"anchorPoint":[56.350002955645323,63.24999900534749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.350002955645323,63.24999900534749],"nextPoint":[-142,4]},{"outPoint":[56.500002957880497,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[56.500002957880497,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.500002957880497,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[56.650002960115671,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[56.650002960115671,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.650002960115671,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[56.750002961605787,64.199999019503593],"reflectionModeOverride":0,"anchorPoint":[56.750002961605787,64.199999019503593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.750002961605787,64.199999019503593],"nextPoint":[-142,4]},{"outPoint":[56.900002963840961,64.499999023973942],"reflectionModeOverride":0,"anchorPoint":[56.900002963840961,64.499999023973942],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.900002963840961,64.499999023973942],"nextPoint":[-142,4]},{"outPoint":[57.050002966076136,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[57.050002966076136,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.050002966076136,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[57.20000296831131,65.199999034404755],"reflectionModeOverride":0,"anchorPoint":[57.20000296831131,65.199999034404755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.20000296831131,65.199999034404755],"nextPoint":[-142,4]},{"outPoint":[57.300002969801426,65.549999039620161],"reflectionModeOverride":0,"anchorPoint":[57.300002969801426,65.549999039620161],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.300002969801426,65.549999039620161],"nextPoint":[-142,4]},{"outPoint":[57.4500029720366,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[57.4500029720366,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.4500029720366,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[57.600002974271774,66.249999050050974],"reflectionModeOverride":0,"anchorPoint":[57.600002974271774,66.249999050050974],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.600002974271774,66.249999050050974],"nextPoint":[-142,4]},{"outPoint":[57.750002976506948,66.59999905526638],"reflectionModeOverride":0,"anchorPoint":[57.750002976506948,66.59999905526638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.750002976506948,66.59999905526638],"nextPoint":[-142,4]},{"outPoint":[57.900002978742123,66.949999060481787],"reflectionModeOverride":0,"anchorPoint":[57.900002978742123,66.949999060481787],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.900002978742123,66.949999060481787],"nextPoint":[-142,4]},{"outPoint":[58.000002980232239,67.299999065697193],"reflectionModeOverride":0,"anchorPoint":[58.000002980232239,67.299999065697193],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.000002980232239,67.299999065697193],"nextPoint":[-142,4]},{"outPoint":[58.150002982467413,67.699999071657658],"reflectionModeOverride":0,"anchorPoint":[58.150002982467413,67.699999071657658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.150002982467413,67.699999071657658],"nextPoint":[-142,4]},{"outPoint":[58.300002984702587,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[58.300002984702587,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.300002984702587,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[58.450002986937761,68.39999908208847],"reflectionModeOverride":0,"anchorPoint":[58.450002986937761,68.39999908208847],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.450002986937761,68.39999908208847],"nextPoint":[-142,4]},{"outPoint":[58.600002989172935,68.749999087303877],"reflectionModeOverride":0,"anchorPoint":[58.600002989172935,68.749999087303877],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.600002989172935,68.749999087303877],"nextPoint":[-142,4]},{"outPoint":[58.700002990663052,69.099999092519283],"reflectionModeOverride":0,"anchorPoint":[58.700002990663052,69.099999092519283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.700002990663052,69.099999092519283],"nextPoint":[-142,4]},{"outPoint":[58.850002992898226,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[58.850002992898226,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.850002992898226,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[59.0000029951334,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[59.0000029951334,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.0000029951334,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[59.150002997368574,70.149999108165503],"reflectionModeOverride":0,"anchorPoint":[59.150002997368574,70.149999108165503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.150002997368574,70.149999108165503],"nextPoint":[-142,4]},{"outPoint":[59.25000299885869,70.449999112635851],"reflectionModeOverride":0,"anchorPoint":[59.25000299885869,70.449999112635851],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.25000299885869,70.449999112635851],"nextPoint":[-142,4]},{"outPoint":[59.400003001093864,70.749999117106199],"reflectionModeOverride":0,"anchorPoint":[59.400003001093864,70.749999117106199],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.400003001093864,70.749999117106199],"nextPoint":[-142,4]},{"outPoint":[59.550003003329039,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[59.550003003329039,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.550003003329039,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[59.700003005564213,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[59.700003005564213,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.700003005564213,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[59.850003007799387,71.649999130517244],"reflectionModeOverride":0,"anchorPoint":[59.850003007799387,71.649999130517244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.850003007799387,71.649999130517244],"nextPoint":[-142,4]},{"outPoint":[59.950003009289503,71.899999134242535],"reflectionModeOverride":0,"anchorPoint":[59.950003009289503,71.899999134242535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.950003009289503,71.899999134242535],"nextPoint":[-142,4]},{"outPoint":[60.100003011524677,72.099999137222767],"reflectionModeOverride":0,"anchorPoint":[60.100003011524677,72.099999137222767],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.100003011524677,72.099999137222767],"nextPoint":[-142,4]},{"outPoint":[60.250003013759851,72.349999140948057],"reflectionModeOverride":0,"anchorPoint":[60.250003013759851,72.349999140948057],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.250003013759851,72.349999140948057],"nextPoint":[-142,4]},{"outPoint":[60.400003015995026,72.549999143928289],"reflectionModeOverride":0,"anchorPoint":[60.400003015995026,72.549999143928289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.400003015995026,72.549999143928289],"nextPoint":[-142,4]},{"outPoint":[60.5500030182302,72.699999146163464],"reflectionModeOverride":0,"anchorPoint":[60.5500030182302,72.699999146163464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.5500030182302,72.699999146163464],"nextPoint":[-142,4]},{"outPoint":[60.650003019720316,72.849999148398638],"reflectionModeOverride":0,"anchorPoint":[60.650003019720316,72.849999148398638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.650003019720316,72.849999148398638],"nextPoint":[-142,4]},{"outPoint":[60.80000302195549,72.999999150633812],"reflectionModeOverride":0,"anchorPoint":[60.80000302195549,72.999999150633812],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.80000302195549,72.999999150633812],"nextPoint":[-142,4]},{"outPoint":[60.950003024190664,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[60.950003024190664,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.950003024190664,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,73.149999152868986],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,73.149999152868986],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,73.149999152868986],"nextPoint":[-142,4]},{"outPoint":[61.250003028661013,73.199999153614044],"reflectionModeOverride":0,"anchorPoint":[61.250003028661013,73.199999153614044],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.250003028661013,73.199999153614044],"nextPoint":[-142,4]},{"outPoint":[61.350003030151129,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[61.350003030151129,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.350003030151129,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[61.500003032386303,73.199999153614044],"reflectionModeOverride":0,"anchorPoint":[61.500003032386303,73.199999153614044],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.500003032386303,73.199999153614044],"nextPoint":[-142,4]},{"outPoint":[61.650003034621477,73.199999153614044],"reflectionModeOverride":0,"anchorPoint":[61.650003034621477,73.199999153614044],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.650003034621477,73.199999153614044],"nextPoint":[-142,4]},{"outPoint":[61.800003036856651,73.149999152868986],"reflectionModeOverride":0,"anchorPoint":[61.800003036856651,73.149999152868986],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.800003036856651,73.149999152868986],"nextPoint":[-142,4]},{"outPoint":[61.900003038346767,73.04999915137887],"reflectionModeOverride":0,"anchorPoint":[61.900003038346767,73.04999915137887],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.900003038346767,73.04999915137887],"nextPoint":[-142,4]},{"outPoint":[62.050003040581942,72.949999149888754],"reflectionModeOverride":0,"anchorPoint":[62.050003040581942,72.949999149888754],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.050003040581942,72.949999149888754],"nextPoint":[-142,4]},{"outPoint":[62.200003042817116,72.849999148398638],"reflectionModeOverride":0,"anchorPoint":[62.200003042817116,72.849999148398638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.200003042817116,72.849999148398638],"nextPoint":[-142,4]},{"outPoint":[62.35000304505229,72.699999146163464],"reflectionModeOverride":0,"anchorPoint":[62.35000304505229,72.699999146163464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.35000304505229,72.699999146163464],"nextPoint":[-142,4]},{"outPoint":[62.500003047287464,72.549999143928289],"reflectionModeOverride":0,"anchorPoint":[62.500003047287464,72.549999143928289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.500003047287464,72.549999143928289],"nextPoint":[-142,4]},{"outPoint":[62.60000304877758,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[62.60000304877758,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.60000304877758,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[62.750003051012754,72.199999138712883],"reflectionModeOverride":0,"anchorPoint":[62.750003051012754,72.199999138712883],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.750003051012754,72.199999138712883],"nextPoint":[-142,4]},{"outPoint":[62.900003053247929,71.999999135732651],"reflectionModeOverride":0,"anchorPoint":[62.900003053247929,71.999999135732651],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.900003053247929,71.999999135732651],"nextPoint":[-142,4]},{"outPoint":[63.050003055483103,71.74999913200736],"reflectionModeOverride":0,"anchorPoint":[63.050003055483103,71.74999913200736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.050003055483103,71.74999913200736],"nextPoint":[-142,4]},{"outPoint":[63.200003057718277,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[63.200003057718277,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.200003057718277,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[63.300003059208393,71.299999125301838],"reflectionModeOverride":0,"anchorPoint":[63.300003059208393,71.299999125301838],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.300003059208393,71.299999125301838],"nextPoint":[-142,4]},{"outPoint":[63.450003061443567,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[63.450003061443567,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.450003061443567,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[63.600003063678741,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[63.600003063678741,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.600003063678741,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[63.750003065913916,70.549999114125967],"reflectionModeOverride":0,"anchorPoint":[63.750003065913916,70.549999114125967],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.750003065913916,70.549999114125967],"nextPoint":[-142,4]},{"outPoint":[63.90000306814909,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[63.90000306814909,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.90000306814909,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[64.000003069639206,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[64.000003069639206,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.000003069639206,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[64.15000307187438,69.749999102205038],"reflectionModeOverride":0,"anchorPoint":[64.15000307187438,69.749999102205038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.15000307187438,69.749999102205038],"nextPoint":[-142,4]},{"outPoint":[64.300003074109554,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[64.300003074109554,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.300003074109554,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[64.450003076344728,69.199999094009399],"reflectionModeOverride":0,"anchorPoint":[64.450003076344728,69.199999094009399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.450003076344728,69.199999094009399],"nextPoint":[-142,4]},{"outPoint":[64.550003077834845,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[64.550003077834845,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.550003077834845,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[64.700003080070019,68.649999085813761],"reflectionModeOverride":0,"anchorPoint":[64.700003080070019,68.649999085813761],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.700003080070019,68.649999085813761],"nextPoint":[-142,4]},{"outPoint":[64.850003082305193,68.39999908208847],"reflectionModeOverride":0,"anchorPoint":[64.850003082305193,68.39999908208847],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.850003082305193,68.39999908208847],"nextPoint":[-142,4]},{"outPoint":[65.000003084540367,68.099999077618122],"reflectionModeOverride":0,"anchorPoint":[65.000003084540367,68.099999077618122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.000003084540367,68.099999077618122],"nextPoint":[-142,4]},{"outPoint":[65.150003086775541,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[65.150003086775541,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.150003086775541,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[65.250003088265657,67.599999070167542],"reflectionModeOverride":0,"anchorPoint":[65.250003088265657,67.599999070167542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.250003088265657,67.599999070167542],"nextPoint":[-142,4]},{"outPoint":[65.400003090500832,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[65.400003090500832,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.400003090500832,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[65.550003092736006,67.049999061971903],"reflectionModeOverride":0,"anchorPoint":[65.550003092736006,67.049999061971903],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.550003092736006,67.049999061971903],"nextPoint":[-142,4]},{"outPoint":[65.70000309497118,66.799999058246613],"reflectionModeOverride":0,"anchorPoint":[65.70000309497118,66.799999058246613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.70000309497118,66.799999058246613],"nextPoint":[-142,4]},{"outPoint":[65.850003097206354,66.549999054521322],"reflectionModeOverride":0,"anchorPoint":[65.850003097206354,66.549999054521322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.850003097206354,66.549999054521322],"nextPoint":[-142,4]},{"outPoint":[65.95000309869647,66.34999905154109],"reflectionModeOverride":0,"anchorPoint":[65.95000309869647,66.34999905154109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.95000309869647,66.34999905154109],"nextPoint":[-142,4]},{"outPoint":[66.100003100931644,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[66.100003100931644,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.100003100931644,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[66.250003103166819,65.849999044090509],"reflectionModeOverride":0,"anchorPoint":[66.250003103166819,65.849999044090509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.250003103166819,65.849999044090509],"nextPoint":[-142,4]},{"outPoint":[66.400003105401993,65.649999041110277],"reflectionModeOverride":0,"anchorPoint":[66.400003105401993,65.649999041110277],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.400003105401993,65.649999041110277],"nextPoint":[-142,4]},{"outPoint":[66.550003107637167,65.399999037384987],"reflectionModeOverride":0,"anchorPoint":[66.550003107637167,65.399999037384987],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.550003107637167,65.399999037384987],"nextPoint":[-142,4]},{"outPoint":[66.650003109127283,65.199999034404755],"reflectionModeOverride":0,"anchorPoint":[66.650003109127283,65.199999034404755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.650003109127283,65.199999034404755],"nextPoint":[-142,4]},{"outPoint":[66.800003111362457,64.949999030679464],"reflectionModeOverride":0,"anchorPoint":[66.800003111362457,64.949999030679464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.800003111362457,64.949999030679464],"nextPoint":[-142,4]},{"outPoint":[66.950003113597631,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[66.950003113597631,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.950003113597631,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[67.100003115832806,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[67.100003115832806,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.100003115832806,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[67.200003117322922,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[67.200003117322922,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.200003117322922,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[67.350003119558096,64.149999018758535],"reflectionModeOverride":0,"anchorPoint":[67.350003119558096,64.149999018758535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.350003119558096,64.149999018758535],"nextPoint":[-142,4]},{"outPoint":[67.50000312179327,63.949999015778303],"reflectionModeOverride":0,"anchorPoint":[67.50000312179327,63.949999015778303],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.50000312179327,63.949999015778303],"nextPoint":[-142,4]},{"outPoint":[67.650003124028444,63.799999013543129],"reflectionModeOverride":0,"anchorPoint":[67.650003124028444,63.799999013543129],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.650003124028444,63.799999013543129],"nextPoint":[-142,4]},{"outPoint":[67.800003126263618,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,63.599999010562897],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":640,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0.66666666666666663,"a":1},"dashPattern":[1.5,2.25],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":638,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[67.800003126263618,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[67.900003127753735,63.449999008327723],"reflectionModeOverride":0,"anchorPoint":[67.900003127753735,63.449999008327723],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.900003127753735,63.449999008327723],"nextPoint":[-142,4]},{"outPoint":[68.050003129988909,63.24999900534749],"reflectionModeOverride":0,"anchorPoint":[68.050003129988909,63.24999900534749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.050003129988909,63.24999900534749],"nextPoint":[-142,4]},{"outPoint":[68.200003132224083,63.099999003112316],"reflectionModeOverride":0,"anchorPoint":[68.200003132224083,63.099999003112316],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.200003132224083,63.099999003112316],"nextPoint":[-142,4]},{"outPoint":[68.350003134459257,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[68.350003134459257,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.350003134459257,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[68.500003136694431,62.799998998641968],"reflectionModeOverride":0,"anchorPoint":[68.500003136694431,62.799998998641968],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.500003136694431,62.799998998641968],"nextPoint":[-142,4]},{"outPoint":[68.600003138184547,62.649998996406794],"reflectionModeOverride":0,"anchorPoint":[68.600003138184547,62.649998996406794],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.600003138184547,62.649998996406794],"nextPoint":[-142,4]},{"outPoint":[68.750003140419722,62.499998994171619],"reflectionModeOverride":0,"anchorPoint":[68.750003140419722,62.499998994171619],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.750003140419722,62.499998994171619],"nextPoint":[-142,4]},{"outPoint":[68.900003142654896,62.349998991936445],"reflectionModeOverride":0,"anchorPoint":[68.900003142654896,62.349998991936445],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.900003142654896,62.349998991936445],"nextPoint":[-142,4]},{"outPoint":[69.05000314489007,62.249998990446329],"reflectionModeOverride":0,"anchorPoint":[69.05000314489007,62.249998990446329],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.05000314489007,62.249998990446329],"nextPoint":[-142,4]},{"outPoint":[69.150003146380186,62.099998988211155],"reflectionModeOverride":0,"anchorPoint":[69.150003146380186,62.099998988211155],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.150003146380186,62.099998988211155],"nextPoint":[-142,4]},{"outPoint":[69.30000314861536,61.999998986721039],"reflectionModeOverride":0,"anchorPoint":[69.30000314861536,61.999998986721039],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.30000314861536,61.999998986721039],"nextPoint":[-142,4]},{"outPoint":[69.450003150850534,61.849998984485865],"reflectionModeOverride":0,"anchorPoint":[69.450003150850534,61.849998984485865],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.450003150850534,61.849998984485865],"nextPoint":[-142,4]},{"outPoint":[69.600003153085709,61.749998982995749],"reflectionModeOverride":0,"anchorPoint":[69.600003153085709,61.749998982995749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.600003153085709,61.749998982995749],"nextPoint":[-142,4]},{"outPoint":[69.750003155320883,61.649998981505632],"reflectionModeOverride":0,"anchorPoint":[69.750003155320883,61.649998981505632],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.750003155320883,61.649998981505632],"nextPoint":[-142,4]},{"outPoint":[69.850003156810999,61.549998980015516],"reflectionModeOverride":0,"anchorPoint":[69.850003156810999,61.549998980015516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.850003156810999,61.549998980015516],"nextPoint":[-142,4]},{"outPoint":[70.000003159046173,61.4499989785254],"reflectionModeOverride":0,"anchorPoint":[70.000003159046173,61.4499989785254],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.000003159046173,61.4499989785254],"nextPoint":[-142,4]},{"outPoint":[70.150003161281347,61.349998977035284],"reflectionModeOverride":0,"anchorPoint":[70.150003161281347,61.349998977035284],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.150003161281347,61.349998977035284],"nextPoint":[-142,4]},{"outPoint":[70.300003163516521,61.249998975545168],"reflectionModeOverride":0,"anchorPoint":[70.300003163516521,61.249998975545168],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.300003163516521,61.249998975545168],"nextPoint":[-142,4]},{"outPoint":[70.450003165751696,61.149998974055052],"reflectionModeOverride":0,"anchorPoint":[70.450003165751696,61.149998974055052],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.450003165751696,61.149998974055052],"nextPoint":[-142,4]},{"outPoint":[70.550003167241812,61.099998973309994],"reflectionModeOverride":0,"anchorPoint":[70.550003167241812,61.099998973309994],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.550003167241812,61.099998973309994],"nextPoint":[-142,4]},{"outPoint":[70.700003169476986,60.999998971819878],"reflectionModeOverride":0,"anchorPoint":[70.700003169476986,60.999998971819878],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.700003169476986,60.999998971819878],"nextPoint":[-142,4]},{"outPoint":[70.85000317171216,60.94999897107482],"reflectionModeOverride":0,"anchorPoint":[70.85000317171216,60.94999897107482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.85000317171216,60.94999897107482],"nextPoint":[-142,4]},{"outPoint":[71.000003173947334,60.849998969584703],"reflectionModeOverride":0,"anchorPoint":[71.000003173947334,60.849998969584703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.000003173947334,60.849998969584703],"nextPoint":[-142,4]},{"outPoint":[71.150003176182508,60.799998968839645],"reflectionModeOverride":0,"anchorPoint":[71.150003176182508,60.799998968839645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.150003176182508,60.799998968839645],"nextPoint":[-142,4]},{"outPoint":[71.250003177672625,60.749998968094587],"reflectionModeOverride":0,"anchorPoint":[71.250003177672625,60.749998968094587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.250003177672625,60.749998968094587],"nextPoint":[-142,4]},{"outPoint":[71.400003179907799,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[71.400003179907799,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.400003179907799,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[71.550003182142973,60.599998965859413],"reflectionModeOverride":0,"anchorPoint":[71.550003182142973,60.599998965859413],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.550003182142973,60.599998965859413],"nextPoint":[-142,4]},{"outPoint":[71.700003184378147,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[71.700003184378147,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.700003184378147,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[71.800003185868263,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[71.800003185868263,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.800003185868263,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[71.950003188103437,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[71.950003188103437,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.950003188103437,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[72.100003190338612,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[72.100003190338612,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.100003190338612,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[72.250003192573786,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[72.250003192573786,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.250003192573786,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[72.40000319480896,60.349998962134123],"reflectionModeOverride":0,"anchorPoint":[72.40000319480896,60.349998962134123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.40000319480896,60.349998962134123],"nextPoint":[-142,4]},{"outPoint":[72.500003196299076,60.299998961389065],"reflectionModeOverride":0,"anchorPoint":[72.500003196299076,60.299998961389065],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.500003196299076,60.299998961389065],"nextPoint":[-142,4]},{"outPoint":[72.65000319853425,60.299998961389065],"reflectionModeOverride":0,"anchorPoint":[72.65000319853425,60.299998961389065],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.65000319853425,60.299998961389065],"nextPoint":[-142,4]},{"outPoint":[72.800003200769424,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[72.800003200769424,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.800003200769424,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[72.950003203004599,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[72.950003203004599,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.950003203004599,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[73.100003205239773,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[73.100003205239773,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.100003205239773,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[73.200003206729889,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[73.200003206729889,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.200003206729889,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[73.350003208965063,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[73.350003208965063,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.350003208965063,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[73.500003211200237,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[73.500003211200237,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.500003211200237,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[73.650003213435411,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[73.650003213435411,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.650003213435411,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[73.800003215670586,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[73.800003215670586,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.800003215670586,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[73.900003217160702,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[73.900003217160702,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.900003217160702,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[74.050003219395876,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[74.050003219395876,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.050003219395876,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[74.20000322163105,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[74.20000322163105,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.20000322163105,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[74.350003223866224,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[74.350003223866224,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.350003223866224,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[74.45000322535634,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[74.45000322535634,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.45000322535634,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[74.600003227591515,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[74.600003227591515,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.600003227591515,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[74.750003229826689,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[74.750003229826689,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.750003229826689,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[74.900003232061863,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[74.900003232061863,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.900003232061863,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[75.150003235787153,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[75.150003235787153,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.150003235787153,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[75.300003238022327,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[75.300003238022327,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.300003238022327,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[75.450003240257502,60.299998961389065],"reflectionModeOverride":0,"anchorPoint":[75.450003240257502,60.299998961389065],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.450003240257502,60.299998961389065],"nextPoint":[-142,4]},{"outPoint":[75.600003242492676,60.299998961389065],"reflectionModeOverride":0,"anchorPoint":[75.600003242492676,60.299998961389065],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.600003242492676,60.299998961389065],"nextPoint":[-142,4]},{"outPoint":[75.75000324472785,60.349998962134123],"reflectionModeOverride":0,"anchorPoint":[75.75000324472785,60.349998962134123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.75000324472785,60.349998962134123],"nextPoint":[-142,4]},{"outPoint":[75.850003246217966,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[75.850003246217966,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.850003246217966,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[76.00000324845314,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[76.00000324845314,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.00000324845314,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[76.150003250688314,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[76.150003250688314,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.150003250688314,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[76.300003252923489,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[76.300003252923489,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.300003252923489,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[76.450003255158663,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[76.450003255158663,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.450003255158663,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[76.550003256648779,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[76.550003256648779,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.550003256648779,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[76.700003258883953,60.599998965859413],"reflectionModeOverride":0,"anchorPoint":[76.700003258883953,60.599998965859413],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.700003258883953,60.599998965859413],"nextPoint":[-142,4]},{"outPoint":[76.850003261119127,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[76.850003261119127,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.850003261119127,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[77.000003263354301,60.699998967349529],"reflectionModeOverride":0,"anchorPoint":[77.000003263354301,60.699998967349529],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.000003263354301,60.699998967349529],"nextPoint":[-142,4]},{"outPoint":[77.100003264844418,60.749998968094587],"reflectionModeOverride":0,"anchorPoint":[77.100003264844418,60.749998968094587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.100003264844418,60.749998968094587],"nextPoint":[-142,4]},{"outPoint":[77.250003267079592,60.799998968839645],"reflectionModeOverride":0,"anchorPoint":[77.250003267079592,60.799998968839645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.250003267079592,60.799998968839645],"nextPoint":[-142,4]},{"outPoint":[77.400003269314766,60.849998969584703],"reflectionModeOverride":0,"anchorPoint":[77.400003269314766,60.849998969584703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.400003269314766,60.849998969584703],"nextPoint":[-142,4]},{"outPoint":[77.55000327154994,60.899998970329762],"reflectionModeOverride":0,"anchorPoint":[77.55000327154994,60.899998970329762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.55000327154994,60.899998970329762],"nextPoint":[-142,4]},{"outPoint":[77.700003273785114,60.94999897107482],"reflectionModeOverride":0,"anchorPoint":[77.700003273785114,60.94999897107482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.700003273785114,60.94999897107482],"nextPoint":[-142,4]},{"outPoint":[77.80000327527523,60.999998971819878],"reflectionModeOverride":0,"anchorPoint":[77.80000327527523,60.999998971819878],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.80000327527523,60.999998971819878],"nextPoint":[-142,4]},{"outPoint":[77.950003277510405,61.049998972564936],"reflectionModeOverride":0,"anchorPoint":[77.950003277510405,61.049998972564936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.950003277510405,61.049998972564936],"nextPoint":[-142,4]},{"outPoint":[78.100003279745579,61.099998973309994],"reflectionModeOverride":0,"anchorPoint":[78.100003279745579,61.099998973309994],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.100003279745579,61.099998973309994],"nextPoint":[-142,4]},{"outPoint":[78.250003281980753,61.149998974055052],"reflectionModeOverride":0,"anchorPoint":[78.250003281980753,61.149998974055052],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.250003281980753,61.149998974055052],"nextPoint":[-142,4]},{"outPoint":[78.400003284215927,61.19999897480011],"reflectionModeOverride":0,"anchorPoint":[78.400003284215927,61.19999897480011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.400003284215927,61.19999897480011],"nextPoint":[-142,4]},{"outPoint":[78.500003285706043,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[78.500003285706043,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.500003285706043,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[78.650003287941217,61.349998977035284],"reflectionModeOverride":0,"anchorPoint":[78.650003287941217,61.349998977035284],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.650003287941217,61.349998977035284],"nextPoint":[-142,4]},{"outPoint":[78.800003290176392,61.399998977780342],"reflectionModeOverride":0,"anchorPoint":[78.800003290176392,61.399998977780342],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.800003290176392,61.399998977780342],"nextPoint":[-142,4]},{"outPoint":[78.950003292411566,61.4499989785254],"reflectionModeOverride":0,"anchorPoint":[78.950003292411566,61.4499989785254],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.950003292411566,61.4499989785254],"nextPoint":[-142,4]},{"outPoint":[79.050003293901682,61.549998980015516],"reflectionModeOverride":0,"anchorPoint":[79.050003293901682,61.549998980015516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.050003293901682,61.549998980015516],"nextPoint":[-142,4]},{"outPoint":[79.200003296136856,61.599998980760574],"reflectionModeOverride":0,"anchorPoint":[79.200003296136856,61.599998980760574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.200003296136856,61.599998980760574],"nextPoint":[-142,4]},{"outPoint":[79.35000329837203,61.69999898225069],"reflectionModeOverride":0,"anchorPoint":[79.35000329837203,61.69999898225069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.35000329837203,61.69999898225069],"nextPoint":[-142,4]},{"outPoint":[79.500003300607204,61.749998982995749],"reflectionModeOverride":0,"anchorPoint":[79.500003300607204,61.749998982995749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.500003300607204,61.749998982995749],"nextPoint":[-142,4]},{"outPoint":[79.650003302842379,61.799998983740807],"reflectionModeOverride":0,"anchorPoint":[79.650003302842379,61.799998983740807],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.650003302842379,61.799998983740807],"nextPoint":[-142,4]},{"outPoint":[79.750003304332495,61.899998985230923],"reflectionModeOverride":0,"anchorPoint":[79.750003304332495,61.899998985230923],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.750003304332495,61.899998985230923],"nextPoint":[-142,4]},{"outPoint":[79.900003306567669,61.949998985975981],"reflectionModeOverride":0,"anchorPoint":[79.900003306567669,61.949998985975981],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.900003306567669,61.949998985975981],"nextPoint":[-142,4]},{"outPoint":[80.050003308802843,62.049998987466097],"reflectionModeOverride":0,"anchorPoint":[80.050003308802843,62.049998987466097],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.050003308802843,62.049998987466097],"nextPoint":[-142,4]},{"outPoint":[80.200003311038017,62.099998988211155],"reflectionModeOverride":0,"anchorPoint":[80.200003311038017,62.099998988211155],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.200003311038017,62.099998988211155],"nextPoint":[-142,4]},{"outPoint":[80.350003313273191,62.199998989701271],"reflectionModeOverride":0,"anchorPoint":[80.350003313273191,62.199998989701271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.350003313273191,62.199998989701271],"nextPoint":[-142,4]},{"outPoint":[80.450003314763308,62.249998990446329],"reflectionModeOverride":0,"anchorPoint":[80.450003314763308,62.249998990446329],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.450003314763308,62.249998990446329],"nextPoint":[-142,4]},{"outPoint":[80.600003316998482,62.349998991936445],"reflectionModeOverride":0,"anchorPoint":[80.600003316998482,62.349998991936445],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.600003316998482,62.349998991936445],"nextPoint":[-142,4]},{"outPoint":[80.750003319233656,62.449998993426561],"reflectionModeOverride":0,"anchorPoint":[80.750003319233656,62.449998993426561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.750003319233656,62.449998993426561],"nextPoint":[-142,4]},{"outPoint":[80.90000332146883,62.499998994171619],"reflectionModeOverride":0,"anchorPoint":[80.90000332146883,62.499998994171619],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.90000332146883,62.499998994171619],"nextPoint":[-142,4]},{"outPoint":[81.050003323704004,62.599998995661736],"reflectionModeOverride":0,"anchorPoint":[81.050003323704004,62.599998995661736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.050003323704004,62.599998995661736],"nextPoint":[-142,4]},{"outPoint":[81.15000332519412,62.649998996406794],"reflectionModeOverride":0,"anchorPoint":[81.15000332519412,62.649998996406794],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.15000332519412,62.649998996406794],"nextPoint":[-142,4]},{"outPoint":[81.300003327429295,62.74999899789691],"reflectionModeOverride":0,"anchorPoint":[81.300003327429295,62.74999899789691],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.300003327429295,62.74999899789691],"nextPoint":[-142,4]},{"outPoint":[81.450003329664469,62.849998999387026],"reflectionModeOverride":0,"anchorPoint":[81.450003329664469,62.849998999387026],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.450003329664469,62.849998999387026],"nextPoint":[-142,4]},{"outPoint":[81.600003331899643,62.899999000132084],"reflectionModeOverride":0,"anchorPoint":[81.600003331899643,62.899999000132084],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.600003331899643,62.899999000132084],"nextPoint":[-142,4]},{"outPoint":[81.700003333389759,62.9999990016222],"reflectionModeOverride":0,"anchorPoint":[81.700003333389759,62.9999990016222],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.700003333389759,62.9999990016222],"nextPoint":[-142,4]},{"outPoint":[81.850003335624933,63.099999003112316],"reflectionModeOverride":0,"anchorPoint":[81.850003335624933,63.099999003112316],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.850003335624933,63.099999003112316],"nextPoint":[-142,4]},{"outPoint":[82.000003337860107,63.199999004602432],"reflectionModeOverride":0,"anchorPoint":[82.000003337860107,63.199999004602432],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.000003337860107,63.199999004602432],"nextPoint":[-142,4]},{"outPoint":[82.150003340095282,63.24999900534749],"reflectionModeOverride":0,"anchorPoint":[82.150003340095282,63.24999900534749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.150003340095282,63.24999900534749],"nextPoint":[-142,4]},{"outPoint":[82.300003342330456,63.349999006837606],"reflectionModeOverride":0,"anchorPoint":[82.300003342330456,63.349999006837606],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.300003342330456,63.349999006837606],"nextPoint":[-142,4]},{"outPoint":[82.400003343820572,63.449999008327723],"reflectionModeOverride":0,"anchorPoint":[82.400003343820572,63.449999008327723],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.400003343820572,63.449999008327723],"nextPoint":[-142,4]},{"outPoint":[82.550003346055746,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[82.550003346055746,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.550003346055746,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[82.70000334829092,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[82.70000334829092,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.70000334829092,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[82.850003350526094,63.699999012053013],"reflectionModeOverride":0,"anchorPoint":[82.850003350526094,63.699999012053013],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.850003350526094,63.699999012053013],"nextPoint":[-142,4]},{"outPoint":[83.000003352761269,63.799999013543129],"reflectionModeOverride":0,"anchorPoint":[83.000003352761269,63.799999013543129],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.000003352761269,63.799999013543129],"nextPoint":[-142,4]},{"outPoint":[83.100003354251385,63.899999015033245],"reflectionModeOverride":0,"anchorPoint":[83.100003354251385,63.899999015033245],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.100003354251385,63.899999015033245],"nextPoint":[-142,4]},{"outPoint":[83.250003356486559,63.999999016523361],"reflectionModeOverride":0,"anchorPoint":[83.250003356486559,63.999999016523361],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.250003356486559,63.999999016523361],"nextPoint":[-142,4]},{"outPoint":[83.400003358721733,64.099999018013477],"reflectionModeOverride":0,"anchorPoint":[83.400003358721733,64.099999018013477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.400003358721733,64.099999018013477],"nextPoint":[-142,4]},{"outPoint":[83.550003360956907,64.149999018758535],"reflectionModeOverride":0,"anchorPoint":[83.550003360956907,64.149999018758535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.550003360956907,64.149999018758535],"nextPoint":[-142,4]},{"outPoint":[83.700003363192081,64.249999020248652],"reflectionModeOverride":0,"anchorPoint":[83.700003363192081,64.249999020248652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.700003363192081,64.249999020248652],"nextPoint":[-142,4]},{"outPoint":[83.800003364682198,64.349999021738768],"reflectionModeOverride":0,"anchorPoint":[83.800003364682198,64.349999021738768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.800003364682198,64.349999021738768],"nextPoint":[-142,4]},{"outPoint":[83.950003366917372,64.449999023228884],"reflectionModeOverride":0,"anchorPoint":[83.950003366917372,64.449999023228884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.950003366917372,64.449999023228884],"nextPoint":[-142,4]},{"outPoint":[84.100003369152546,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[84.100003369152546,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.100003369152546,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[84.25000337138772,64.649999026209116],"reflectionModeOverride":0,"anchorPoint":[84.25000337138772,64.649999026209116],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.25000337138772,64.649999026209116],"nextPoint":[-142,4]},{"outPoint":[84.350003372877836,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[84.350003372877836,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.350003372877836,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[84.50000337511301,64.849999029189348],"reflectionModeOverride":0,"anchorPoint":[84.50000337511301,64.849999029189348],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.50000337511301,64.849999029189348],"nextPoint":[-142,4]},{"outPoint":[84.650003377348185,64.949999030679464],"reflectionModeOverride":0,"anchorPoint":[84.650003377348185,64.949999030679464],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.650003377348185,64.949999030679464],"nextPoint":[-142,4]},{"outPoint":[84.800003379583359,65.04999903216958],"reflectionModeOverride":0,"anchorPoint":[84.800003379583359,65.04999903216958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.800003379583359,65.04999903216958],"nextPoint":[-142,4]},{"outPoint":[84.950003381818533,65.149999033659697],"reflectionModeOverride":0,"anchorPoint":[84.950003381818533,65.149999033659697],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.950003381818533,65.149999033659697],"nextPoint":[-142,4]},{"outPoint":[85.050003383308649,65.249999035149813],"reflectionModeOverride":0,"anchorPoint":[85.050003383308649,65.249999035149813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.050003383308649,65.249999035149813],"nextPoint":[-142,4]},{"outPoint":[85.200003385543823,65.349999036639929],"reflectionModeOverride":0,"anchorPoint":[85.200003385543823,65.349999036639929],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.200003385543823,65.349999036639929],"nextPoint":[-142,4]},{"outPoint":[85.350003387778997,65.399999037384987],"reflectionModeOverride":0,"anchorPoint":[85.350003387778997,65.399999037384987],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.350003387778997,65.399999037384987],"nextPoint":[-142,4]},{"outPoint":[85.500003390014172,65.499999038875103],"reflectionModeOverride":0,"anchorPoint":[85.500003390014172,65.499999038875103],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.500003390014172,65.499999038875103],"nextPoint":[-142,4]},{"outPoint":[85.650003392249346,65.599999040365219],"reflectionModeOverride":0,"anchorPoint":[85.650003392249346,65.599999040365219],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.650003392249346,65.599999040365219],"nextPoint":[-142,4]},{"outPoint":[85.750003393739462,65.699999041855335],"reflectionModeOverride":0,"anchorPoint":[85.750003393739462,65.699999041855335],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.750003393739462,65.699999041855335],"nextPoint":[-142,4]},{"outPoint":[85.900003395974636,65.799999043345451],"reflectionModeOverride":0,"anchorPoint":[85.900003395974636,65.799999043345451],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.900003395974636,65.799999043345451],"nextPoint":[-142,4]},{"outPoint":[86.05000339820981,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[86.05000339820981,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.05000339820981,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[86.200003400444984,65.999999046325684],"reflectionModeOverride":0,"anchorPoint":[86.200003400444984,65.999999046325684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.200003400444984,65.999999046325684],"nextPoint":[-142,4]},{"outPoint":[86.350003402680159,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[86.350003402680159,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.350003402680159,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[86.450003404170275,66.199999049305916],"reflectionModeOverride":0,"anchorPoint":[86.450003404170275,66.199999049305916],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.450003404170275,66.199999049305916],"nextPoint":[-142,4]},{"outPoint":[86.600003406405449,66.299999050796032],"reflectionModeOverride":0,"anchorPoint":[86.600003406405449,66.299999050796032],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.600003406405449,66.299999050796032],"nextPoint":[-142,4]},{"outPoint":[86.750003408640623,66.399999052286148],"reflectionModeOverride":0,"anchorPoint":[86.750003408640623,66.399999052286148],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.750003408640623,66.399999052286148],"nextPoint":[-142,4]},{"outPoint":[86.900003410875797,66.499999053776264],"reflectionModeOverride":0,"anchorPoint":[86.900003410875797,66.499999053776264],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.900003410875797,66.499999053776264],"nextPoint":[-142,4]},{"outPoint":[87.000003412365913,66.59999905526638],"reflectionModeOverride":0,"anchorPoint":[87.000003412365913,66.59999905526638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.000003412365913,66.59999905526638],"nextPoint":[-142,4]},{"outPoint":[87.150003414601088,66.699999056756496],"reflectionModeOverride":0,"anchorPoint":[87.150003414601088,66.699999056756496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.150003414601088,66.699999056756496],"nextPoint":[-142,4]},{"outPoint":[87.300003416836262,66.799999058246613],"reflectionModeOverride":0,"anchorPoint":[87.300003416836262,66.799999058246613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.300003416836262,66.799999058246613],"nextPoint":[-142,4]},{"outPoint":[87.450003419071436,66.899999059736729],"reflectionModeOverride":0,"anchorPoint":[87.450003419071436,66.899999059736729],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.450003419071436,66.899999059736729],"nextPoint":[-142,4]},{"outPoint":[87.60000342130661,66.999999061226845],"reflectionModeOverride":0,"anchorPoint":[87.60000342130661,66.999999061226845],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.60000342130661,66.999999061226845],"nextPoint":[-142,4]},{"outPoint":[87.700003422796726,67.099999062716961],"reflectionModeOverride":0,"anchorPoint":[87.700003422796726,67.099999062716961],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.700003422796726,67.099999062716961],"nextPoint":[-142,4]},{"outPoint":[87.8500034250319,67.249999064952135],"reflectionModeOverride":0,"anchorPoint":[87.8500034250319,67.249999064952135],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.8500034250319,67.249999064952135],"nextPoint":[-142,4]},{"outPoint":[88.000003427267075,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[88.000003427267075,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.000003427267075,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[88.150003429502249,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[88.150003429502249,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.150003429502249,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[88.300003431737423,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[88.300003431737423,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.300003431737423,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[88.400003433227539,67.6499990709126],"reflectionModeOverride":0,"anchorPoint":[88.400003433227539,67.6499990709126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.400003433227539,67.6499990709126],"nextPoint":[-142,4]},{"outPoint":[88.550003435462713,67.749999072402716],"reflectionModeOverride":0,"anchorPoint":[88.550003435462713,67.749999072402716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.550003435462713,67.749999072402716],"nextPoint":[-142,4]},{"outPoint":[88.700003437697887,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[88.700003437697887,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.700003437697887,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[88.850003439933062,67.949999075382948],"reflectionModeOverride":0,"anchorPoint":[88.850003439933062,67.949999075382948],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.850003439933062,67.949999075382948],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,68.049999076873064],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,68.049999076873064],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,68.049999076873064],"nextPoint":[-142,4]},{"outPoint":[89.100003443658352,68.14999907836318],"reflectionModeOverride":0,"anchorPoint":[89.100003443658352,68.14999907836318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.100003443658352,68.14999907836318],"nextPoint":[-142,4]},{"outPoint":[89.250003445893526,68.249999079853296],"reflectionModeOverride":0,"anchorPoint":[89.250003445893526,68.249999079853296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.250003445893526,68.249999079853296],"nextPoint":[-142,4]},{"outPoint":[89.4000034481287,68.349999081343412],"reflectionModeOverride":0,"anchorPoint":[89.4000034481287,68.349999081343412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.4000034481287,68.349999081343412],"nextPoint":[-142,4]},{"outPoint":[89.550003450363874,68.449999082833529],"reflectionModeOverride":0,"anchorPoint":[89.550003450363874,68.449999082833529],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.550003450363874,68.449999082833529],"nextPoint":[-142,4]},{"outPoint":[89.650003451853991,68.549999084323645],"reflectionModeOverride":0,"anchorPoint":[89.650003451853991,68.549999084323645],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.650003451853991,68.549999084323645],"nextPoint":[-142,4]},{"outPoint":[89.800003454089165,68.649999085813761],"reflectionModeOverride":0,"anchorPoint":[89.800003454089165,68.649999085813761],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.800003454089165,68.649999085813761],"nextPoint":[-142,4]},{"outPoint":[89.950003456324339,68.749999087303877],"reflectionModeOverride":0,"anchorPoint":[89.950003456324339,68.749999087303877],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.950003456324339,68.749999087303877],"nextPoint":[-142,4]},{"outPoint":[90.100003458559513,68.849999088793993],"reflectionModeOverride":0,"anchorPoint":[90.100003458559513,68.849999088793993],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.100003458559513,68.849999088793993],"nextPoint":[-142,4]},{"outPoint":[90.250003460794687,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[90.250003460794687,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.250003460794687,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[90.350003462284803,69.049999091774225],"reflectionModeOverride":0,"anchorPoint":[90.350003462284803,69.049999091774225],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.350003462284803,69.049999091774225],"nextPoint":[-142,4]},{"outPoint":[90.500003464519978,69.149999093264341],"reflectionModeOverride":0,"anchorPoint":[90.500003464519978,69.149999093264341],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.500003464519978,69.149999093264341],"nextPoint":[-142,4]},{"outPoint":[90.650003466755152,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[90.650003466755152,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.650003466755152,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[90.800003468990326,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[90.800003468990326,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.800003468990326,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[90.9500034712255,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[90.9500034712255,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.9500034712255,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[91.050003472715616,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[91.050003472715616,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.050003472715616,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[91.20000347495079,69.599999099969864],"reflectionModeOverride":0,"anchorPoint":[91.20000347495079,69.599999099969864],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.20000347495079,69.599999099969864],"nextPoint":[-142,4]},{"outPoint":[91.350003477185965,69.69999910145998],"reflectionModeOverride":0,"anchorPoint":[91.350003477185965,69.69999910145998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.350003477185965,69.69999910145998],"nextPoint":[-142,4]},{"outPoint":[91.500003479421139,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[91.500003479421139,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.500003479421139,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[91.600003480911255,69.899999104440212],"reflectionModeOverride":0,"anchorPoint":[91.600003480911255,69.899999104440212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.600003480911255,69.899999104440212],"nextPoint":[-142,4]},{"outPoint":[91.750003483146429,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[91.750003483146429,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.750003483146429,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[91.900003485381603,70.099999107420444],"reflectionModeOverride":0,"anchorPoint":[91.900003485381603,70.099999107420444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.900003485381603,70.099999107420444],"nextPoint":[-142,4]},{"outPoint":[92.050003487616777,70.199999108910561],"reflectionModeOverride":0,"anchorPoint":[92.050003487616777,70.199999108910561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.050003487616777,70.199999108910561],"nextPoint":[-142,4]},{"outPoint":[92.200003489851952,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[92.200003489851952,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.200003489851952,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[92.300003491342068,70.399999111890793],"reflectionModeOverride":0,"anchorPoint":[92.300003491342068,70.399999111890793],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.300003491342068,70.399999111890793],"nextPoint":[-142,4]},{"outPoint":[92.450003493577242,70.499999113380909],"reflectionModeOverride":0,"anchorPoint":[92.450003493577242,70.499999113380909],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.450003493577242,70.499999113380909],"nextPoint":[-142,4]},{"outPoint":[92.600003495812416,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[92.600003495812416,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.600003495812416,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[92.75000349804759,70.699999116361141],"reflectionModeOverride":0,"anchorPoint":[92.75000349804759,70.699999116361141],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.75000349804759,70.699999116361141],"nextPoint":[-142,4]},{"outPoint":[92.900003500282764,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[92.900003500282764,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.900003500282764,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[93.000003501772881,70.849999118596315],"reflectionModeOverride":0,"anchorPoint":[93.000003501772881,70.849999118596315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.000003501772881,70.849999118596315],"nextPoint":[-142,4]},{"outPoint":[93.150003504008055,70.949999120086432],"reflectionModeOverride":0,"anchorPoint":[93.150003504008055,70.949999120086432],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.150003504008055,70.949999120086432],"nextPoint":[-142,4]},{"outPoint":[93.300003506243229,71.049999121576548],"reflectionModeOverride":0,"anchorPoint":[93.300003506243229,71.049999121576548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.300003506243229,71.049999121576548],"nextPoint":[-142,4]},{"outPoint":[93.450003508478403,71.149999123066664],"reflectionModeOverride":0,"anchorPoint":[93.450003508478403,71.149999123066664],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.450003508478403,71.149999123066664],"nextPoint":[-142,4]},{"outPoint":[93.600003510713577,71.24999912455678],"reflectionModeOverride":0,"anchorPoint":[93.600003510713577,71.24999912455678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.600003510713577,71.24999912455678],"nextPoint":[-142,4]},{"outPoint":[93.700003512203693,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[93.700003512203693,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.700003512203693,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[93.850003514438868,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[93.850003514438868,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.850003514438868,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[94.000003516674042,71.49999912828207],"reflectionModeOverride":0,"anchorPoint":[94.000003516674042,71.49999912828207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.000003516674042,71.49999912828207],"nextPoint":[-142,4]},{"outPoint":[94.150003518909216,71.599999129772186],"reflectionModeOverride":0,"anchorPoint":[94.150003518909216,71.599999129772186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.150003518909216,71.599999129772186],"nextPoint":[-142,4]},{"outPoint":[94.250003520399332,71.699999131262302],"reflectionModeOverride":0,"anchorPoint":[94.250003520399332,71.699999131262302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.250003520399332,71.699999131262302],"nextPoint":[-142,4]},{"outPoint":[94.400003522634506,71.799999132752419],"reflectionModeOverride":0,"anchorPoint":[94.400003522634506,71.799999132752419],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.400003522634506,71.799999132752419],"nextPoint":[-142,4]},{"outPoint":[94.55000352486968,71.899999134242535],"reflectionModeOverride":0,"anchorPoint":[94.55000352486968,71.899999134242535],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.55000352486968,71.899999134242535],"nextPoint":[-142,4]},{"outPoint":[94.700003527104855,71.949999134987593],"reflectionModeOverride":0,"anchorPoint":[94.700003527104855,71.949999134987593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.700003527104855,71.949999134987593],"nextPoint":[-142,4]},{"outPoint":[94.850003529340029,72.049999136477709],"reflectionModeOverride":0,"anchorPoint":[94.850003529340029,72.049999136477709],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.850003529340029,72.049999136477709],"nextPoint":[-142,4]},{"outPoint":[94.950003530830145,72.149999137967825],"reflectionModeOverride":0,"anchorPoint":[94.950003530830145,72.149999137967825],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.950003530830145,72.149999137967825],"nextPoint":[-142,4]},{"outPoint":[95.100003533065319,72.249999139457941],"reflectionModeOverride":0,"anchorPoint":[95.100003533065319,72.249999139457941],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.100003533065319,72.249999139457941],"nextPoint":[-142,4]},{"outPoint":[95.250003535300493,72.299999140202999],"reflectionModeOverride":0,"anchorPoint":[95.250003535300493,72.299999140202999],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.250003535300493,72.299999140202999],"nextPoint":[-142,4]},{"outPoint":[95.400003537535667,72.399999141693115],"reflectionModeOverride":0,"anchorPoint":[95.400003537535667,72.399999141693115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.400003537535667,72.399999141693115],"nextPoint":[-142,4]},{"outPoint":[95.550003539770842,72.499999143183231],"reflectionModeOverride":0,"anchorPoint":[95.550003539770842,72.499999143183231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.550003539770842,72.499999143183231],"nextPoint":[-142,4]},{"outPoint":[95.650003541260958,72.599999144673347],"reflectionModeOverride":0,"anchorPoint":[95.650003541260958,72.599999144673347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.650003541260958,72.599999144673347],"nextPoint":[-142,4]},{"outPoint":[95.800003543496132,72.649999145418406],"reflectionModeOverride":0,"anchorPoint":[95.800003543496132,72.649999145418406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.800003543496132,72.649999145418406],"nextPoint":[-142,4]},{"outPoint":[95.950003545731306,72.749999146908522],"reflectionModeOverride":0,"anchorPoint":[95.950003545731306,72.749999146908522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.950003545731306,72.749999146908522],"nextPoint":[-142,4]},{"outPoint":[96.10000354796648,72.849999148398638],"reflectionModeOverride":0,"anchorPoint":[96.10000354796648,72.849999148398638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.10000354796648,72.849999148398638],"nextPoint":[-142,4]},{"outPoint":[96.250003550201654,72.949999149888754],"reflectionModeOverride":0,"anchorPoint":[96.250003550201654,72.949999149888754],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.250003550201654,72.949999149888754],"nextPoint":[-142,4]},{"outPoint":[96.350003551691771,72.999999150633812],"reflectionModeOverride":0,"anchorPoint":[96.350003551691771,72.999999150633812],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.350003551691771,72.999999150633812],"nextPoint":[-142,4]},{"outPoint":[96.500003553926945,73.099999152123928],"reflectionModeOverride":0,"anchorPoint":[96.500003553926945,73.099999152123928],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.500003553926945,73.099999152123928],"nextPoint":[-142,4]},{"outPoint":[96.650003556162119,73.199999153614044],"reflectionModeOverride":0,"anchorPoint":[96.650003556162119,73.199999153614044],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.650003556162119,73.199999153614044],"nextPoint":[-142,4]},{"outPoint":[96.800003558397293,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[96.800003558397293,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.800003558397293,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[96.900003559887409,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[96.900003559887409,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.900003559887409,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[97.050003562122583,73.399999156594276],"reflectionModeOverride":0,"anchorPoint":[97.050003562122583,73.399999156594276],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.050003562122583,73.399999156594276],"nextPoint":[-142,4]},{"outPoint":[97.200003564357758,73.499999158084393],"reflectionModeOverride":0,"anchorPoint":[97.200003564357758,73.499999158084393],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.200003564357758,73.499999158084393],"nextPoint":[-142,4]},{"outPoint":[97.350003566592932,73.599999159574509],"reflectionModeOverride":0,"anchorPoint":[97.350003566592932,73.599999159574509],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.350003566592932,73.599999159574509],"nextPoint":[-142,4]},{"outPoint":[97.500003568828106,73.649999160319567],"reflectionModeOverride":0,"anchorPoint":[97.500003568828106,73.649999160319567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.500003568828106,73.649999160319567],"nextPoint":[-142,4]},{"outPoint":[97.600003570318222,73.749999161809683],"reflectionModeOverride":0,"anchorPoint":[97.600003570318222,73.749999161809683],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.600003570318222,73.749999161809683],"nextPoint":[-142,4]},{"outPoint":[97.750003572553396,73.849999163299799],"reflectionModeOverride":0,"anchorPoint":[97.750003572553396,73.849999163299799],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.750003572553396,73.849999163299799],"nextPoint":[-142,4]},{"outPoint":[97.90000357478857,73.899999164044857],"reflectionModeOverride":0,"anchorPoint":[97.90000357478857,73.899999164044857],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.90000357478857,73.899999164044857],"nextPoint":[-142,4]},{"outPoint":[98.050003577023745,73.999999165534973],"reflectionModeOverride":0,"anchorPoint":[98.050003577023745,73.999999165534973],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.050003577023745,73.999999165534973],"nextPoint":[-142,4]},{"outPoint":[98.200003579258919,74.049999166280031],"reflectionModeOverride":0,"anchorPoint":[98.200003579258919,74.049999166280031],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.200003579258919,74.049999166280031],"nextPoint":[-142,4]},{"outPoint":[98.300003580749035,74.149999167770147],"reflectionModeOverride":0,"anchorPoint":[98.300003580749035,74.149999167770147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.300003580749035,74.149999167770147],"nextPoint":[-142,4]},{"outPoint":[98.450003582984209,74.199999168515205],"reflectionModeOverride":0,"anchorPoint":[98.450003582984209,74.199999168515205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.450003582984209,74.199999168515205],"nextPoint":[-142,4]},{"outPoint":[98.600003585219383,74.299999170005322],"reflectionModeOverride":0,"anchorPoint":[98.600003585219383,74.299999170005322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.600003585219383,74.299999170005322],"nextPoint":[-142,4]},{"outPoint":[98.750003587454557,74.34999917075038],"reflectionModeOverride":0,"anchorPoint":[98.750003587454557,74.34999917075038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.750003587454557,74.34999917075038],"nextPoint":[-142,4]},{"outPoint":[98.900003589689732,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[98.900003589689732,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.900003589689732,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[99.000003591179848,74.499999172985554],"reflectionModeOverride":0,"anchorPoint":[99.000003591179848,74.499999172985554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.000003591179848,74.499999172985554],"nextPoint":[-142,4]},{"outPoint":[99.150003593415022,74.59999917447567],"reflectionModeOverride":0,"anchorPoint":[99.150003593415022,74.59999917447567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.150003593415022,74.59999917447567],"nextPoint":[-142,4]},{"outPoint":[99.300003595650196,74.649999175220728],"reflectionModeOverride":0,"anchorPoint":[99.300003595650196,74.649999175220728],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.300003595650196,74.649999175220728],"nextPoint":[-142,4]},{"outPoint":[99.45000359788537,74.749999176710844],"reflectionModeOverride":0,"anchorPoint":[99.45000359788537,74.749999176710844],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.45000359788537,74.749999176710844],"nextPoint":[-142,4]},{"outPoint":[99.550003599375486,74.799999177455902],"reflectionModeOverride":0,"anchorPoint":[99.550003599375486,74.799999177455902],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.550003599375486,74.799999177455902],"nextPoint":[-142,4]},{"outPoint":[99.700003601610661,74.899999178946018],"reflectionModeOverride":0,"anchorPoint":[99.700003601610661,74.899999178946018],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.700003601610661,74.899999178946018],"nextPoint":[-142,4]},{"outPoint":[99.850003603845835,74.949999179691076],"reflectionModeOverride":0,"anchorPoint":[99.850003603845835,74.949999179691076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.850003603845835,74.949999179691076],"nextPoint":[-142,4]},{"outPoint":[100.00000360608101,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[100.00000360608101,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.00000360608101,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[100.15000360831618,75.09999918192625],"reflectionModeOverride":0,"anchorPoint":[100.15000360831618,75.09999918192625],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.15000360831618,75.09999918192625],"nextPoint":[-142,4]},{"outPoint":[100.2500036098063,75.199999183416367],"reflectionModeOverride":0,"anchorPoint":[100.2500036098063,75.199999183416367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.2500036098063,75.199999183416367],"nextPoint":[-142,4]},{"outPoint":[100.40000361204147,75.249999184161425],"reflectionModeOverride":0,"anchorPoint":[100.40000361204147,75.249999184161425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.40000361204147,75.249999184161425],"nextPoint":[-142,4]},{"outPoint":[100.55000361427665,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[100.55000361427665,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.55000361427665,75.349999185651541],"nextPoint":[-142,4]},{"outPoint":[100.70000361651182,75.399999186396599],"reflectionModeOverride":0,"anchorPoint":[100.70000361651182,75.399999186396599],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.70000361651182,75.399999186396599],"nextPoint":[-142,4]},{"outPoint":[100.850003618747,75.449999187141657],"reflectionModeOverride":0,"anchorPoint":[100.850003618747,75.449999187141657],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.850003618747,75.449999187141657],"nextPoint":[-142,4]},{"outPoint":[100.95000362023711,75.549999188631773],"reflectionModeOverride":0,"anchorPoint":[100.95000362023711,75.549999188631773],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.95000362023711,75.549999188631773],"nextPoint":[-142,4]},{"outPoint":[101.10000362247229,75.599999189376831],"reflectionModeOverride":0,"anchorPoint":[101.10000362247229,75.599999189376831],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.10000362247229,75.599999189376831],"nextPoint":[-142,4]},{"outPoint":[101.25000362470746,75.699999190866947],"reflectionModeOverride":0,"anchorPoint":[101.25000362470746,75.699999190866947],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.25000362470746,75.699999190866947],"nextPoint":[-142,4]},{"outPoint":[101.40000362694263,75.749999191612005],"reflectionModeOverride":0,"anchorPoint":[101.40000362694263,75.749999191612005],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.40000362694263,75.749999191612005],"nextPoint":[-142,4]},{"outPoint":[101.50000362843275,75.799999192357063],"reflectionModeOverride":0,"anchorPoint":[101.50000362843275,75.799999192357063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.50000362843275,75.799999192357063],"nextPoint":[-142,4]},{"outPoint":[101.65000363066792,75.899999193847179],"reflectionModeOverride":0,"anchorPoint":[101.65000363066792,75.899999193847179],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.65000363066792,75.899999193847179],"nextPoint":[-142,4]},{"outPoint":[101.8000036329031,75.949999194592237],"reflectionModeOverride":0,"anchorPoint":[101.8000036329031,75.949999194592237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.8000036329031,75.949999194592237],"nextPoint":[-142,4]},{"outPoint":[101.95000363513827,75.999999195337296],"reflectionModeOverride":0,"anchorPoint":[101.95000363513827,75.999999195337296],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.95000363513827,75.999999195337296],"nextPoint":[-142,4]},{"outPoint":[102.10000363737345,76.099999196827412],"reflectionModeOverride":0,"anchorPoint":[102.10000363737345,76.099999196827412],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.10000363737345,76.099999196827412],"nextPoint":[-142,4]},{"outPoint":[102.20000363886356,76.14999919757247],"reflectionModeOverride":0,"anchorPoint":[102.20000363886356,76.14999919757247],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.20000363886356,76.14999919757247],"nextPoint":[-142,4]},{"outPoint":[102.35000364109874,76.199999198317528],"reflectionModeOverride":0,"anchorPoint":[102.35000364109874,76.199999198317528],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.35000364109874,76.199999198317528],"nextPoint":[-142,4]},{"outPoint":[102.50000364333391,76.299999199807644],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,76.299999199807644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,76.299999199807644],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0.66666666666666663,"a":1},"dashPattern":[1.5,2.25],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":641,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.50000364333391,76.299999199807644],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,76.299999199807644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,76.299999199807644],"nextPoint":[-142,4]},{"outPoint":[102.65000364556909,76.349999200552702],"reflectionModeOverride":0,"anchorPoint":[102.65000364556909,76.349999200552702],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.65000364556909,76.349999200552702],"nextPoint":[-142,4]},{"outPoint":[102.80000364780426,76.39999920129776],"reflectionModeOverride":0,"anchorPoint":[102.80000364780426,76.39999920129776],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.80000364780426,76.39999920129776],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,76.499999202787876],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,76.499999202787876],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,76.499999202787876],"nextPoint":[-142,4]},{"outPoint":[103.05000365152955,76.549999203532934],"reflectionModeOverride":0,"anchorPoint":[103.05000365152955,76.549999203532934],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.05000365152955,76.549999203532934],"nextPoint":[-142,4]},{"outPoint":[103.20000365376472,76.599999204277992],"reflectionModeOverride":0,"anchorPoint":[103.20000365376472,76.599999204277992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.20000365376472,76.599999204277992],"nextPoint":[-142,4]},{"outPoint":[103.3500036559999,76.699999205768108],"reflectionModeOverride":0,"anchorPoint":[103.3500036559999,76.699999205768108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.3500036559999,76.699999205768108],"nextPoint":[-142,4]},{"outPoint":[103.50000365823507,76.749999206513166],"reflectionModeOverride":0,"anchorPoint":[103.50000365823507,76.749999206513166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.50000365823507,76.749999206513166],"nextPoint":[-142,4]},{"outPoint":[103.60000365972519,76.799999207258224],"reflectionModeOverride":0,"anchorPoint":[103.60000365972519,76.799999207258224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.60000365972519,76.799999207258224],"nextPoint":[-142,4]},{"outPoint":[103.75000366196036,76.849999208003283],"reflectionModeOverride":0,"anchorPoint":[103.75000366196036,76.849999208003283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.75000366196036,76.849999208003283],"nextPoint":[-142,4]},{"outPoint":[103.90000366419554,76.949999209493399],"reflectionModeOverride":0,"anchorPoint":[103.90000366419554,76.949999209493399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.90000366419554,76.949999209493399],"nextPoint":[-142,4]},{"outPoint":[104.05000366643071,76.999999210238457],"reflectionModeOverride":0,"anchorPoint":[104.05000366643071,76.999999210238457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.05000366643071,76.999999210238457],"nextPoint":[-142,4]},{"outPoint":[104.15000366792083,77.049999210983515],"reflectionModeOverride":0,"anchorPoint":[104.15000366792083,77.049999210983515],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.15000366792083,77.049999210983515],"nextPoint":[-142,4]},{"outPoint":[104.300003670156,77.149999212473631],"reflectionModeOverride":0,"anchorPoint":[104.300003670156,77.149999212473631],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.300003670156,77.149999212473631],"nextPoint":[-142,4]},{"outPoint":[104.45000367239118,77.199999213218689],"reflectionModeOverride":0,"anchorPoint":[104.45000367239118,77.199999213218689],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.45000367239118,77.199999213218689],"nextPoint":[-142,4]},{"outPoint":[104.60000367462635,77.249999213963747],"reflectionModeOverride":0,"anchorPoint":[104.60000367462635,77.249999213963747],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.60000367462635,77.249999213963747],"nextPoint":[-142,4]},{"outPoint":[104.75000367686152,77.299999214708805],"reflectionModeOverride":0,"anchorPoint":[104.75000367686152,77.299999214708805],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.75000367686152,77.299999214708805],"nextPoint":[-142,4]},{"outPoint":[104.85000367835164,77.399999216198921],"reflectionModeOverride":0,"anchorPoint":[104.85000367835164,77.399999216198921],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.85000367835164,77.399999216198921],"nextPoint":[-142,4]},{"outPoint":[105.00000368058681,77.449999216943979],"reflectionModeOverride":0,"anchorPoint":[105.00000368058681,77.449999216943979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.00000368058681,77.449999216943979],"nextPoint":[-142,4]},{"outPoint":[105.15000368282199,77.499999217689037],"reflectionModeOverride":0,"anchorPoint":[105.15000368282199,77.499999217689037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.15000368282199,77.499999217689037],"nextPoint":[-142,4]},{"outPoint":[105.30000368505716,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[105.30000368505716,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.30000368505716,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[105.45000368729234,77.599999219179153],"reflectionModeOverride":0,"anchorPoint":[105.45000368729234,77.599999219179153],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.45000368729234,77.599999219179153],"nextPoint":[-142,4]},{"outPoint":[105.55000368878245,77.69999922066927],"reflectionModeOverride":0,"anchorPoint":[105.55000368878245,77.69999922066927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.55000368878245,77.69999922066927],"nextPoint":[-142,4]},{"outPoint":[105.70000369101763,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[105.70000369101763,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.70000369101763,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[105.8500036932528,77.799999222159386],"reflectionModeOverride":0,"anchorPoint":[105.8500036932528,77.799999222159386],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.8500036932528,77.799999222159386],"nextPoint":[-142,4]},{"outPoint":[106.00000369548798,77.849999222904444],"reflectionModeOverride":0,"anchorPoint":[106.00000369548798,77.849999222904444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.00000369548798,77.849999222904444],"nextPoint":[-142,4]},{"outPoint":[106.15000369772315,77.94999922439456],"reflectionModeOverride":0,"anchorPoint":[106.15000369772315,77.94999922439456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.15000369772315,77.94999922439456],"nextPoint":[-142,4]},{"outPoint":[106.25000369921327,77.999999225139618],"reflectionModeOverride":0,"anchorPoint":[106.25000369921327,77.999999225139618],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.25000369921327,77.999999225139618],"nextPoint":[-142,4]},{"outPoint":[106.40000370144844,78.049999225884676],"reflectionModeOverride":0,"anchorPoint":[106.40000370144844,78.049999225884676],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.40000370144844,78.049999225884676],"nextPoint":[-142,4]},{"outPoint":[106.55000370368361,78.099999226629734],"reflectionModeOverride":0,"anchorPoint":[106.55000370368361,78.099999226629734],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.55000370368361,78.099999226629734],"nextPoint":[-142,4]},{"outPoint":[106.70000370591879,78.19999922811985],"reflectionModeOverride":0,"anchorPoint":[106.70000370591879,78.19999922811985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.70000370591879,78.19999922811985],"nextPoint":[-142,4]},{"outPoint":[106.80000370740891,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[106.80000370740891,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.80000370740891,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[106.95000370964408,78.299999229609966],"reflectionModeOverride":0,"anchorPoint":[106.95000370964408,78.299999229609966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.95000370964408,78.299999229609966],"nextPoint":[-142,4]},{"outPoint":[107.10000371187925,78.349999230355024],"reflectionModeOverride":0,"anchorPoint":[107.10000371187925,78.349999230355024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.10000371187925,78.349999230355024],"nextPoint":[-142,4]},{"outPoint":[107.25000371411443,78.399999231100082],"reflectionModeOverride":0,"anchorPoint":[107.25000371411443,78.399999231100082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.25000371411443,78.399999231100082],"nextPoint":[-142,4]},{"outPoint":[107.4000037163496,78.499999232590199],"reflectionModeOverride":0,"anchorPoint":[107.4000037163496,78.499999232590199],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.4000037163496,78.499999232590199],"nextPoint":[-142,4]},{"outPoint":[107.50000371783972,78.549999233335257],"reflectionModeOverride":0,"anchorPoint":[107.50000371783972,78.549999233335257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.50000371783972,78.549999233335257],"nextPoint":[-142,4]},{"outPoint":[107.65000372007489,78.599999234080315],"reflectionModeOverride":0,"anchorPoint":[107.65000372007489,78.599999234080315],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.65000372007489,78.599999234080315],"nextPoint":[-142,4]},{"outPoint":[107.80000372231007,78.649999234825373],"reflectionModeOverride":0,"anchorPoint":[107.80000372231007,78.649999234825373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.80000372231007,78.649999234825373],"nextPoint":[-142,4]},{"outPoint":[107.95000372454524,78.699999235570431],"reflectionModeOverride":0,"anchorPoint":[107.95000372454524,78.699999235570431],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.95000372454524,78.699999235570431],"nextPoint":[-142,4]},{"outPoint":[108.10000372678041,78.799999237060547],"reflectionModeOverride":0,"anchorPoint":[108.10000372678041,78.799999237060547],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.10000372678041,78.799999237060547],"nextPoint":[-142,4]},{"outPoint":[108.20000372827053,78.849999237805605],"reflectionModeOverride":0,"anchorPoint":[108.20000372827053,78.849999237805605],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.20000372827053,78.849999237805605],"nextPoint":[-142,4]},{"outPoint":[108.3500037305057,78.899999238550663],"reflectionModeOverride":0,"anchorPoint":[108.3500037305057,78.899999238550663],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.3500037305057,78.899999238550663],"nextPoint":[-142,4]},{"outPoint":[108.50000373274088,78.949999239295721],"reflectionModeOverride":0,"anchorPoint":[108.50000373274088,78.949999239295721],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.50000373274088,78.949999239295721],"nextPoint":[-142,4]},{"outPoint":[108.65000373497605,78.999999240040779],"reflectionModeOverride":0,"anchorPoint":[108.65000373497605,78.999999240040779],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.65000373497605,78.999999240040779],"nextPoint":[-142,4]},{"outPoint":[108.80000373721123,79.099999241530895],"reflectionModeOverride":0,"anchorPoint":[108.80000373721123,79.099999241530895],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.80000373721123,79.099999241530895],"nextPoint":[-142,4]},{"outPoint":[108.90000373870134,79.149999242275953],"reflectionModeOverride":0,"anchorPoint":[108.90000373870134,79.149999242275953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.90000373870134,79.149999242275953],"nextPoint":[-142,4]},{"outPoint":[109.05000374093652,79.199999243021011],"reflectionModeOverride":0,"anchorPoint":[109.05000374093652,79.199999243021011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.05000374093652,79.199999243021011],"nextPoint":[-142,4]},{"outPoint":[109.20000374317169,79.249999243766069],"reflectionModeOverride":0,"anchorPoint":[109.20000374317169,79.249999243766069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.20000374317169,79.249999243766069],"nextPoint":[-142,4]},{"outPoint":[109.35000374540687,79.349999245256186],"reflectionModeOverride":0,"anchorPoint":[109.35000374540687,79.349999245256186],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.35000374540687,79.349999245256186],"nextPoint":[-142,4]},{"outPoint":[109.45000374689698,79.399999246001244],"reflectionModeOverride":0,"anchorPoint":[109.45000374689698,79.399999246001244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.45000374689698,79.399999246001244],"nextPoint":[-142,4]},{"outPoint":[109.60000374913216,79.449999246746302],"reflectionModeOverride":0,"anchorPoint":[109.60000374913216,79.449999246746302],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.60000374913216,79.449999246746302],"nextPoint":[-142,4]},{"outPoint":[109.75000375136733,79.49999924749136],"reflectionModeOverride":0,"anchorPoint":[109.75000375136733,79.49999924749136],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.75000375136733,79.49999924749136],"nextPoint":[-142,4]},{"outPoint":[109.9000037536025,79.549999248236418],"reflectionModeOverride":0,"anchorPoint":[109.9000037536025,79.549999248236418],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.9000037536025,79.549999248236418],"nextPoint":[-142,4]},{"outPoint":[110.05000375583768,79.649999249726534],"reflectionModeOverride":0,"anchorPoint":[110.05000375583768,79.649999249726534],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.05000375583768,79.649999249726534],"nextPoint":[-142,4]},{"outPoint":[110.1500037573278,79.699999250471592],"reflectionModeOverride":0,"anchorPoint":[110.1500037573278,79.699999250471592],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.1500037573278,79.699999250471592],"nextPoint":[-142,4]},{"outPoint":[110.30000375956297,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[110.30000375956297,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.30000375956297,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[110.45000376179814,79.799999251961708],"reflectionModeOverride":0,"anchorPoint":[110.45000376179814,79.799999251961708],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.45000376179814,79.799999251961708],"nextPoint":[-142,4]},{"outPoint":[110.60000376403332,79.899999253451824],"reflectionModeOverride":0,"anchorPoint":[110.60000376403332,79.899999253451824],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.60000376403332,79.899999253451824],"nextPoint":[-142,4]},{"outPoint":[110.75000376626849,79.949999254196882],"reflectionModeOverride":0,"anchorPoint":[110.75000376626849,79.949999254196882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.75000376626849,79.949999254196882],"nextPoint":[-142,4]},{"outPoint":[110.85000376775861,79.99999925494194],"reflectionModeOverride":0,"anchorPoint":[110.85000376775861,79.99999925494194],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.85000376775861,79.99999925494194],"nextPoint":[-142,4]},{"outPoint":[111.00000376999378,80.049999255686998],"reflectionModeOverride":0,"anchorPoint":[111.00000376999378,80.049999255686998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.00000376999378,80.049999255686998],"nextPoint":[-142,4]},{"outPoint":[111.15000377222896,80.099999256432056],"reflectionModeOverride":0,"anchorPoint":[111.15000377222896,80.099999256432056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.15000377222896,80.099999256432056],"nextPoint":[-142,4]},{"outPoint":[111.30000377446413,80.199999257922173],"reflectionModeOverride":0,"anchorPoint":[111.30000377446413,80.199999257922173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.30000377446413,80.199999257922173],"nextPoint":[-142,4]},{"outPoint":[111.40000377595425,80.249999258667231],"reflectionModeOverride":0,"anchorPoint":[111.40000377595425,80.249999258667231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.40000377595425,80.249999258667231],"nextPoint":[-142,4]},{"outPoint":[111.55000377818942,80.299999259412289],"reflectionModeOverride":0,"anchorPoint":[111.55000377818942,80.299999259412289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.55000377818942,80.299999259412289],"nextPoint":[-142,4]},{"outPoint":[111.70000378042459,80.349999260157347],"reflectionModeOverride":0,"anchorPoint":[111.70000378042459,80.349999260157347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.70000378042459,80.349999260157347],"nextPoint":[-142,4]},{"outPoint":[111.85000378265977,80.449999261647463],"reflectionModeOverride":0,"anchorPoint":[111.85000378265977,80.449999261647463],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.85000378265977,80.449999261647463],"nextPoint":[-142,4]},{"outPoint":[112.00000378489494,80.499999262392521],"reflectionModeOverride":0,"anchorPoint":[112.00000378489494,80.499999262392521],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.00000378489494,80.499999262392521],"nextPoint":[-142,4]},{"outPoint":[112.10000378638506,80.549999263137579],"reflectionModeOverride":0,"anchorPoint":[112.10000378638506,80.549999263137579],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.10000378638506,80.549999263137579],"nextPoint":[-142,4]},{"outPoint":[112.25000378862023,80.649999264627695],"reflectionModeOverride":0,"anchorPoint":[112.25000378862023,80.649999264627695],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.25000378862023,80.649999264627695],"nextPoint":[-142,4]},{"outPoint":[112.40000379085541,80.699999265372753],"reflectionModeOverride":0,"anchorPoint":[112.40000379085541,80.699999265372753],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.40000379085541,80.699999265372753],"nextPoint":[-142,4]},{"outPoint":[112.55000379309058,80.749999266117811],"reflectionModeOverride":0,"anchorPoint":[112.55000379309058,80.749999266117811],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.55000379309058,80.749999266117811],"nextPoint":[-142,4]},{"outPoint":[112.70000379532576,80.799999266862869],"reflectionModeOverride":0,"anchorPoint":[112.70000379532576,80.799999266862869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.70000379532576,80.799999266862869],"nextPoint":[-142,4]},{"outPoint":[112.80000379681587,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[112.80000379681587,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.80000379681587,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[112.95000379905105,80.949999269098043],"reflectionModeOverride":0,"anchorPoint":[112.95000379905105,80.949999269098043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.95000379905105,80.949999269098043],"nextPoint":[-142,4]},{"outPoint":[113.10000380128622,80.999999269843102],"reflectionModeOverride":0,"anchorPoint":[113.10000380128622,80.999999269843102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.10000380128622,80.999999269843102],"nextPoint":[-142,4]},{"outPoint":[113.25000380352139,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[113.25000380352139,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.25000380352139,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[113.40000380575657,81.149999272078276],"reflectionModeOverride":0,"anchorPoint":[113.40000380575657,81.149999272078276],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.40000380575657,81.149999272078276],"nextPoint":[-142,4]},{"outPoint":[113.50000380724669,81.199999272823334],"reflectionModeOverride":0,"anchorPoint":[113.50000380724669,81.199999272823334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.50000380724669,81.199999272823334],"nextPoint":[-142,4]},{"outPoint":[113.65000380948186,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[113.65000380948186,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.65000380948186,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[113.80000381171703,81.349999275058508],"reflectionModeOverride":0,"anchorPoint":[113.80000381171703,81.349999275058508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.80000381171703,81.349999275058508],"nextPoint":[-142,4]},{"outPoint":[113.95000381395221,81.399999275803566],"reflectionModeOverride":0,"anchorPoint":[113.95000381395221,81.399999275803566],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.95000381395221,81.399999275803566],"nextPoint":[-142,4]},{"outPoint":[114.05000381544232,81.449999276548624],"reflectionModeOverride":0,"anchorPoint":[114.05000381544232,81.449999276548624],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.05000381544232,81.449999276548624],"nextPoint":[-142,4]},{"outPoint":[114.2000038176775,81.54999927803874],"reflectionModeOverride":0,"anchorPoint":[114.2000038176775,81.54999927803874],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.2000038176775,81.54999927803874],"nextPoint":[-142,4]},{"outPoint":[114.35000381991267,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[114.35000381991267,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.35000381991267,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[114.50000382214785,81.649999279528856],"reflectionModeOverride":0,"anchorPoint":[114.50000382214785,81.649999279528856],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.50000382214785,81.649999279528856],"nextPoint":[-142,4]},{"outPoint":[114.65000382438302,81.749999281018972],"reflectionModeOverride":0,"anchorPoint":[114.65000382438302,81.749999281018972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.65000382438302,81.749999281018972],"nextPoint":[-142,4]},{"outPoint":[114.75000382587314,81.79999928176403],"reflectionModeOverride":0,"anchorPoint":[114.75000382587314,81.79999928176403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.75000382587314,81.79999928176403],"nextPoint":[-142,4]},{"outPoint":[114.90000382810831,81.849999282509089],"reflectionModeOverride":0,"anchorPoint":[114.90000382810831,81.849999282509089],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.90000382810831,81.849999282509089],"nextPoint":[-142,4]},{"outPoint":[115.05000383034348,81.949999283999205],"reflectionModeOverride":0,"anchorPoint":[115.05000383034348,81.949999283999205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.05000383034348,81.949999283999205],"nextPoint":[-142,4]},{"outPoint":[115.20000383257866,81.999999284744263],"reflectionModeOverride":0,"anchorPoint":[115.20000383257866,81.999999284744263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.20000383257866,81.999999284744263],"nextPoint":[-142,4]},{"outPoint":[115.35000383481383,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[115.35000383481383,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.35000383481383,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[115.45000383630395,82.149999286979437],"reflectionModeOverride":0,"anchorPoint":[115.45000383630395,82.149999286979437],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.45000383630395,82.149999286979437],"nextPoint":[-142,4]},{"outPoint":[115.60000383853912,82.199999287724495],"reflectionModeOverride":0,"anchorPoint":[115.60000383853912,82.199999287724495],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.60000383853912,82.199999287724495],"nextPoint":[-142,4]},{"outPoint":[115.7500038407743,82.249999288469553],"reflectionModeOverride":0,"anchorPoint":[115.7500038407743,82.249999288469553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.7500038407743,82.249999288469553],"nextPoint":[-142,4]},{"outPoint":[115.90000384300947,82.349999289959669],"reflectionModeOverride":0,"anchorPoint":[115.90000384300947,82.349999289959669],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.90000384300947,82.349999289959669],"nextPoint":[-142,4]},{"outPoint":[116.05000384524465,82.399999290704727],"reflectionModeOverride":0,"anchorPoint":[116.05000384524465,82.399999290704727],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.05000384524465,82.399999290704727],"nextPoint":[-142,4]},{"outPoint":[116.15000384673476,82.499999292194843],"reflectionModeOverride":0,"anchorPoint":[116.15000384673476,82.499999292194843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.15000384673476,82.499999292194843],"nextPoint":[-142,4]},{"outPoint":[116.30000384896994,82.549999292939901],"reflectionModeOverride":0,"anchorPoint":[116.30000384896994,82.549999292939901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.30000384896994,82.549999292939901],"nextPoint":[-142,4]},{"outPoint":[116.45000385120511,82.599999293684959],"reflectionModeOverride":0,"anchorPoint":[116.45000385120511,82.599999293684959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.45000385120511,82.599999293684959],"nextPoint":[-142,4]},{"outPoint":[116.60000385344028,82.699999295175076],"reflectionModeOverride":0,"anchorPoint":[116.60000385344028,82.699999295175076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.60000385344028,82.699999295175076],"nextPoint":[-142,4]},{"outPoint":[116.7000038549304,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[116.7000038549304,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.7000038549304,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,82.84999929741025],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,82.84999929741025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,82.84999929741025],"nextPoint":[-142,4]},{"outPoint":[117.00000385940075,82.899999298155308],"reflectionModeOverride":0,"anchorPoint":[117.00000385940075,82.899999298155308],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.00000385940075,82.899999298155308],"nextPoint":[-142,4]},{"outPoint":[117.15000386163592,82.949999298900366],"reflectionModeOverride":0,"anchorPoint":[117.15000386163592,82.949999298900366],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.15000386163592,82.949999298900366],"nextPoint":[-142,4]},{"outPoint":[117.3000038638711,83.049999300390482],"reflectionModeOverride":0,"anchorPoint":[117.3000038638711,83.049999300390482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.3000038638711,83.049999300390482],"nextPoint":[-142,4]},{"outPoint":[117.40000386536121,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[117.40000386536121,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.40000386536121,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[117.55000386759639,83.199999302625656],"reflectionModeOverride":0,"anchorPoint":[117.55000386759639,83.199999302625656],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.55000386759639,83.199999302625656],"nextPoint":[-142,4]},{"outPoint":[117.70000386983156,83.249999303370714],"reflectionModeOverride":0,"anchorPoint":[117.70000386983156,83.249999303370714],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.70000386983156,83.249999303370714],"nextPoint":[-142,4]},{"outPoint":[117.85000387206674,83.34999930486083],"reflectionModeOverride":0,"anchorPoint":[117.85000387206674,83.34999930486083],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.85000387206674,83.34999930486083],"nextPoint":[-142,4]},{"outPoint":[118.00000387430191,83.399999305605888],"reflectionModeOverride":0,"anchorPoint":[118.00000387430191,83.399999305605888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.00000387430191,83.399999305605888],"nextPoint":[-142,4]},{"outPoint":[118.10000387579203,83.449999306350946],"reflectionModeOverride":0,"anchorPoint":[118.10000387579203,83.449999306350946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.10000387579203,83.449999306350946],"nextPoint":[-142,4]},{"outPoint":[118.2500038780272,83.549999307841063],"reflectionModeOverride":0,"anchorPoint":[118.2500038780272,83.549999307841063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.2500038780272,83.549999307841063],"nextPoint":[-142,4]},{"outPoint":[118.40000388026237,83.599999308586121],"reflectionModeOverride":0,"anchorPoint":[118.40000388026237,83.599999308586121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.40000388026237,83.599999308586121],"nextPoint":[-142,4]},{"outPoint":[118.55000388249755,83.699999310076237],"reflectionModeOverride":0,"anchorPoint":[118.55000388249755,83.699999310076237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.55000388249755,83.699999310076237],"nextPoint":[-142,4]},{"outPoint":[118.70000388473272,83.749999310821295],"reflectionModeOverride":0,"anchorPoint":[118.70000388473272,83.749999310821295],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.70000388473272,83.749999310821295],"nextPoint":[-142,4]},{"outPoint":[118.80000388622284,83.849999312311411],"reflectionModeOverride":0,"anchorPoint":[118.80000388622284,83.849999312311411],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.80000388622284,83.849999312311411],"nextPoint":[-142,4]},{"outPoint":[118.95000388845801,83.899999313056469],"reflectionModeOverride":0,"anchorPoint":[118.95000388845801,83.899999313056469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.95000388845801,83.899999313056469],"nextPoint":[-142,4]},{"outPoint":[119.10000389069319,83.999999314546585],"reflectionModeOverride":0,"anchorPoint":[119.10000389069319,83.999999314546585],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.10000389069319,83.999999314546585],"nextPoint":[-142,4]},{"outPoint":[119.25000389292836,84.049999315291643],"reflectionModeOverride":0,"anchorPoint":[119.25000389292836,84.049999315291643],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.25000389292836,84.049999315291643],"nextPoint":[-142,4]},{"outPoint":[119.35000389441848,84.149999316781759],"reflectionModeOverride":0,"anchorPoint":[119.35000389441848,84.149999316781759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.35000389441848,84.149999316781759],"nextPoint":[-142,4]},{"outPoint":[119.50000389665365,84.199999317526817],"reflectionModeOverride":0,"anchorPoint":[119.50000389665365,84.199999317526817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.50000389665365,84.199999317526817],"nextPoint":[-142,4]},{"outPoint":[119.65000389888883,84.299999319016933],"reflectionModeOverride":0,"anchorPoint":[119.65000389888883,84.299999319016933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.65000389888883,84.299999319016933],"nextPoint":[-142,4]},{"outPoint":[119.800003901124,84.349999319761992],"reflectionModeOverride":0,"anchorPoint":[119.800003901124,84.349999319761992],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.800003901124,84.349999319761992],"nextPoint":[-142,4]},{"outPoint":[119.95000390335917,84.449999321252108],"reflectionModeOverride":0,"anchorPoint":[119.95000390335917,84.449999321252108],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.95000390335917,84.449999321252108],"nextPoint":[-142,4]},{"outPoint":[120.05000390484929,84.549999322742224],"reflectionModeOverride":0,"anchorPoint":[120.05000390484929,84.549999322742224],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.05000390484929,84.549999322742224],"nextPoint":[-142,4]},{"outPoint":[120.20000390708447,84.599999323487282],"reflectionModeOverride":0,"anchorPoint":[120.20000390708447,84.599999323487282],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.20000390708447,84.599999323487282],"nextPoint":[-142,4]},{"outPoint":[120.35000390931964,84.699999324977398],"reflectionModeOverride":0,"anchorPoint":[120.35000390931964,84.699999324977398],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.35000390931964,84.699999324977398],"nextPoint":[-142,4]},{"outPoint":[120.50000391155481,84.749999325722456],"reflectionModeOverride":0,"anchorPoint":[120.50000391155481,84.749999325722456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.50000391155481,84.749999325722456],"nextPoint":[-142,4]},{"outPoint":[120.65000391378999,84.849999327212572],"reflectionModeOverride":0,"anchorPoint":[120.65000391378999,84.849999327212572],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.65000391378999,84.849999327212572],"nextPoint":[-142,4]},{"outPoint":[120.7500039152801,84.89999932795763],"reflectionModeOverride":0,"anchorPoint":[120.7500039152801,84.89999932795763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.7500039152801,84.89999932795763],"nextPoint":[-142,4]},{"outPoint":[120.90000391751528,84.999999329447746],"reflectionModeOverride":0,"anchorPoint":[120.90000391751528,84.999999329447746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.90000391751528,84.999999329447746],"nextPoint":[-142,4]},{"outPoint":[121.05000391975045,85.099999330937862],"reflectionModeOverride":0,"anchorPoint":[121.05000391975045,85.099999330937862],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.05000391975045,85.099999330937862],"nextPoint":[-142,4]},{"outPoint":[121.20000392198563,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[121.20000392198563,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.20000392198563,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[121.30000392347574,85.249999333173037],"reflectionModeOverride":0,"anchorPoint":[121.30000392347574,85.249999333173037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.30000392347574,85.249999333173037],"nextPoint":[-142,4]},{"outPoint":[121.45000392571092,85.299999333918095],"reflectionModeOverride":0,"anchorPoint":[121.45000392571092,85.299999333918095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.45000392571092,85.299999333918095],"nextPoint":[-142,4]},{"outPoint":[121.60000392794609,85.399999335408211],"reflectionModeOverride":0,"anchorPoint":[121.60000392794609,85.399999335408211],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.60000392794609,85.399999335408211],"nextPoint":[-142,4]},{"outPoint":[121.75000393018126,85.499999336898327],"reflectionModeOverride":0,"anchorPoint":[121.75000393018126,85.499999336898327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.75000393018126,85.499999336898327],"nextPoint":[-142,4]},{"outPoint":[121.90000393241644,85.549999337643385],"reflectionModeOverride":0,"anchorPoint":[121.90000393241644,85.549999337643385],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.90000393241644,85.549999337643385],"nextPoint":[-142,4]},{"outPoint":[122.00000393390656,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[122.00000393390656,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.00000393390656,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[122.15000393614173,85.699999339878559],"reflectionModeOverride":0,"anchorPoint":[122.15000393614173,85.699999339878559],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.15000393614173,85.699999339878559],"nextPoint":[-142,4]},{"outPoint":[122.3000039383769,85.799999341368675],"reflectionModeOverride":0,"anchorPoint":[122.3000039383769,85.799999341368675],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.3000039383769,85.799999341368675],"nextPoint":[-142,4]},{"outPoint":[122.45000394061208,85.899999342858791],"reflectionModeOverride":0,"anchorPoint":[122.45000394061208,85.899999342858791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.45000394061208,85.899999342858791],"nextPoint":[-142,4]},{"outPoint":[122.60000394284725,85.949999343603849],"reflectionModeOverride":0,"anchorPoint":[122.60000394284725,85.949999343603849],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.60000394284725,85.949999343603849],"nextPoint":[-142,4]},{"outPoint":[122.70000394433737,86.049999345093966],"reflectionModeOverride":0,"anchorPoint":[122.70000394433737,86.049999345093966],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.70000394433737,86.049999345093966],"nextPoint":[-142,4]},{"outPoint":[122.85000394657254,86.149999346584082],"reflectionModeOverride":0,"anchorPoint":[122.85000394657254,86.149999346584082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.85000394657254,86.149999346584082],"nextPoint":[-142,4]},{"outPoint":[123.00000394880772,86.19999934732914],"reflectionModeOverride":0,"anchorPoint":[123.00000394880772,86.19999934732914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.00000394880772,86.19999934732914],"nextPoint":[-142,4]},{"outPoint":[123.15000395104289,86.299999348819256],"reflectionModeOverride":0,"anchorPoint":[123.15000395104289,86.299999348819256],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.15000395104289,86.299999348819256],"nextPoint":[-142,4]},{"outPoint":[123.30000395327806,86.399999350309372],"reflectionModeOverride":0,"anchorPoint":[123.30000395327806,86.399999350309372],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.30000395327806,86.399999350309372],"nextPoint":[-142,4]},{"outPoint":[123.40000395476818,86.44999935105443],"reflectionModeOverride":0,"anchorPoint":[123.40000395476818,86.44999935105443],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.40000395476818,86.44999935105443],"nextPoint":[-142,4]},{"outPoint":[123.55000395700336,86.549999352544546],"reflectionModeOverride":0,"anchorPoint":[123.55000395700336,86.549999352544546],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.55000395700336,86.549999352544546],"nextPoint":[-142,4]},{"outPoint":[123.70000395923853,86.649999354034662],"reflectionModeOverride":0,"anchorPoint":[123.70000395923853,86.649999354034662],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.70000395923853,86.649999354034662],"nextPoint":[-142,4]},{"outPoint":[123.8500039614737,86.749999355524778],"reflectionModeOverride":0,"anchorPoint":[123.8500039614737,86.749999355524778],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.8500039614737,86.749999355524778],"nextPoint":[-142,4]},{"outPoint":[123.95000396296382,86.799999356269836],"reflectionModeOverride":0,"anchorPoint":[123.95000396296382,86.799999356269836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.95000396296382,86.799999356269836],"nextPoint":[-142,4]},{"outPoint":[124.10000396519899,86.899999357759953],"reflectionModeOverride":0,"anchorPoint":[124.10000396519899,86.899999357759953],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.10000396519899,86.899999357759953],"nextPoint":[-142,4]},{"outPoint":[124.25000396743417,86.999999359250069],"reflectionModeOverride":0,"anchorPoint":[124.25000396743417,86.999999359250069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.25000396743417,86.999999359250069],"nextPoint":[-142,4]},{"outPoint":[124.40000396966934,87.099999360740185],"reflectionModeOverride":0,"anchorPoint":[124.40000396966934,87.099999360740185],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.40000396966934,87.099999360740185],"nextPoint":[-142,4]},{"outPoint":[124.55000397190452,87.149999361485243],"reflectionModeOverride":0,"anchorPoint":[124.55000397190452,87.149999361485243],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.55000397190452,87.149999361485243],"nextPoint":[-142,4]},{"outPoint":[124.65000397339463,87.249999362975359],"reflectionModeOverride":0,"anchorPoint":[124.65000397339463,87.249999362975359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.65000397339463,87.249999362975359],"nextPoint":[-142,4]},{"outPoint":[124.80000397562981,87.349999364465475],"reflectionModeOverride":0,"anchorPoint":[124.80000397562981,87.349999364465475],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.80000397562981,87.349999364465475],"nextPoint":[-142,4]},{"outPoint":[124.95000397786498,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[124.95000397786498,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.95000397786498,87.449999365955591],"nextPoint":[-142,4]},{"outPoint":[125.10000398010015,87.499999366700649],"reflectionModeOverride":0,"anchorPoint":[125.10000398010015,87.499999366700649],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.10000398010015,87.499999366700649],"nextPoint":[-142,4]},{"outPoint":[125.25000398233533,87.599999368190765],"reflectionModeOverride":0,"anchorPoint":[125.25000398233533,87.599999368190765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.25000398233533,87.599999368190765],"nextPoint":[-142,4]},{"outPoint":[125.35000398382545,87.699999369680882],"reflectionModeOverride":0,"anchorPoint":[125.35000398382545,87.699999369680882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.35000398382545,87.699999369680882],"nextPoint":[-142,4]},{"outPoint":[125.50000398606062,87.799999371170998],"reflectionModeOverride":0,"anchorPoint":[125.50000398606062,87.799999371170998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.50000398606062,87.799999371170998],"nextPoint":[-142,4]},{"outPoint":[125.65000398829579,87.849999371916056],"reflectionModeOverride":0,"anchorPoint":[125.65000398829579,87.849999371916056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.65000398829579,87.849999371916056],"nextPoint":[-142,4]},{"outPoint":[125.80000399053097,87.949999373406172],"reflectionModeOverride":0,"anchorPoint":[125.80000399053097,87.949999373406172],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.80000399053097,87.949999373406172],"nextPoint":[-142,4]},{"outPoint":[125.95000399276614,88.049999374896288],"reflectionModeOverride":0,"anchorPoint":[125.95000399276614,88.049999374896288],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.95000399276614,88.049999374896288],"nextPoint":[-142,4]},{"outPoint":[126.05000399425626,88.149999376386404],"reflectionModeOverride":0,"anchorPoint":[126.05000399425626,88.149999376386404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.05000399425626,88.149999376386404],"nextPoint":[-142,4]},{"outPoint":[126.20000399649143,88.24999937787652],"reflectionModeOverride":0,"anchorPoint":[126.20000399649143,88.24999937787652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.20000399649143,88.24999937787652],"nextPoint":[-142,4]},{"outPoint":[126.35000399872661,88.349999379366636],"reflectionModeOverride":0,"anchorPoint":[126.35000399872661,88.349999379366636],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.35000399872661,88.349999379366636],"nextPoint":[-142,4]},{"outPoint":[126.50000400096178,88.399999380111694],"reflectionModeOverride":0,"anchorPoint":[126.50000400096178,88.399999380111694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.50000400096178,88.399999380111694],"nextPoint":[-142,4]},{"outPoint":[126.6000040024519,88.49999938160181],"reflectionModeOverride":0,"anchorPoint":[126.6000040024519,88.49999938160181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.6000040024519,88.49999938160181],"nextPoint":[-142,4]},{"outPoint":[126.75000400468707,88.599999383091927],"reflectionModeOverride":0,"anchorPoint":[126.75000400468707,88.599999383091927],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.75000400468707,88.599999383091927],"nextPoint":[-142,4]},{"outPoint":[126.90000400692225,88.699999384582043],"reflectionModeOverride":0,"anchorPoint":[126.90000400692225,88.699999384582043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.90000400692225,88.699999384582043],"nextPoint":[-142,4]},{"outPoint":[127.05000400915742,88.799999386072159],"reflectionModeOverride":0,"anchorPoint":[127.05000400915742,88.799999386072159],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.05000400915742,88.799999386072159],"nextPoint":[-142,4]},{"outPoint":[127.20000401139259,88.899999387562275],"reflectionModeOverride":0,"anchorPoint":[127.20000401139259,88.899999387562275],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.20000401139259,88.899999387562275],"nextPoint":[-142,4]},{"outPoint":[127.30000401288271,88.999999389052391],"reflectionModeOverride":0,"anchorPoint":[127.30000401288271,88.999999389052391],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.30000401288271,88.999999389052391],"nextPoint":[-142,4]},{"outPoint":[127.45000401511788,89.049999389797449],"reflectionModeOverride":0,"anchorPoint":[127.45000401511788,89.049999389797449],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.45000401511788,89.049999389797449],"nextPoint":[-142,4]},{"outPoint":[127.60000401735306,89.149999391287565],"reflectionModeOverride":0,"anchorPoint":[127.60000401735306,89.149999391287565],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.60000401735306,89.149999391287565],"nextPoint":[-142,4]},{"outPoint":[127.75000401958823,89.249999392777681],"reflectionModeOverride":0,"anchorPoint":[127.75000401958823,89.249999392777681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.75000401958823,89.249999392777681],"nextPoint":[-142,4]},{"outPoint":[127.90000402182341,89.349999394267797],"reflectionModeOverride":0,"anchorPoint":[127.90000402182341,89.349999394267797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.90000402182341,89.349999394267797],"nextPoint":[-142,4]},{"outPoint":[128.00000402331352,89.449999395757914],"reflectionModeOverride":0,"anchorPoint":[128.00000402331352,89.449999395757914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.00000402331352,89.449999395757914],"nextPoint":[-142,4]},{"outPoint":[128.1500040255487,89.54999939724803],"reflectionModeOverride":0,"anchorPoint":[128.1500040255487,89.54999939724803],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.1500040255487,89.54999939724803],"nextPoint":[-142,4]},{"outPoint":[128.30000402778387,89.649999398738146],"reflectionModeOverride":0,"anchorPoint":[128.30000402778387,89.649999398738146],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.30000402778387,89.649999398738146],"nextPoint":[-142,4]},{"outPoint":[128.45000403001904,89.749999400228262],"reflectionModeOverride":0,"anchorPoint":[128.45000403001904,89.749999400228262],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.45000403001904,89.749999400228262],"nextPoint":[-142,4]},{"outPoint":[128.60000403225422,89.849999401718378],"reflectionModeOverride":0,"anchorPoint":[128.60000403225422,89.849999401718378],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.60000403225422,89.849999401718378],"nextPoint":[-142,4]},{"outPoint":[128.70000403374434,89.949999403208494],"reflectionModeOverride":0,"anchorPoint":[128.70000403374434,89.949999403208494],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.70000403374434,89.949999403208494],"nextPoint":[-142,4]},{"outPoint":[128.85000403597951,90.04999940469861],"reflectionModeOverride":0,"anchorPoint":[128.85000403597951,90.04999940469861],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.85000403597951,90.04999940469861],"nextPoint":[-142,4]},{"outPoint":[129.00000403821468,90.149999406188726],"reflectionModeOverride":0,"anchorPoint":[129.00000403821468,90.149999406188726],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.00000403821468,90.149999406188726],"nextPoint":[-142,4]},{"outPoint":[129.15000404044986,90.249999407678843],"reflectionModeOverride":0,"anchorPoint":[129.15000404044986,90.249999407678843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.15000404044986,90.249999407678843],"nextPoint":[-142,4]},{"outPoint":[129.25000404193997,90.349999409168959],"reflectionModeOverride":0,"anchorPoint":[129.25000404193997,90.349999409168959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.25000404193997,90.349999409168959],"nextPoint":[-142,4]},{"outPoint":[129.40000404417515,90.449999410659075],"reflectionModeOverride":0,"anchorPoint":[129.40000404417515,90.449999410659075],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.40000404417515,90.449999410659075],"nextPoint":[-142,4]},{"outPoint":[129.55000404641032,90.549999412149191],"reflectionModeOverride":0,"anchorPoint":[129.55000404641032,90.549999412149191],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.55000404641032,90.549999412149191],"nextPoint":[-142,4]},{"outPoint":[129.7000040486455,90.649999413639307],"reflectionModeOverride":0,"anchorPoint":[129.7000040486455,90.649999413639307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.7000040486455,90.649999413639307],"nextPoint":[-142,4]},{"outPoint":[129.85000405088067,90.749999415129423],"reflectionModeOverride":0,"anchorPoint":[129.85000405088067,90.749999415129423],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.85000405088067,90.749999415129423],"nextPoint":[-142,4]},{"outPoint":[129.95000405237079,90.849999416619539],"reflectionModeOverride":0,"anchorPoint":[129.95000405237079,90.849999416619539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.95000405237079,90.849999416619539],"nextPoint":[-142,4]},{"outPoint":[130.10000405460596,90.949999418109655],"reflectionModeOverride":0,"anchorPoint":[130.10000405460596,90.949999418109655],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.10000405460596,90.949999418109655],"nextPoint":[-142,4]},{"outPoint":[130.25000405684114,91.049999419599771],"reflectionModeOverride":0,"anchorPoint":[130.25000405684114,91.049999419599771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.25000405684114,91.049999419599771],"nextPoint":[-142,4]},{"outPoint":[130.40000405907631,91.149999421089888],"reflectionModeOverride":0,"anchorPoint":[130.40000405907631,91.149999421089888],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.40000405907631,91.149999421089888],"nextPoint":[-142,4]},{"outPoint":[130.55000406131148,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[130.55000406131148,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.55000406131148,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[130.6500040628016,91.34999942407012],"reflectionModeOverride":0,"anchorPoint":[130.6500040628016,91.34999942407012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.6500040628016,91.34999942407012],"nextPoint":[-142,4]},{"outPoint":[130.80000406503677,91.449999425560236],"reflectionModeOverride":0,"anchorPoint":[130.80000406503677,91.449999425560236],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.80000406503677,91.449999425560236],"nextPoint":[-142,4]},{"outPoint":[130.95000406727195,91.549999427050352],"reflectionModeOverride":0,"anchorPoint":[130.95000406727195,91.549999427050352],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.95000406727195,91.549999427050352],"nextPoint":[-142,4]},{"outPoint":[131.10000406950712,91.649999428540468],"reflectionModeOverride":0,"anchorPoint":[131.10000406950712,91.649999428540468],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.10000406950712,91.649999428540468],"nextPoint":[-142,4]},{"outPoint":[131.20000407099724,91.749999430030584],"reflectionModeOverride":0,"anchorPoint":[131.20000407099724,91.749999430030584],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.20000407099724,91.749999430030584],"nextPoint":[-142,4]},{"outPoint":[131.35000407323241,91.8499994315207],"reflectionModeOverride":0,"anchorPoint":[131.35000407323241,91.8499994315207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.35000407323241,91.8499994315207],"nextPoint":[-142,4]},{"outPoint":[131.50000407546759,91.949999433010817],"reflectionModeOverride":0,"anchorPoint":[131.50000407546759,91.949999433010817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.50000407546759,91.949999433010817],"nextPoint":[-142,4]},{"outPoint":[131.65000407770276,92.049999434500933],"reflectionModeOverride":0,"anchorPoint":[131.65000407770276,92.049999434500933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.65000407770276,92.049999434500933],"nextPoint":[-142,4]},{"outPoint":[131.80000407993793,92.149999435991049],"reflectionModeOverride":0,"anchorPoint":[131.80000407993793,92.149999435991049],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.80000407993793,92.149999435991049],"nextPoint":[-142,4]},{"outPoint":[131.90000408142805,92.249999437481165],"reflectionModeOverride":0,"anchorPoint":[131.90000408142805,92.249999437481165],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[131.90000408142805,92.249999437481165],"nextPoint":[-142,4]},{"outPoint":[132.05000408366323,92.349999438971281],"reflectionModeOverride":0,"anchorPoint":[132.05000408366323,92.349999438971281],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.05000408366323,92.349999438971281],"nextPoint":[-142,4]},{"outPoint":[132.2000040858984,92.499999441206455],"reflectionModeOverride":0,"anchorPoint":[132.2000040858984,92.499999441206455],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.2000040858984,92.499999441206455],"nextPoint":[-142,4]},{"outPoint":[132.35000408813357,92.599999442696571],"reflectionModeOverride":0,"anchorPoint":[132.35000408813357,92.599999442696571],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.35000408813357,92.599999442696571],"nextPoint":[-142,4]},{"outPoint":[132.50000409036875,92.699999444186687],"reflectionModeOverride":0,"anchorPoint":[132.50000409036875,92.699999444186687],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.50000409036875,92.699999444186687],"nextPoint":[-142,4]},{"outPoint":[132.60000409185886,92.799999445676804],"reflectionModeOverride":0,"anchorPoint":[132.60000409185886,92.799999445676804],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.60000409185886,92.799999445676804],"nextPoint":[-142,4]},{"outPoint":[132.75000409409404,92.89999944716692],"reflectionModeOverride":0,"anchorPoint":[132.75000409409404,92.89999944716692],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.75000409409404,92.89999944716692],"nextPoint":[-142,4]},{"outPoint":[132.90000409632921,92.999999448657036],"reflectionModeOverride":0,"anchorPoint":[132.90000409632921,92.999999448657036],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[132.90000409632921,92.999999448657036],"nextPoint":[-142,4]},{"outPoint":[133.05000409856439,93.099999450147152],"reflectionModeOverride":0,"anchorPoint":[133.05000409856439,93.099999450147152],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.05000409856439,93.099999450147152],"nextPoint":[-142,4]},{"outPoint":[133.20000410079956,93.249999452382326],"reflectionModeOverride":0,"anchorPoint":[133.20000410079956,93.249999452382326],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.20000410079956,93.249999452382326],"nextPoint":[-142,4]},{"outPoint":[133.30000410228968,93.349999453872442],"reflectionModeOverride":0,"anchorPoint":[133.30000410228968,93.349999453872442],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.30000410228968,93.349999453872442],"nextPoint":[-142,4]},{"outPoint":[133.45000410452485,93.449999455362558],"reflectionModeOverride":0,"anchorPoint":[133.45000410452485,93.449999455362558],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.45000410452485,93.449999455362558],"nextPoint":[-142,4]},{"outPoint":[133.60000410676003,93.549999456852674],"reflectionModeOverride":0,"anchorPoint":[133.60000410676003,93.549999456852674],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.60000410676003,93.549999456852674],"nextPoint":[-142,4]},{"outPoint":[133.7500041089952,93.649999458342791],"reflectionModeOverride":0,"anchorPoint":[133.7500041089952,93.649999458342791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.7500041089952,93.649999458342791],"nextPoint":[-142,4]},{"outPoint":[133.85000411048532,93.749999459832907],"reflectionModeOverride":0,"anchorPoint":[133.85000411048532,93.749999459832907],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[133.85000411048532,93.749999459832907],"nextPoint":[-142,4]},{"outPoint":[134.00000411272049,93.899999462068081],"reflectionModeOverride":0,"anchorPoint":[134.00000411272049,93.899999462068081],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.00000411272049,93.899999462068081],"nextPoint":[-142,4]},{"outPoint":[134.15000411495566,93.999999463558197],"reflectionModeOverride":0,"anchorPoint":[134.15000411495566,93.999999463558197],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.15000411495566,93.999999463558197],"nextPoint":[-142,4]},{"outPoint":[134.30000411719084,94.099999465048313],"reflectionModeOverride":0,"anchorPoint":[134.30000411719084,94.099999465048313],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.30000411719084,94.099999465048313],"nextPoint":[-142,4]},{"outPoint":[134.45000411942601,94.199999466538429],"reflectionModeOverride":0,"anchorPoint":[134.45000411942601,94.199999466538429],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.45000411942601,94.199999466538429],"nextPoint":[-142,4]},{"outPoint":[134.55000412091613,94.349999468773603],"reflectionModeOverride":0,"anchorPoint":[134.55000412091613,94.349999468773603],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.55000412091613,94.349999468773603],"nextPoint":[-142,4]},{"outPoint":[134.7000041231513,94.44999947026372],"reflectionModeOverride":0,"anchorPoint":[134.7000041231513,94.44999947026372],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.7000041231513,94.44999947026372],"nextPoint":[-142,4]},{"outPoint":[134.85000412538648,94.549999471753836],"reflectionModeOverride":0,"anchorPoint":[134.85000412538648,94.549999471753836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[134.85000412538648,94.549999471753836],"nextPoint":[-142,4]},{"outPoint":[135.00000412762165,94.649999473243952],"reflectionModeOverride":0,"anchorPoint":[135.00000412762165,94.649999473243952],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.00000412762165,94.649999473243952],"nextPoint":[-142,4]},{"outPoint":[135.15000412985682,94.799999475479126],"reflectionModeOverride":0,"anchorPoint":[135.15000412985682,94.799999475479126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.15000412985682,94.799999475479126],"nextPoint":[-142,4]},{"outPoint":[135.25000413134694,94.899999476969242],"reflectionModeOverride":0,"anchorPoint":[135.25000413134694,94.899999476969242],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.25000413134694,94.899999476969242],"nextPoint":[-142,4]},{"outPoint":[135.40000413358212,94.999999478459358],"reflectionModeOverride":0,"anchorPoint":[135.40000413358212,94.999999478459358],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.40000413358212,94.999999478459358],"nextPoint":[-142,4]},{"outPoint":[135.55000413581729,95.099999479949474],"reflectionModeOverride":0,"anchorPoint":[135.55000413581729,95.099999479949474],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.55000413581729,95.099999479949474],"nextPoint":[-142,4]},{"outPoint":[135.70000413805246,95.249999482184649],"reflectionModeOverride":0,"anchorPoint":[135.70000413805246,95.249999482184649],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.70000413805246,95.249999482184649],"nextPoint":[-142,4]},{"outPoint":[135.85000414028764,95.349999483674765],"reflectionModeOverride":0,"anchorPoint":[135.85000414028764,95.349999483674765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.85000414028764,95.349999483674765],"nextPoint":[-142,4]},{"outPoint":[135.95000414177775,95.449999485164881],"reflectionModeOverride":0,"anchorPoint":[135.95000414177775,95.449999485164881],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[135.95000414177775,95.449999485164881],"nextPoint":[-142,4]},{"outPoint":[136.10000414401293,95.599999487400055],"reflectionModeOverride":0,"anchorPoint":[136.10000414401293,95.599999487400055],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.10000414401293,95.599999487400055],"nextPoint":[-142,4]},{"outPoint":[136.2500041462481,95.699999488890171],"reflectionModeOverride":0,"anchorPoint":[136.2500041462481,95.699999488890171],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.2500041462481,95.699999488890171],"nextPoint":[-142,4]},{"outPoint":[136.40000414848328,95.799999490380287],"reflectionModeOverride":0,"anchorPoint":[136.40000414848328,95.799999490380287],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.40000414848328,95.799999490380287],"nextPoint":[-142,4]},{"outPoint":[136.50000414997339,95.899999491870403],"reflectionModeOverride":0,"anchorPoint":[136.50000414997339,95.899999491870403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.50000414997339,95.899999491870403],"nextPoint":[-142,4]},{"outPoint":[136.65000415220857,96.049999494105577],"reflectionModeOverride":0,"anchorPoint":[136.65000415220857,96.049999494105577],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.65000415220857,96.049999494105577],"nextPoint":[-142,4]},{"outPoint":[136.80000415444374,96.149999495595694],"reflectionModeOverride":0,"anchorPoint":[136.80000415444374,96.149999495595694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.80000415444374,96.149999495595694],"nextPoint":[-142,4]},{"outPoint":[136.95000415667892,96.299999497830868],"reflectionModeOverride":0,"anchorPoint":[136.95000415667892,96.299999497830868],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.95000415667892,96.299999497830868],"nextPoint":[-142,4]},{"outPoint":[137.10000415891409,96.399999499320984],"reflectionModeOverride":0,"anchorPoint":[137.10000415891409,96.399999499320984],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.10000415891409,96.399999499320984],"nextPoint":[-142,4]},{"outPoint":[137.20000416040421,96.4999995008111],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,96.4999995008111],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,96.4999995008111],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0.66666666666666663,"a":1},"dashPattern":[1.5,2.25],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":642,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[137.20000416040421,96.4999995008111],"reflectionModeOverride":0,"anchorPoint":[137.20000416040421,96.4999995008111],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.20000416040421,96.4999995008111],"nextPoint":[-142,4]},{"outPoint":[137.35000416263938,96.649999503046274],"reflectionModeOverride":0,"anchorPoint":[137.35000416263938,96.649999503046274],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.35000416263938,96.649999503046274],"nextPoint":[-142,4]},{"outPoint":[137.50000416487455,96.74999950453639],"reflectionModeOverride":0,"anchorPoint":[137.50000416487455,96.74999950453639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.50000416487455,96.74999950453639],"nextPoint":[-142,4]},{"outPoint":[137.65000416710973,96.849999506026506],"reflectionModeOverride":0,"anchorPoint":[137.65000416710973,96.849999506026506],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.65000416710973,96.849999506026506],"nextPoint":[-142,4]},{"outPoint":[137.8000041693449,96.999999508261681],"reflectionModeOverride":0,"anchorPoint":[137.8000041693449,96.999999508261681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.8000041693449,96.999999508261681],"nextPoint":[-142,4]},{"outPoint":[137.90000417083502,97.099999509751797],"reflectionModeOverride":0,"anchorPoint":[137.90000417083502,97.099999509751797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[137.90000417083502,97.099999509751797],"nextPoint":[-142,4]},{"outPoint":[138.05000417307019,97.199999511241913],"reflectionModeOverride":0,"anchorPoint":[138.05000417307019,97.199999511241913],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.05000417307019,97.199999511241913],"nextPoint":[-142,4]},{"outPoint":[138.20000417530537,97.349999513477087],"reflectionModeOverride":0,"anchorPoint":[138.20000417530537,97.349999513477087],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.20000417530537,97.349999513477087],"nextPoint":[-142,4]},{"outPoint":[138.35000417754054,97.449999514967203],"reflectionModeOverride":0,"anchorPoint":[138.35000417754054,97.449999514967203],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.35000417754054,97.449999514967203],"nextPoint":[-142,4]},{"outPoint":[138.50000417977571,97.599999517202377],"reflectionModeOverride":0,"anchorPoint":[138.50000417977571,97.599999517202377],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.50000417977571,97.599999517202377],"nextPoint":[-142,4]},{"outPoint":[138.60000418126583,97.699999518692493],"reflectionModeOverride":0,"anchorPoint":[138.60000418126583,97.699999518692493],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.60000418126583,97.699999518692493],"nextPoint":[-142,4]},{"outPoint":[138.75000418350101,97.849999520927668],"reflectionModeOverride":0,"anchorPoint":[138.75000418350101,97.849999520927668],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.75000418350101,97.849999520927668],"nextPoint":[-142,4]},{"outPoint":[138.90000418573618,97.949999522417784],"reflectionModeOverride":0,"anchorPoint":[138.90000418573618,97.949999522417784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[138.90000418573618,97.949999522417784],"nextPoint":[-142,4]},{"outPoint":[139.05000418797135,98.0499995239079],"reflectionModeOverride":0,"anchorPoint":[139.05000418797135,98.0499995239079],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.05000418797135,98.0499995239079],"nextPoint":[-142,4]},{"outPoint":[139.15000418946147,98.199999526143074],"reflectionModeOverride":0,"anchorPoint":[139.15000418946147,98.199999526143074],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.15000418946147,98.199999526143074],"nextPoint":[-142,4]},{"outPoint":[139.30000419169664,98.29999952763319],"reflectionModeOverride":0,"anchorPoint":[139.30000419169664,98.29999952763319],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.30000419169664,98.29999952763319],"nextPoint":[-142,4]},{"outPoint":[139.45000419393182,98.449999529868364],"reflectionModeOverride":0,"anchorPoint":[139.45000419393182,98.449999529868364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.45000419393182,98.449999529868364],"nextPoint":[-142,4]},{"outPoint":[139.60000419616699,98.54999953135848],"reflectionModeOverride":0,"anchorPoint":[139.60000419616699,98.54999953135848],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.60000419616699,98.54999953135848],"nextPoint":[-142,4]},{"outPoint":[139.75000419840217,98.699999533593655],"reflectionModeOverride":0,"anchorPoint":[139.75000419840217,98.699999533593655],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.75000419840217,98.699999533593655],"nextPoint":[-142,4]},{"outPoint":[139.85000419989228,98.799999535083771],"reflectionModeOverride":0,"anchorPoint":[139.85000419989228,98.799999535083771],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[139.85000419989228,98.799999535083771],"nextPoint":[-142,4]},{"outPoint":[140.00000420212746,98.949999537318945],"reflectionModeOverride":0,"anchorPoint":[140.00000420212746,98.949999537318945],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.00000420212746,98.949999537318945],"nextPoint":[-142,4]},{"outPoint":[140.15000420436263,99.049999538809061],"reflectionModeOverride":0,"anchorPoint":[140.15000420436263,99.049999538809061],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.15000420436263,99.049999538809061],"nextPoint":[-142,4]},{"outPoint":[140.30000420659781,99.199999541044235],"reflectionModeOverride":0,"anchorPoint":[140.30000420659781,99.199999541044235],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.30000420659781,99.199999541044235],"nextPoint":[-142,4]},{"outPoint":[140.45000420883298,99.299999542534351],"reflectionModeOverride":0,"anchorPoint":[140.45000420883298,99.299999542534351],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.45000420883298,99.299999542534351],"nextPoint":[-142,4]},{"outPoint":[140.5500042103231,99.449999544769526],"reflectionModeOverride":0,"anchorPoint":[140.5500042103231,99.449999544769526],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.5500042103231,99.449999544769526],"nextPoint":[-142,4]},{"outPoint":[140.70000421255827,99.549999546259642],"reflectionModeOverride":0,"anchorPoint":[140.70000421255827,99.549999546259642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.70000421255827,99.549999546259642],"nextPoint":[-142,4]},{"outPoint":[140.85000421479344,99.699999548494816],"reflectionModeOverride":0,"anchorPoint":[140.85000421479344,99.699999548494816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[140.85000421479344,99.699999548494816],"nextPoint":[-142,4]},{"outPoint":[141.00000421702862,99.799999549984932],"reflectionModeOverride":0,"anchorPoint":[141.00000421702862,99.799999549984932],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.00000421702862,99.799999549984932],"nextPoint":[-142,4]},{"outPoint":[141.10000421851873,99.949999552220106],"reflectionModeOverride":0,"anchorPoint":[141.10000421851873,99.949999552220106],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.10000421851873,99.949999552220106],"nextPoint":[-142,4]},{"outPoint":[141.25000422075391,100.04999955371022],"reflectionModeOverride":0,"anchorPoint":[141.25000422075391,100.04999955371022],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.25000422075391,100.04999955371022],"nextPoint":[-142,4]},{"outPoint":[141.40000422298908,100.1999995559454],"reflectionModeOverride":0,"anchorPoint":[141.40000422298908,100.1999995559454],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.40000422298908,100.1999995559454],"nextPoint":[-142,4]},{"outPoint":[141.55000422522426,100.34999955818057],"reflectionModeOverride":0,"anchorPoint":[141.55000422522426,100.34999955818057],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.55000422522426,100.34999955818057],"nextPoint":[-142,4]},{"outPoint":[141.70000422745943,100.44999955967069],"reflectionModeOverride":0,"anchorPoint":[141.70000422745943,100.44999955967069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.70000422745943,100.44999955967069],"nextPoint":[-142,4]},{"outPoint":[141.80000422894955,100.59999956190586],"reflectionModeOverride":0,"anchorPoint":[141.80000422894955,100.59999956190586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.80000422894955,100.59999956190586],"nextPoint":[-142,4]},{"outPoint":[141.95000423118472,100.69999956339598],"reflectionModeOverride":0,"anchorPoint":[141.95000423118472,100.69999956339598],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[141.95000423118472,100.69999956339598],"nextPoint":[-142,4]},{"outPoint":[142.1000042334199,100.84999956563115],"reflectionModeOverride":0,"anchorPoint":[142.1000042334199,100.84999956563115],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.1000042334199,100.84999956563115],"nextPoint":[-142,4]},{"outPoint":[142.25000423565507,100.99999956786633],"reflectionModeOverride":0,"anchorPoint":[142.25000423565507,100.99999956786633],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.25000423565507,100.99999956786633],"nextPoint":[-142,4]},{"outPoint":[142.40000423789024,101.09999956935644],"reflectionModeOverride":0,"anchorPoint":[142.40000423789024,101.09999956935644],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.40000423789024,101.09999956935644],"nextPoint":[-142,4]},{"outPoint":[142.50000423938036,101.24999957159162],"reflectionModeOverride":0,"anchorPoint":[142.50000423938036,101.24999957159162],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.50000423938036,101.24999957159162],"nextPoint":[-142,4]},{"outPoint":[142.65000424161553,101.34999957308173],"reflectionModeOverride":0,"anchorPoint":[142.65000424161553,101.34999957308173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.65000424161553,101.34999957308173],"nextPoint":[-142,4]},{"outPoint":[142.80000424385071,101.49999957531691],"reflectionModeOverride":0,"anchorPoint":[142.80000424385071,101.49999957531691],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.80000424385071,101.49999957531691],"nextPoint":[-142,4]},{"outPoint":[142.95000424608588,101.64999957755208],"reflectionModeOverride":0,"anchorPoint":[142.95000424608588,101.64999957755208],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[142.95000424608588,101.64999957755208],"nextPoint":[-142,4]},{"outPoint":[143.10000424832106,101.7499995790422],"reflectionModeOverride":0,"anchorPoint":[143.10000424832106,101.7499995790422],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.10000424832106,101.7499995790422],"nextPoint":[-142,4]},{"outPoint":[143.20000424981117,101.89999958127737],"reflectionModeOverride":0,"anchorPoint":[143.20000424981117,101.89999958127737],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.20000424981117,101.89999958127737],"nextPoint":[-142,4]},{"outPoint":[143.35000425204635,102.04999958351254],"reflectionModeOverride":0,"anchorPoint":[143.35000425204635,102.04999958351254],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.35000425204635,102.04999958351254],"nextPoint":[-142,4]},{"outPoint":[143.50000425428152,102.14999958500266],"reflectionModeOverride":0,"anchorPoint":[143.50000425428152,102.14999958500266],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.50000425428152,102.14999958500266],"nextPoint":[-142,4]},{"outPoint":[143.6500042565167,102.29999958723783],"reflectionModeOverride":0,"anchorPoint":[143.6500042565167,102.29999958723783],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.6500042565167,102.29999958723783],"nextPoint":[-142,4]},{"outPoint":[143.75000425800681,102.44999958947301],"reflectionModeOverride":0,"anchorPoint":[143.75000425800681,102.44999958947301],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.75000425800681,102.44999958947301],"nextPoint":[-142,4]},{"outPoint":[143.90000426024199,102.54999959096313],"reflectionModeOverride":0,"anchorPoint":[143.90000426024199,102.54999959096313],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[143.90000426024199,102.54999959096313],"nextPoint":[-142,4]},{"outPoint":[144.05000426247716,102.6999995931983],"reflectionModeOverride":0,"anchorPoint":[144.05000426247716,102.6999995931983],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.05000426247716,102.6999995931983],"nextPoint":[-142,4]},{"outPoint":[144.20000426471233,102.84999959543347],"reflectionModeOverride":0,"anchorPoint":[144.20000426471233,102.84999959543347],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.20000426471233,102.84999959543347],"nextPoint":[-142,4]},{"outPoint":[144.35000426694751,102.94999959692359],"reflectionModeOverride":0,"anchorPoint":[144.35000426694751,102.94999959692359],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.35000426694751,102.94999959692359],"nextPoint":[-142,4]},{"outPoint":[144.45000426843762,103.09999959915876],"reflectionModeOverride":0,"anchorPoint":[144.45000426843762,103.09999959915876],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.45000426843762,103.09999959915876],"nextPoint":[-142,4]},{"outPoint":[144.6000042706728,103.24999960139394],"reflectionModeOverride":0,"anchorPoint":[144.6000042706728,103.24999960139394],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.6000042706728,103.24999960139394],"nextPoint":[-142,4]},{"outPoint":[144.75000427290797,103.34999960288405],"reflectionModeOverride":0,"anchorPoint":[144.75000427290797,103.34999960288405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[144.75000427290797,103.34999960288405],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":1,"s":1,"h":0.66666666666666663,"a":1},"dashPattern":[1.5,2.25],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":643,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(text)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"fillColor":{"b":0,"s":0,"h":0,"a":1},"maskedElements":[],"text":{"height":0,"fontSize":7.0000004768371582,"attributedText":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBULDBUZICorLDI2QEFFTU5PUFNYC1tVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdaTlNEZWxlZ2F0ZVxOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAE4AEgBTSEBYXGFlOUy5zdHJpbmeAA1UwLjM2MNIaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNfEA9OU011dGFibGVTdHJpbmejHB4fWE5TU3RyaW5nWE5TT2JqZWN00yEiECMmKVdOUy5rZXlzWk5TLm9iamVjdHOiJCWABYAGoicogAeACYAQXxAQTlNQYXJhZ3JhcGhTdHlsZVZOU0ZvbnTTLRAuLzAxXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvblpOU1RhYlN0b3BzEAGACIAA0hobMzRfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMzNR9fEBBOU1BhcmFncmFwaFN0eWxl1Tc4OToQOzw9Pj9WTlNTaXplWE5TZkZsYWdzXE5TRGVzY3JpcHRvclZOU05hbWUjQBwAACAAAAAQEIALgAqAEllIZWx2ZXRpY2HSEEJDRF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBGADNMhIhBGSSmiR0iADYAOoko+gA+ACoAQXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQBwAACAAAADSGhtRUlxOU0RpY3Rpb25hcnmiUR\/SGhtUVV8QEFVJRm9udERlc2NyaXB0b3KjVlcfXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSGhtZWlZOU0ZvbnSiWR\/SGhtcXV1OU1RleHRTdG9yYWdlpF5fYB9dTlNUZXh0U3RvcmFnZV8QGU5TTXV0YWJsZUF0dHJpYnV0ZWRTdHJpbmdfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGsAcQB6AIMAjgCbAKIApACmAKgAqgCvALkAuwDBAMYA0QDaAOwA8AD5AQIBCQERARwBHwEhASMBJgEoASoBLAE\/AUYBTQFvAXoBfAF+AYABhQGfAaMBtgHBAcgB0QHeAeUB7gHwAfIB9AH2AgACBQIiAiQCJgItAjACMgI0AjcCOQI7Aj0CUwJpAnICdwKEAocCjAKfAqMCtgLJAs4C1QLYAt0C6wLwAv4DGgAAAAAAAAIBAAAAAAAAAGEAAAAAAAAAAAAAAAAAAAMv","width":20.517091037007049,"fontName":"Helvetica","alignment":0,"transform":[1,0,0,1,94.686996459960938,38.385200500488281]}},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,7],"opacity":1,"blur":0,"isLocked":false,"gid":644,"smootheningRate":0,"initialPoint":[-142,7],"creationPoints":[],"name":"(text)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"compoundPathData":{"subpaths":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[116.40000385046005,41.049998674541712],"reflectionModeOverride":0,"anchorPoint":[116.40000385046005,41.049998674541712],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.40000385046005,41.049998674541712],"nextPoint":[-142,4]},{"outPoint":[136.35000414773822,41.049998674541712],"reflectionModeOverride":0,"anchorPoint":[136.35000414773822,41.049998674541712],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[136.35000414773822,41.049998674541712],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":646,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[33.350002612918615,22.299998395144939],"reflectionModeOverride":0,"anchorPoint":[33.350002612918615,22.299998395144939],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.350002612918615,22.299998395144939],"nextPoint":[-142,4]},{"outPoint":[33.50000261515379,22.299998395144939],"reflectionModeOverride":0,"anchorPoint":[33.50000261515379,22.299998395144939],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.50000261515379,22.299998395144939],"nextPoint":[-142,4]},{"outPoint":[33.600002616643906,22.349998395889997],"reflectionModeOverride":0,"anchorPoint":[33.600002616643906,22.349998395889997],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.600002616643906,22.349998395889997],"nextPoint":[-142,4]},{"outPoint":[33.75000261887908,22.349998395889997],"reflectionModeOverride":0,"anchorPoint":[33.75000261887908,22.349998395889997],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.75000261887908,22.349998395889997],"nextPoint":[-142,4]},{"outPoint":[33.900002621114254,22.399998396635056],"reflectionModeOverride":0,"anchorPoint":[33.900002621114254,22.399998396635056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[33.900002621114254,22.399998396635056],"nextPoint":[-142,4]},{"outPoint":[34.050002623349428,22.499998398125172],"reflectionModeOverride":0,"anchorPoint":[34.050002623349428,22.499998398125172],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.050002623349428,22.499998398125172],"nextPoint":[-142,4]},{"outPoint":[34.200002625584602,22.54999839887023],"reflectionModeOverride":0,"anchorPoint":[34.200002625584602,22.54999839887023],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.200002625584602,22.54999839887023],"nextPoint":[-142,4]},{"outPoint":[34.300002627074718,22.599998399615288],"reflectionModeOverride":0,"anchorPoint":[34.300002627074718,22.599998399615288],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.300002627074718,22.599998399615288],"nextPoint":[-142,4]},{"outPoint":[34.450002629309893,22.699998401105404],"reflectionModeOverride":0,"anchorPoint":[34.450002629309893,22.699998401105404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.450002629309893,22.699998401105404],"nextPoint":[-142,4]},{"outPoint":[34.600002631545067,22.79999840259552],"reflectionModeOverride":0,"anchorPoint":[34.600002631545067,22.79999840259552],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.600002631545067,22.79999840259552],"nextPoint":[-142,4]},{"outPoint":[34.750002633780241,22.899998404085636],"reflectionModeOverride":0,"anchorPoint":[34.750002633780241,22.899998404085636],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.750002633780241,22.899998404085636],"nextPoint":[-142,4]},{"outPoint":[34.850002635270357,22.999998405575752],"reflectionModeOverride":0,"anchorPoint":[34.850002635270357,22.999998405575752],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[34.850002635270357,22.999998405575752],"nextPoint":[-142,4]},{"outPoint":[35.000002637505531,23.099998407065868],"reflectionModeOverride":0,"anchorPoint":[35.000002637505531,23.099998407065868],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.000002637505531,23.099998407065868],"nextPoint":[-142,4]},{"outPoint":[35.150002639740705,23.249998409301043],"reflectionModeOverride":0,"anchorPoint":[35.150002639740705,23.249998409301043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.150002639740705,23.249998409301043],"nextPoint":[-142,4]},{"outPoint":[35.30000264197588,23.399998411536217],"reflectionModeOverride":0,"anchorPoint":[35.30000264197588,23.399998411536217],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.30000264197588,23.399998411536217],"nextPoint":[-142,4]},{"outPoint":[35.450002644211054,23.499998413026333],"reflectionModeOverride":0,"anchorPoint":[35.450002644211054,23.499998413026333],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.450002644211054,23.499998413026333],"nextPoint":[-142,4]},{"outPoint":[35.55000264570117,23.649998415261507],"reflectionModeOverride":0,"anchorPoint":[35.55000264570117,23.649998415261507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.55000264570117,23.649998415261507],"nextPoint":[-142,4]},{"outPoint":[35.700002647936344,23.799998417496681],"reflectionModeOverride":0,"anchorPoint":[35.700002647936344,23.799998417496681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.700002647936344,23.799998417496681],"nextPoint":[-142,4]},{"outPoint":[35.850002650171518,23.999998420476913],"reflectionModeOverride":0,"anchorPoint":[35.850002650171518,23.999998420476913],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[35.850002650171518,23.999998420476913],"nextPoint":[-142,4]},{"outPoint":[36.000002652406693,24.149998422712088],"reflectionModeOverride":0,"anchorPoint":[36.000002652406693,24.149998422712088],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.000002652406693,24.149998422712088],"nextPoint":[-142,4]},{"outPoint":[36.150002654641867,24.34999842569232],"reflectionModeOverride":0,"anchorPoint":[36.150002654641867,24.34999842569232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.150002654641867,24.34999842569232],"nextPoint":[-142,4]},{"outPoint":[36.250002656131983,24.549998428672552],"reflectionModeOverride":0,"anchorPoint":[36.250002656131983,24.549998428672552],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.250002656131983,24.549998428672552],"nextPoint":[-142,4]},{"outPoint":[36.400002658367157,24.749998431652784],"reflectionModeOverride":0,"anchorPoint":[36.400002658367157,24.749998431652784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.400002658367157,24.749998431652784],"nextPoint":[-142,4]},{"outPoint":[36.550002660602331,24.949998434633017],"reflectionModeOverride":0,"anchorPoint":[36.550002660602331,24.949998434633017],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.550002660602331,24.949998434633017],"nextPoint":[-142,4]},{"outPoint":[36.700002662837505,25.199998438358307],"reflectionModeOverride":0,"anchorPoint":[36.700002662837505,25.199998438358307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.700002662837505,25.199998438358307],"nextPoint":[-142,4]},{"outPoint":[36.85000266507268,25.399998441338539],"reflectionModeOverride":0,"anchorPoint":[36.85000266507268,25.399998441338539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.85000266507268,25.399998441338539],"nextPoint":[-142,4]},{"outPoint":[36.950002666562796,25.649998445063829],"reflectionModeOverride":0,"anchorPoint":[36.950002666562796,25.649998445063829],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[36.950002666562796,25.649998445063829],"nextPoint":[-142,4]},{"outPoint":[37.10000266879797,25.89999844878912],"reflectionModeOverride":0,"anchorPoint":[37.10000266879797,25.89999844878912],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.10000266879797,25.89999844878912],"nextPoint":[-142,4]},{"outPoint":[37.250002671033144,26.199998453259468],"reflectionModeOverride":0,"anchorPoint":[37.250002671033144,26.199998453259468],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.250002671033144,26.199998453259468],"nextPoint":[-142,4]},{"outPoint":[37.400002673268318,26.449998456984758],"reflectionModeOverride":0,"anchorPoint":[37.400002673268318,26.449998456984758],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.400002673268318,26.449998456984758],"nextPoint":[-142,4]},{"outPoint":[37.500002674758434,26.749998461455107],"reflectionModeOverride":0,"anchorPoint":[37.500002674758434,26.749998461455107],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.500002674758434,26.749998461455107],"nextPoint":[-142,4]},{"outPoint":[37.650002676993608,27.049998465925455],"reflectionModeOverride":0,"anchorPoint":[37.650002676993608,27.049998465925455],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.650002676993608,27.049998465925455],"nextPoint":[-142,4]},{"outPoint":[37.800002679228783,27.349998470395803],"reflectionModeOverride":0,"anchorPoint":[37.800002679228783,27.349998470395803],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.800002679228783,27.349998470395803],"nextPoint":[-142,4]},{"outPoint":[37.950002681463957,27.69999847561121],"reflectionModeOverride":0,"anchorPoint":[37.950002681463957,27.69999847561121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[37.950002681463957,27.69999847561121],"nextPoint":[-142,4]},{"outPoint":[38.100002683699131,28.049998480826616],"reflectionModeOverride":0,"anchorPoint":[38.100002683699131,28.049998480826616],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.100002683699131,28.049998480826616],"nextPoint":[-142,4]},{"outPoint":[38.200002685189247,28.349998485296965],"reflectionModeOverride":0,"anchorPoint":[38.200002685189247,28.349998485296965],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.200002685189247,28.349998485296965],"nextPoint":[-142,4]},{"outPoint":[38.350002687424421,28.749998491257429],"reflectionModeOverride":0,"anchorPoint":[38.350002687424421,28.749998491257429],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.350002687424421,28.749998491257429],"nextPoint":[-142,4]},{"outPoint":[38.500002689659595,29.099998496472836],"reflectionModeOverride":0,"anchorPoint":[38.500002689659595,29.099998496472836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.500002689659595,29.099998496472836],"nextPoint":[-142,4]},{"outPoint":[38.65000269189477,29.4999985024333],"reflectionModeOverride":0,"anchorPoint":[38.65000269189477,29.4999985024333],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.65000269189477,29.4999985024333],"nextPoint":[-142,4]},{"outPoint":[38.800002694129944,29.849998507648706],"reflectionModeOverride":0,"anchorPoint":[38.800002694129944,29.849998507648706],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.800002694129944,29.849998507648706],"nextPoint":[-142,4]},{"outPoint":[38.90000269562006,30.299998514354229],"reflectionModeOverride":0,"anchorPoint":[38.90000269562006,30.299998514354229],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[38.90000269562006,30.299998514354229],"nextPoint":[-142,4]},{"outPoint":[39.050002697855234,30.699998520314693],"reflectionModeOverride":0,"anchorPoint":[39.050002697855234,30.699998520314693],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.050002697855234,30.699998520314693],"nextPoint":[-142,4]},{"outPoint":[39.200002700090408,31.099998526275158],"reflectionModeOverride":0,"anchorPoint":[39.200002700090408,31.099998526275158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.200002700090408,31.099998526275158],"nextPoint":[-142,4]},{"outPoint":[39.350002702325583,31.54999853298068],"reflectionModeOverride":0,"anchorPoint":[39.350002702325583,31.54999853298068],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.350002702325583,31.54999853298068],"nextPoint":[-142,4]},{"outPoint":[39.450002703815699,31.999998539686203],"reflectionModeOverride":0,"anchorPoint":[39.450002703815699,31.999998539686203],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.450002703815699,31.999998539686203],"nextPoint":[-142,4]},{"outPoint":[39.600002706050873,32.499998547136784],"reflectionModeOverride":0,"anchorPoint":[39.600002706050873,32.499998547136784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.600002706050873,32.499998547136784],"nextPoint":[-142,4]},{"outPoint":[39.750002708286047,32.949998553842306],"reflectionModeOverride":0,"anchorPoint":[39.750002708286047,32.949998553842306],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.750002708286047,32.949998553842306],"nextPoint":[-142,4]},{"outPoint":[39.900002710521221,33.449998561292887],"reflectionModeOverride":0,"anchorPoint":[39.900002710521221,33.449998561292887],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[39.900002710521221,33.449998561292887],"nextPoint":[-142,4]},{"outPoint":[40.050002712756395,33.949998568743467],"reflectionModeOverride":0,"anchorPoint":[40.050002712756395,33.949998568743467],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.050002712756395,33.949998568743467],"nextPoint":[-142,4]},{"outPoint":[40.150002714246511,34.499998576939106],"reflectionModeOverride":0,"anchorPoint":[40.150002714246511,34.499998576939106],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.150002714246511,34.499998576939106],"nextPoint":[-142,4]},{"outPoint":[40.300002716481686,34.999998584389687],"reflectionModeOverride":0,"anchorPoint":[40.300002716481686,34.999998584389687],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.300002716481686,34.999998584389687],"nextPoint":[-142,4]},{"outPoint":[40.45000271871686,35.549998592585325],"reflectionModeOverride":0,"anchorPoint":[40.45000271871686,35.549998592585325],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.45000271871686,35.549998592585325],"nextPoint":[-142,4]},{"outPoint":[40.600002720952034,36.149998601526022],"reflectionModeOverride":0,"anchorPoint":[40.600002720952034,36.149998601526022],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.600002720952034,36.149998601526022],"nextPoint":[-142,4]},{"outPoint":[40.750002723187208,36.699998609721661],"reflectionModeOverride":0,"anchorPoint":[40.750002723187208,36.699998609721661],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.750002723187208,36.699998609721661],"nextPoint":[-142,4]},{"outPoint":[40.850002724677324,37.299998618662357],"reflectionModeOverride":0,"anchorPoint":[40.850002724677324,37.299998618662357],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[40.850002724677324,37.299998618662357],"nextPoint":[-142,4]},{"outPoint":[41.000002726912498,37.899998627603054],"reflectionModeOverride":0,"anchorPoint":[41.000002726912498,37.899998627603054],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.000002726912498,37.899998627603054],"nextPoint":[-142,4]},{"outPoint":[41.150002729147673,38.549998637288809],"reflectionModeOverride":0,"anchorPoint":[41.150002729147673,38.549998637288809],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.150002729147673,38.549998637288809],"nextPoint":[-142,4]},{"outPoint":[41.300002731382847,39.199998646974564],"reflectionModeOverride":0,"anchorPoint":[41.300002731382847,39.199998646974564],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.300002731382847,39.199998646974564],"nextPoint":[-142,4]},{"outPoint":[41.450002733618021,39.849998656660318],"reflectionModeOverride":0,"anchorPoint":[41.450002733618021,39.849998656660318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.450002733618021,39.849998656660318],"nextPoint":[-142,4]},{"outPoint":[41.550002735108137,40.549998667091131],"reflectionModeOverride":0,"anchorPoint":[41.550002735108137,40.549998667091131],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.550002735108137,40.549998667091131],"nextPoint":[-142,4]},{"outPoint":[41.700002737343311,41.249998677521944],"reflectionModeOverride":0,"anchorPoint":[41.700002737343311,41.249998677521944],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.700002737343311,41.249998677521944],"nextPoint":[-142,4]},{"outPoint":[41.850002739578485,41.949998687952757],"reflectionModeOverride":0,"anchorPoint":[41.850002739578485,41.949998687952757],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[41.850002739578485,41.949998687952757],"nextPoint":[-142,4]},{"outPoint":[42.00000274181366,42.699998699128628],"reflectionModeOverride":0,"anchorPoint":[42.00000274181366,42.699998699128628],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.00000274181366,42.699998699128628],"nextPoint":[-142,4]},{"outPoint":[42.100002743303776,43.449998710304499],"reflectionModeOverride":0,"anchorPoint":[42.100002743303776,43.449998710304499],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.100002743303776,43.449998710304499],"nextPoint":[-142,4]},{"outPoint":[42.25000274553895,44.19999872148037],"reflectionModeOverride":0,"anchorPoint":[42.25000274553895,44.19999872148037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.25000274553895,44.19999872148037],"nextPoint":[-142,4]},{"outPoint":[42.400002747774124,44.999998733401299],"reflectionModeOverride":0,"anchorPoint":[42.400002747774124,44.999998733401299],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.400002747774124,44.999998733401299],"nextPoint":[-142,4]},{"outPoint":[42.550002750009298,45.799998745322227],"reflectionModeOverride":0,"anchorPoint":[42.550002750009298,45.799998745322227],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.550002750009298,45.799998745322227],"nextPoint":[-142,4]},{"outPoint":[42.700002752244473,46.649998757988214],"reflectionModeOverride":0,"anchorPoint":[42.700002752244473,46.649998757988214],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.700002752244473,46.649998757988214],"nextPoint":[-142,4]},{"outPoint":[42.800002753734589,47.499998770654202],"reflectionModeOverride":0,"anchorPoint":[42.800002753734589,47.499998770654202],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.800002753734589,47.499998770654202],"nextPoint":[-142,4]},{"outPoint":[42.950002755969763,48.349998783320189],"reflectionModeOverride":0,"anchorPoint":[42.950002755969763,48.349998783320189],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[42.950002755969763,48.349998783320189],"nextPoint":[-142,4]},{"outPoint":[43.100002758204937,49.249998796731234],"reflectionModeOverride":0,"anchorPoint":[43.100002758204937,49.249998796731234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.100002758204937,49.249998796731234],"nextPoint":[-142,4]},{"outPoint":[43.250002760440111,50.149998810142279],"reflectionModeOverride":0,"anchorPoint":[43.250002760440111,50.149998810142279],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.250002760440111,50.149998810142279],"nextPoint":[-142,4]},{"outPoint":[43.400002762675285,51.049998823553324],"reflectionModeOverride":0,"anchorPoint":[43.400002762675285,51.049998823553324],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.400002762675285,51.049998823553324],"nextPoint":[-142,4]},{"outPoint":[43.500002764165401,51.999998837709427],"reflectionModeOverride":0,"anchorPoint":[43.500002764165401,51.999998837709427],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.500002764165401,51.999998837709427],"nextPoint":[-142,4]},{"outPoint":[43.650002766400576,52.899998851120472],"reflectionModeOverride":0,"anchorPoint":[43.650002766400576,52.899998851120472],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.650002766400576,52.899998851120472],"nextPoint":[-142,4]},{"outPoint":[43.80000276863575,53.849998865276575],"reflectionModeOverride":0,"anchorPoint":[43.80000276863575,53.849998865276575],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.80000276863575,53.849998865276575],"nextPoint":[-142,4]},{"outPoint":[43.950002770870924,54.799998879432678],"reflectionModeOverride":0,"anchorPoint":[43.950002770870924,54.799998879432678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[43.950002770870924,54.799998879432678],"nextPoint":[-142,4]},{"outPoint":[44.100002773106098,55.749998893588781],"reflectionModeOverride":0,"anchorPoint":[44.100002773106098,55.749998893588781],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.100002773106098,55.749998893588781],"nextPoint":[-142,4]},{"outPoint":[44.200002774596214,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[44.200002774596214,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.200002774596214,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[44.350002776831388,57.59999892115593],"reflectionModeOverride":0,"anchorPoint":[44.350002776831388,57.59999892115593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.350002776831388,57.59999892115593],"nextPoint":[-142,4]},{"outPoint":[44.500002779066563,58.499998934566975],"reflectionModeOverride":0,"anchorPoint":[44.500002779066563,58.499998934566975],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.500002779066563,58.499998934566975],"nextPoint":[-142,4]},{"outPoint":[44.650002781301737,59.349998947232962],"reflectionModeOverride":0,"anchorPoint":[44.650002781301737,59.349998947232962],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.650002781301737,59.349998947232962],"nextPoint":[-142,4]},{"outPoint":[44.750002782791853,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[44.750002782791853,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.750002782791853,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[44.900002785027027,60.899998970329762],"reflectionModeOverride":0,"anchorPoint":[44.900002785027027,60.899998970329762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[44.900002785027027,60.899998970329762],"nextPoint":[-142,4]},{"outPoint":[45.050002787262201,61.549998980015516],"reflectionModeOverride":0,"anchorPoint":[45.050002787262201,61.549998980015516],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.050002787262201,61.549998980015516],"nextPoint":[-142,4]},{"outPoint":[45.200002789497375,62.149998988956213],"reflectionModeOverride":0,"anchorPoint":[45.200002789497375,62.149998988956213],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.200002789497375,62.149998988956213],"nextPoint":[-142,4]},{"outPoint":[45.35000279173255,62.649998996406794],"reflectionModeOverride":0,"anchorPoint":[45.35000279173255,62.649998996406794],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.35000279173255,62.649998996406794],"nextPoint":[-142,4]},{"outPoint":[45.450002793222666,63.049999002367258],"reflectionModeOverride":0,"anchorPoint":[45.450002793222666,63.049999002367258],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.450002793222666,63.049999002367258],"nextPoint":[-142,4]},{"outPoint":[45.60000279545784,63.349999006837606],"reflectionModeOverride":0,"anchorPoint":[45.60000279545784,63.349999006837606],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.60000279545784,63.349999006837606],"nextPoint":[-142,4]},{"outPoint":[45.750002797693014,63.499999009072781],"reflectionModeOverride":0,"anchorPoint":[45.750002797693014,63.499999009072781],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.750002797693014,63.499999009072781],"nextPoint":[-142,4]},{"outPoint":[45.900002799928188,63.599999010562897],"reflectionModeOverride":0,"anchorPoint":[45.900002799928188,63.599999010562897],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[45.900002799928188,63.599999010562897],"nextPoint":[-142,4]},{"outPoint":[46.050002802163363,63.549999009817839],"reflectionModeOverride":0,"anchorPoint":[46.050002802163363,63.549999009817839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.050002802163363,63.549999009817839],"nextPoint":[-142,4]},{"outPoint":[46.150002803653479,63.449999008327723],"reflectionModeOverride":0,"anchorPoint":[46.150002803653479,63.449999008327723],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.150002803653479,63.449999008327723],"nextPoint":[-142,4]},{"outPoint":[46.300002805888653,63.24999900534749],"reflectionModeOverride":0,"anchorPoint":[46.300002805888653,63.24999900534749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.300002805888653,63.24999900534749],"nextPoint":[-142,4]},{"outPoint":[46.450002808123827,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[46.450002808123827,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.450002808123827,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[46.600002810359001,62.649998996406794],"reflectionModeOverride":0,"anchorPoint":[46.600002810359001,62.649998996406794],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.600002810359001,62.649998996406794],"nextPoint":[-142,4]},{"outPoint":[46.750002812594175,62.249998990446329],"reflectionModeOverride":0,"anchorPoint":[46.750002812594175,62.249998990446329],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.750002812594175,62.249998990446329],"nextPoint":[-142,4]},{"outPoint":[46.850002814084291,61.799998983740807],"reflectionModeOverride":0,"anchorPoint":[46.850002814084291,61.799998983740807],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[46.850002814084291,61.799998983740807],"nextPoint":[-142,4]},{"outPoint":[47.000002816319466,61.349998977035284],"reflectionModeOverride":0,"anchorPoint":[47.000002816319466,61.349998977035284],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.000002816319466,61.349998977035284],"nextPoint":[-142,4]},{"outPoint":[47.15000281855464,60.899998970329762],"reflectionModeOverride":0,"anchorPoint":[47.15000281855464,60.899998970329762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.15000281855464,60.899998970329762],"nextPoint":[-142,4]},{"outPoint":[47.300002820789814,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[47.300002820789814,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.300002820789814,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[47.40000282227993,59.949998956173658],"reflectionModeOverride":0,"anchorPoint":[47.40000282227993,59.949998956173658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.40000282227993,59.949998956173658],"nextPoint":[-142,4]},{"outPoint":[47.550002824515104,59.449998948723078],"reflectionModeOverride":0,"anchorPoint":[47.550002824515104,59.449998948723078],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.550002824515104,59.449998948723078],"nextPoint":[-142,4]},{"outPoint":[47.700002826750278,58.999998942017555],"reflectionModeOverride":0,"anchorPoint":[47.700002826750278,58.999998942017555],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.700002826750278,58.999998942017555],"nextPoint":[-142,4]},{"outPoint":[47.850002828985453,58.499998934566975],"reflectionModeOverride":0,"anchorPoint":[47.850002828985453,58.499998934566975],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[47.850002828985453,58.499998934566975],"nextPoint":[-142,4]},{"outPoint":[48.000002831220627,58.049998927861452],"reflectionModeOverride":0,"anchorPoint":[48.000002831220627,58.049998927861452],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.000002831220627,58.049998927861452],"nextPoint":[-142,4]},{"outPoint":[48.100002832710743,57.649998921900988],"reflectionModeOverride":0,"anchorPoint":[48.100002832710743,57.649998921900988],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.100002832710743,57.649998921900988],"nextPoint":[-142,4]},{"outPoint":[48.250002834945917,57.199998915195465],"reflectionModeOverride":0,"anchorPoint":[48.250002834945917,57.199998915195465],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.250002834945917,57.199998915195465],"nextPoint":[-142,4]},{"outPoint":[48.400002837181091,56.799998909235001],"reflectionModeOverride":0,"anchorPoint":[48.400002837181091,56.799998909235001],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.400002837181091,56.799998909235001],"nextPoint":[-142,4]},{"outPoint":[48.550002839416265,56.399998903274536],"reflectionModeOverride":0,"anchorPoint":[48.550002839416265,56.399998903274536],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.550002839416265,56.399998903274536],"nextPoint":[-142,4]},{"outPoint":[48.70000284165144,56.04999889805913],"reflectionModeOverride":0,"anchorPoint":[48.70000284165144,56.04999889805913],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.70000284165144,56.04999889805913],"nextPoint":[-142,4]},{"outPoint":[48.800002843141556,55.699998892843723],"reflectionModeOverride":0,"anchorPoint":[48.800002843141556,55.699998892843723],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.800002843141556,55.699998892843723],"nextPoint":[-142,4]},{"outPoint":[48.95000284537673,55.349998887628317],"reflectionModeOverride":0,"anchorPoint":[48.95000284537673,55.349998887628317],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[48.95000284537673,55.349998887628317],"nextPoint":[-142,4]},{"outPoint":[49.100002847611904,55.049998883157969],"reflectionModeOverride":0,"anchorPoint":[49.100002847611904,55.049998883157969],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.100002847611904,55.049998883157969],"nextPoint":[-142,4]},{"outPoint":[49.250002849847078,54.74999887868762],"reflectionModeOverride":0,"anchorPoint":[49.250002849847078,54.74999887868762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.250002849847078,54.74999887868762],"nextPoint":[-142,4]},{"outPoint":[49.350002851337194,54.449998874217272],"reflectionModeOverride":0,"anchorPoint":[49.350002851337194,54.449998874217272],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.350002851337194,54.449998874217272],"nextPoint":[-142,4]},{"outPoint":[49.500002853572369,54.199998870491982],"reflectionModeOverride":0,"anchorPoint":[49.500002853572369,54.199998870491982],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.500002853572369,54.199998870491982],"nextPoint":[-142,4]},{"outPoint":[49.650002855807543,53.949998866766691],"reflectionModeOverride":0,"anchorPoint":[49.650002855807543,53.949998866766691],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.650002855807543,53.949998866766691],"nextPoint":[-142,4]},{"outPoint":[49.800002858042717,53.699998863041401],"reflectionModeOverride":0,"anchorPoint":[49.800002858042717,53.699998863041401],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.800002858042717,53.699998863041401],"nextPoint":[-142,4]},{"outPoint":[49.950002860277891,53.499998860061169],"reflectionModeOverride":0,"anchorPoint":[49.950002860277891,53.499998860061169],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[49.950002860277891,53.499998860061169],"nextPoint":[-142,4]},{"outPoint":[50.050002861768007,53.299998857080936],"reflectionModeOverride":0,"anchorPoint":[50.050002861768007,53.299998857080936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.050002861768007,53.299998857080936],"nextPoint":[-142,4]},{"outPoint":[50.200002864003181,53.149998854845762],"reflectionModeOverride":0,"anchorPoint":[50.200002864003181,53.149998854845762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.200002864003181,53.149998854845762],"nextPoint":[-142,4]},{"outPoint":[50.350002866238356,52.94999885186553],"reflectionModeOverride":0,"anchorPoint":[50.350002866238356,52.94999885186553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.350002866238356,52.94999885186553],"nextPoint":[-142,4]},{"outPoint":[50.50000286847353,52.849998850375414],"reflectionModeOverride":0,"anchorPoint":[50.50000286847353,52.849998850375414],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.50000286847353,52.849998850375414],"nextPoint":[-142,4]},{"outPoint":[50.650002870708704,52.69999884814024],"reflectionModeOverride":0,"anchorPoint":[50.650002870708704,52.69999884814024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.650002870708704,52.69999884814024],"nextPoint":[-142,4]},{"outPoint":[50.75000287219882,52.599998846650124],"reflectionModeOverride":0,"anchorPoint":[50.75000287219882,52.599998846650124],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.75000287219882,52.599998846650124],"nextPoint":[-142,4]},{"outPoint":[50.900002874433994,52.499998845160007],"reflectionModeOverride":0,"anchorPoint":[50.900002874433994,52.499998845160007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[50.900002874433994,52.499998845160007],"nextPoint":[-142,4]},{"outPoint":[51.050002876669168,52.399998843669891],"reflectionModeOverride":0,"anchorPoint":[51.050002876669168,52.399998843669891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.050002876669168,52.399998843669891],"nextPoint":[-142,4]},{"outPoint":[51.200002878904343,52.299998842179775],"reflectionModeOverride":0,"anchorPoint":[51.200002878904343,52.299998842179775],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.200002878904343,52.299998842179775],"nextPoint":[-142,4]},{"outPoint":[51.350002881139517,52.249998841434717],"reflectionModeOverride":0,"anchorPoint":[51.350002881139517,52.249998841434717],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.350002881139517,52.249998841434717],"nextPoint":[-142,4]},{"outPoint":[51.450002882629633,52.199998840689659],"reflectionModeOverride":0,"anchorPoint":[51.450002882629633,52.199998840689659],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.450002882629633,52.199998840689659],"nextPoint":[-142,4]},{"outPoint":[51.600002884864807,52.199998840689659],"reflectionModeOverride":0,"anchorPoint":[51.600002884864807,52.199998840689659],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.600002884864807,52.199998840689659],"nextPoint":[-142,4]},{"outPoint":[51.750002887099981,52.149998839944601],"reflectionModeOverride":0,"anchorPoint":[51.750002887099981,52.149998839944601],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.750002887099981,52.149998839944601],"nextPoint":[-142,4]},{"outPoint":[51.900002889335155,52.149998839944601],"reflectionModeOverride":0,"anchorPoint":[51.900002889335155,52.149998839944601],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[51.900002889335155,52.149998839944601],"nextPoint":[-142,4]},{"outPoint":[52.000002890825272,52.149998839944601],"reflectionModeOverride":0,"anchorPoint":[52.000002890825272,52.149998839944601],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.000002890825272,52.149998839944601],"nextPoint":[-142,4]},{"outPoint":[52.150002893060446,52.199998840689659],"reflectionModeOverride":0,"anchorPoint":[52.150002893060446,52.199998840689659],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.150002893060446,52.199998840689659],"nextPoint":[-142,4]},{"outPoint":[52.30000289529562,52.199998840689659],"reflectionModeOverride":0,"anchorPoint":[52.30000289529562,52.199998840689659],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.30000289529562,52.199998840689659],"nextPoint":[-142,4]},{"outPoint":[52.450002897530794,52.249998841434717],"reflectionModeOverride":0,"anchorPoint":[52.450002897530794,52.249998841434717],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.450002897530794,52.249998841434717],"nextPoint":[-142,4]},{"outPoint":[52.600002899765968,52.299998842179775],"reflectionModeOverride":0,"anchorPoint":[52.600002899765968,52.299998842179775],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.600002899765968,52.299998842179775],"nextPoint":[-142,4]},{"outPoint":[52.700002901256084,52.349998842924833],"reflectionModeOverride":0,"anchorPoint":[52.700002901256084,52.349998842924833],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.700002901256084,52.349998842924833],"nextPoint":[-142,4]},{"outPoint":[52.850002903491259,52.399998843669891],"reflectionModeOverride":0,"anchorPoint":[52.850002903491259,52.399998843669891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[52.850002903491259,52.399998843669891],"nextPoint":[-142,4]},{"outPoint":[53.000002905726433,52.499998845160007],"reflectionModeOverride":0,"anchorPoint":[53.000002905726433,52.499998845160007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.000002905726433,52.499998845160007],"nextPoint":[-142,4]},{"outPoint":[53.150002907961607,52.599998846650124],"reflectionModeOverride":0,"anchorPoint":[53.150002907961607,52.599998846650124],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.150002907961607,52.599998846650124],"nextPoint":[-142,4]},{"outPoint":[53.300002910196781,52.69999884814024],"reflectionModeOverride":0,"anchorPoint":[53.300002910196781,52.69999884814024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.300002910196781,52.69999884814024],"nextPoint":[-142,4]},{"outPoint":[53.400002911686897,52.799998849630356],"reflectionModeOverride":0,"anchorPoint":[53.400002911686897,52.799998849630356],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.400002911686897,52.799998849630356],"nextPoint":[-142,4]},{"outPoint":[53.550002913922071,52.899998851120472],"reflectionModeOverride":0,"anchorPoint":[53.550002913922071,52.899998851120472],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.550002913922071,52.899998851120472],"nextPoint":[-142,4]},{"outPoint":[53.700002916157246,52.999998852610588],"reflectionModeOverride":0,"anchorPoint":[53.700002916157246,52.999998852610588],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.700002916157246,52.999998852610588],"nextPoint":[-142,4]},{"outPoint":[53.85000291839242,53.149998854845762],"reflectionModeOverride":0,"anchorPoint":[53.85000291839242,53.149998854845762],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[53.85000291839242,53.149998854845762],"nextPoint":[-142,4]},{"outPoint":[54.000002920627594,53.299998857080936],"reflectionModeOverride":0,"anchorPoint":[54.000002920627594,53.299998857080936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.000002920627594,53.299998857080936],"nextPoint":[-142,4]},{"outPoint":[54.10000292211771,53.449998859316111],"reflectionModeOverride":0,"anchorPoint":[54.10000292211771,53.449998859316111],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.10000292211771,53.449998859316111],"nextPoint":[-142,4]},{"outPoint":[54.250002924352884,53.599998861551285],"reflectionModeOverride":0,"anchorPoint":[54.250002924352884,53.599998861551285],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.250002924352884,53.599998861551285],"nextPoint":[-142,4]},{"outPoint":[54.400002926588058,53.749998863786459],"reflectionModeOverride":0,"anchorPoint":[54.400002926588058,53.749998863786459],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.400002926588058,53.749998863786459],"nextPoint":[-142,4]},{"outPoint":[54.550002928823233,53.899998866021633],"reflectionModeOverride":0,"anchorPoint":[54.550002928823233,53.899998866021633],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.550002928823233,53.899998866021633],"nextPoint":[-142,4]},{"outPoint":[54.650002930313349,54.049998868256807],"reflectionModeOverride":0,"anchorPoint":[54.650002930313349,54.049998868256807],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.650002930313349,54.049998868256807],"nextPoint":[-142,4]},{"outPoint":[54.800002932548523,54.24999887123704],"reflectionModeOverride":0,"anchorPoint":[54.800002932548523,54.24999887123704],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.800002932548523,54.24999887123704],"nextPoint":[-142,4]},{"outPoint":[54.950002934783697,54.399998873472214],"reflectionModeOverride":0,"anchorPoint":[54.950002934783697,54.399998873472214],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[54.950002934783697,54.399998873472214],"nextPoint":[-142,4]},{"outPoint":[55.100002937018871,54.599998876452446],"reflectionModeOverride":0,"anchorPoint":[55.100002937018871,54.599998876452446],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.100002937018871,54.599998876452446],"nextPoint":[-142,4]},{"outPoint":[55.250002939254045,54.799998879432678],"reflectionModeOverride":0,"anchorPoint":[55.250002939254045,54.799998879432678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.250002939254045,54.799998879432678],"nextPoint":[-142,4]},{"outPoint":[55.350002940744162,54.99999888241291],"reflectionModeOverride":0,"anchorPoint":[55.350002940744162,54.99999888241291],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.350002940744162,54.99999888241291],"nextPoint":[-142,4]},{"outPoint":[55.500002942979336,55.199998885393143],"reflectionModeOverride":0,"anchorPoint":[55.500002942979336,55.199998885393143],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.500002942979336,55.199998885393143],"nextPoint":[-142,4]},{"outPoint":[55.65000294521451,55.399998888373375],"reflectionModeOverride":0,"anchorPoint":[55.65000294521451,55.399998888373375],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.65000294521451,55.399998888373375],"nextPoint":[-142,4]},{"outPoint":[55.800002947449684,55.599998891353607],"reflectionModeOverride":0,"anchorPoint":[55.800002947449684,55.599998891353607],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.800002947449684,55.599998891353607],"nextPoint":[-142,4]},{"outPoint":[55.950002949684858,55.799998894333839],"reflectionModeOverride":0,"anchorPoint":[55.950002949684858,55.799998894333839],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[55.950002949684858,55.799998894333839],"nextPoint":[-142,4]},{"outPoint":[56.050002951174974,55.999998897314072],"reflectionModeOverride":0,"anchorPoint":[56.050002951174974,55.999998897314072],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.050002951174974,55.999998897314072],"nextPoint":[-142,4]},{"outPoint":[56.200002953410149,56.199998900294304],"reflectionModeOverride":0,"anchorPoint":[56.200002953410149,56.199998900294304],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.200002953410149,56.199998900294304],"nextPoint":[-142,4]},{"outPoint":[56.350002955645323,56.399998903274536],"reflectionModeOverride":0,"anchorPoint":[56.350002955645323,56.399998903274536],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.350002955645323,56.399998903274536],"nextPoint":[-142,4]},{"outPoint":[56.500002957880497,56.599998906254768],"reflectionModeOverride":0,"anchorPoint":[56.500002957880497,56.599998906254768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.500002957880497,56.599998906254768],"nextPoint":[-142,4]},{"outPoint":[56.650002960115671,56.849998909980059],"reflectionModeOverride":0,"anchorPoint":[56.650002960115671,56.849998909980059],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.650002960115671,56.849998909980059],"nextPoint":[-142,4]},{"outPoint":[56.750002961605787,57.049998912960291],"reflectionModeOverride":0,"anchorPoint":[56.750002961605787,57.049998912960291],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.750002961605787,57.049998912960291],"nextPoint":[-142,4]},{"outPoint":[56.900002963840961,57.249998915940523],"reflectionModeOverride":0,"anchorPoint":[56.900002963840961,57.249998915940523],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[56.900002963840961,57.249998915940523],"nextPoint":[-142,4]},{"outPoint":[57.050002966076136,57.449998918920755],"reflectionModeOverride":0,"anchorPoint":[57.050002966076136,57.449998918920755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.050002966076136,57.449998918920755],"nextPoint":[-142,4]},{"outPoint":[57.20000296831131,57.649998921900988],"reflectionModeOverride":0,"anchorPoint":[57.20000296831131,57.649998921900988],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.20000296831131,57.649998921900988],"nextPoint":[-142,4]},{"outPoint":[57.300002969801426,57.84999892488122],"reflectionModeOverride":0,"anchorPoint":[57.300002969801426,57.84999892488122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.300002969801426,57.84999892488122],"nextPoint":[-142,4]},{"outPoint":[57.4500029720366,58.049998927861452],"reflectionModeOverride":0,"anchorPoint":[57.4500029720366,58.049998927861452],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.4500029720366,58.049998927861452],"nextPoint":[-142,4]},{"outPoint":[57.600002974271774,58.249998930841684],"reflectionModeOverride":0,"anchorPoint":[57.600002974271774,58.249998930841684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.600002974271774,58.249998930841684],"nextPoint":[-142,4]},{"outPoint":[57.750002976506948,58.449998933821917],"reflectionModeOverride":0,"anchorPoint":[57.750002976506948,58.449998933821917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.750002976506948,58.449998933821917],"nextPoint":[-142,4]},{"outPoint":[57.900002978742123,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[57.900002978742123,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[57.900002978742123,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[58.000002980232239,58.799998939037323],"reflectionModeOverride":0,"anchorPoint":[58.000002980232239,58.799998939037323],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.000002980232239,58.799998939037323],"nextPoint":[-142,4]},{"outPoint":[58.150002982467413,58.949998941272497],"reflectionModeOverride":0,"anchorPoint":[58.150002982467413,58.949998941272497],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.150002982467413,58.949998941272497],"nextPoint":[-142,4]},{"outPoint":[58.300002984702587,59.099998943507671],"reflectionModeOverride":0,"anchorPoint":[58.300002984702587,59.099998943507671],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.300002984702587,59.099998943507671],"nextPoint":[-142,4]},{"outPoint":[58.450002986937761,59.299998946487904],"reflectionModeOverride":0,"anchorPoint":[58.450002986937761,59.299998946487904],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.450002986937761,59.299998946487904],"nextPoint":[-142,4]},{"outPoint":[58.600002989172935,59.449998948723078],"reflectionModeOverride":0,"anchorPoint":[58.600002989172935,59.449998948723078],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.600002989172935,59.449998948723078],"nextPoint":[-142,4]},{"outPoint":[58.700002990663052,59.549998950213194],"reflectionModeOverride":0,"anchorPoint":[58.700002990663052,59.549998950213194],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.700002990663052,59.549998950213194],"nextPoint":[-142,4]},{"outPoint":[58.850002992898226,59.699998952448368],"reflectionModeOverride":0,"anchorPoint":[58.850002992898226,59.699998952448368],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[58.850002992898226,59.699998952448368],"nextPoint":[-142,4]},{"outPoint":[59.0000029951334,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[59.0000029951334,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.0000029951334,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[59.150002997368574,59.949998956173658],"reflectionModeOverride":0,"anchorPoint":[59.150002997368574,59.949998956173658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.150002997368574,59.949998956173658],"nextPoint":[-142,4]},{"outPoint":[59.25000299885869,60.049998957663774],"reflectionModeOverride":0,"anchorPoint":[59.25000299885869,60.049998957663774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.25000299885869,60.049998957663774],"nextPoint":[-142,4]},{"outPoint":[59.400003001093864,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[59.400003001093864,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.400003001093864,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[59.550003003329039,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[59.550003003329039,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.550003003329039,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[59.700003005564213,60.349998962134123],"reflectionModeOverride":0,"anchorPoint":[59.700003005564213,60.349998962134123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.700003005564213,60.349998962134123],"nextPoint":[-142,4]},{"outPoint":[59.850003007799387,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[59.850003007799387,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.850003007799387,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[59.950003009289503,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[59.950003009289503,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[59.950003009289503,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[60.100003011524677,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[60.100003011524677,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.100003011524677,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[60.250003013759851,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[60.250003013759851,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.250003013759851,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[60.400003015995026,60.599998965859413],"reflectionModeOverride":0,"anchorPoint":[60.400003015995026,60.599998965859413],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.400003015995026,60.599998965859413],"nextPoint":[-142,4]},{"outPoint":[60.5500030182302,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[60.5500030182302,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.5500030182302,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[60.650003019720316,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[60.650003019720316,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.650003019720316,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[60.80000302195549,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[60.80000302195549,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.80000302195549,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[60.950003024190664,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[60.950003024190664,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[60.950003024190664,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[61.100003026425838,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[61.100003026425838,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.100003026425838,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[61.250003028661013,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[61.250003028661013,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.250003028661013,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[61.350003030151129,60.599998965859413],"reflectionModeOverride":0,"anchorPoint":[61.350003030151129,60.599998965859413],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.350003030151129,60.599998965859413],"nextPoint":[-142,4]},{"outPoint":[61.500003032386303,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[61.500003032386303,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.500003032386303,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[61.650003034621477,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[61.650003034621477,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.650003034621477,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[61.800003036856651,60.499998964369297],"reflectionModeOverride":0,"anchorPoint":[61.800003036856651,60.499998964369297],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.800003036856651,60.499998964369297],"nextPoint":[-142,4]},{"outPoint":[61.900003038346767,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[61.900003038346767,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[61.900003038346767,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[62.050003040581942,60.399998962879181],"reflectionModeOverride":0,"anchorPoint":[62.050003040581942,60.399998962879181],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.050003040581942,60.399998962879181],"nextPoint":[-142,4]},{"outPoint":[62.200003042817116,60.299998961389065],"reflectionModeOverride":0,"anchorPoint":[62.200003042817116,60.299998961389065],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.200003042817116,60.299998961389065],"nextPoint":[-142,4]},{"outPoint":[62.35000304505229,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[62.35000304505229,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.35000304505229,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[62.500003047287464,60.199998959898949],"reflectionModeOverride":0,"anchorPoint":[62.500003047287464,60.199998959898949],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.500003047287464,60.199998959898949],"nextPoint":[-142,4]},{"outPoint":[62.60000304877758,60.099998958408833],"reflectionModeOverride":0,"anchorPoint":[62.60000304877758,60.099998958408833],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.60000304877758,60.099998958408833],"nextPoint":[-142,4]},{"outPoint":[62.750003051012754,59.999998956918716],"reflectionModeOverride":0,"anchorPoint":[62.750003051012754,59.999998956918716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.750003051012754,59.999998956918716],"nextPoint":[-142,4]},{"outPoint":[62.900003053247929,59.949998956173658],"reflectionModeOverride":0,"anchorPoint":[62.900003053247929,59.949998956173658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[62.900003053247929,59.949998956173658],"nextPoint":[-142,4]},{"outPoint":[63.050003055483103,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[63.050003055483103,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.050003055483103,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[63.200003057718277,59.749998953193426],"reflectionModeOverride":0,"anchorPoint":[63.200003057718277,59.749998953193426],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.200003057718277,59.749998953193426],"nextPoint":[-142,4]},{"outPoint":[63.300003059208393,59.699998952448368],"reflectionModeOverride":0,"anchorPoint":[63.300003059208393,59.699998952448368],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.300003059208393,59.699998952448368],"nextPoint":[-142,4]},{"outPoint":[63.450003061443567,59.599998950958252],"reflectionModeOverride":0,"anchorPoint":[63.450003061443567,59.599998950958252],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.450003061443567,59.599998950958252],"nextPoint":[-142,4]},{"outPoint":[63.600003063678741,59.499998949468136],"reflectionModeOverride":0,"anchorPoint":[63.600003063678741,59.499998949468136],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.600003063678741,59.499998949468136],"nextPoint":[-142,4]},{"outPoint":[63.750003065913916,59.39999894797802],"reflectionModeOverride":0,"anchorPoint":[63.750003065913916,59.39999894797802],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.750003065913916,59.39999894797802],"nextPoint":[-142,4]},{"outPoint":[63.90000306814909,59.299998946487904],"reflectionModeOverride":0,"anchorPoint":[63.90000306814909,59.299998946487904],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[63.90000306814909,59.299998946487904],"nextPoint":[-142,4]},{"outPoint":[64.000003069639206,59.199998944997787],"reflectionModeOverride":0,"anchorPoint":[64.000003069639206,59.199998944997787],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.000003069639206,59.199998944997787],"nextPoint":[-142,4]},{"outPoint":[64.15000307187438,59.099998943507671],"reflectionModeOverride":0,"anchorPoint":[64.15000307187438,59.099998943507671],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.15000307187438,59.099998943507671],"nextPoint":[-142,4]},{"outPoint":[64.300003074109554,58.999998942017555],"reflectionModeOverride":0,"anchorPoint":[64.300003074109554,58.999998942017555],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.300003074109554,58.999998942017555],"nextPoint":[-142,4]},{"outPoint":[64.450003076344728,58.899998940527439],"reflectionModeOverride":0,"anchorPoint":[64.450003076344728,58.899998940527439],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.450003076344728,58.899998940527439],"nextPoint":[-142,4]},{"outPoint":[64.550003077834845,58.799998939037323],"reflectionModeOverride":0,"anchorPoint":[64.550003077834845,58.799998939037323],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.550003077834845,58.799998939037323],"nextPoint":[-142,4]},{"outPoint":[64.700003080070019,58.699998937547207],"reflectionModeOverride":0,"anchorPoint":[64.700003080070019,58.699998937547207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.700003080070019,58.699998937547207],"nextPoint":[-142,4]},{"outPoint":[64.850003082305193,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[64.850003082305193,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[64.850003082305193,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[65.000003084540367,58.549998935312033],"reflectionModeOverride":0,"anchorPoint":[65.000003084540367,58.549998935312033],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.000003084540367,58.549998935312033],"nextPoint":[-142,4]},{"outPoint":[65.150003086775541,58.449998933821917],"reflectionModeOverride":0,"anchorPoint":[65.150003086775541,58.449998933821917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.150003086775541,58.449998933821917],"nextPoint":[-142,4]},{"outPoint":[65.250003088265657,58.3499989323318],"reflectionModeOverride":0,"anchorPoint":[65.250003088265657,58.3499989323318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.250003088265657,58.3499989323318],"nextPoint":[-142,4]},{"outPoint":[65.400003090500832,58.249998930841684],"reflectionModeOverride":0,"anchorPoint":[65.400003090500832,58.249998930841684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.400003090500832,58.249998930841684],"nextPoint":[-142,4]},{"outPoint":[65.550003092736006,58.149998929351568],"reflectionModeOverride":0,"anchorPoint":[65.550003092736006,58.149998929351568],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.550003092736006,58.149998929351568],"nextPoint":[-142,4]},{"outPoint":[65.70000309497118,58.049998927861452],"reflectionModeOverride":0,"anchorPoint":[65.70000309497118,58.049998927861452],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.70000309497118,58.049998927861452],"nextPoint":[-142,4]},{"outPoint":[65.850003097206354,57.999998927116394],"reflectionModeOverride":0,"anchorPoint":[65.850003097206354,57.999998927116394],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.850003097206354,57.999998927116394],"nextPoint":[-142,4]},{"outPoint":[65.95000309869647,57.899998925626278],"reflectionModeOverride":0,"anchorPoint":[65.95000309869647,57.899998925626278],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[65.95000309869647,57.899998925626278],"nextPoint":[-142,4]},{"outPoint":[66.100003100931644,57.799998924136162],"reflectionModeOverride":0,"anchorPoint":[66.100003100931644,57.799998924136162],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.100003100931644,57.799998924136162],"nextPoint":[-142,4]},{"outPoint":[66.250003103166819,57.749998923391104],"reflectionModeOverride":0,"anchorPoint":[66.250003103166819,57.749998923391104],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.250003103166819,57.749998923391104],"nextPoint":[-142,4]},{"outPoint":[66.400003105401993,57.649998921900988],"reflectionModeOverride":0,"anchorPoint":[66.400003105401993,57.649998921900988],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.400003105401993,57.649998921900988],"nextPoint":[-142,4]},{"outPoint":[66.550003107637167,57.59999892115593],"reflectionModeOverride":0,"anchorPoint":[66.550003107637167,57.59999892115593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.550003107637167,57.59999892115593],"nextPoint":[-142,4]},{"outPoint":[66.650003109127283,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[66.650003109127283,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.650003109127283,57.499998919665813],"nextPoint":[-142,4]},{"outPoint":[66.800003111362457,57.449998918920755],"reflectionModeOverride":0,"anchorPoint":[66.800003111362457,57.449998918920755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.800003111362457,57.449998918920755],"nextPoint":[-142,4]},{"outPoint":[66.950003113597631,57.349998917430639],"reflectionModeOverride":0,"anchorPoint":[66.950003113597631,57.349998917430639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[66.950003113597631,57.349998917430639],"nextPoint":[-142,4]},{"outPoint":[67.100003115832806,57.299998916685581],"reflectionModeOverride":0,"anchorPoint":[67.100003115832806,57.299998916685581],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.100003115832806,57.299998916685581],"nextPoint":[-142,4]},{"outPoint":[67.200003117322922,57.249998915940523],"reflectionModeOverride":0,"anchorPoint":[67.200003117322922,57.249998915940523],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.200003117322922,57.249998915940523],"nextPoint":[-142,4]},{"outPoint":[67.350003119558096,57.199998915195465],"reflectionModeOverride":0,"anchorPoint":[67.350003119558096,57.199998915195465],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.350003119558096,57.199998915195465],"nextPoint":[-142,4]},{"outPoint":[67.50000312179327,57.149998914450407],"reflectionModeOverride":0,"anchorPoint":[67.50000312179327,57.149998914450407],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.50000312179327,57.149998914450407],"nextPoint":[-142,4]},{"outPoint":[67.650003124028444,57.049998912960291],"reflectionModeOverride":0,"anchorPoint":[67.650003124028444,57.049998912960291],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.650003124028444,57.049998912960291],"nextPoint":[-142,4]},{"outPoint":[67.800003126263618,56.999998912215233],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,56.999998912215233],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,56.999998912215233],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":647,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}]},"strokeType":0},"strokeStyle":{"color":{"b":0.38823530077934265,"s":1,"h":0.33333333333333331,"a":1},"dashPattern":[9,3,1.5,3],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":645,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[67.800003126263618,56.999998912215233],"reflectionModeOverride":0,"anchorPoint":[67.800003126263618,56.999998912215233],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.800003126263618,56.999998912215233],"nextPoint":[-142,4]},{"outPoint":[67.900003127753735,56.949998911470175],"reflectionModeOverride":0,"anchorPoint":[67.900003127753735,56.949998911470175],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[67.900003127753735,56.949998911470175],"nextPoint":[-142,4]},{"outPoint":[68.050003129988909,56.899998910725117],"reflectionModeOverride":0,"anchorPoint":[68.050003129988909,56.899998910725117],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.050003129988909,56.899998910725117],"nextPoint":[-142,4]},{"outPoint":[68.200003132224083,56.849998909980059],"reflectionModeOverride":0,"anchorPoint":[68.200003132224083,56.849998909980059],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.200003132224083,56.849998909980059],"nextPoint":[-142,4]},{"outPoint":[68.350003134459257,56.849998909980059],"reflectionModeOverride":0,"anchorPoint":[68.350003134459257,56.849998909980059],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.350003134459257,56.849998909980059],"nextPoint":[-142,4]},{"outPoint":[68.500003136694431,56.799998909235001],"reflectionModeOverride":0,"anchorPoint":[68.500003136694431,56.799998909235001],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.500003136694431,56.799998909235001],"nextPoint":[-142,4]},{"outPoint":[68.600003138184547,56.749998908489943],"reflectionModeOverride":0,"anchorPoint":[68.600003138184547,56.749998908489943],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.600003138184547,56.749998908489943],"nextPoint":[-142,4]},{"outPoint":[68.750003140419722,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[68.750003140419722,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.750003140419722,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[68.900003142654896,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[68.900003142654896,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[68.900003142654896,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[69.05000314489007,56.649998906999826],"reflectionModeOverride":0,"anchorPoint":[69.05000314489007,56.649998906999826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.05000314489007,56.649998906999826],"nextPoint":[-142,4]},{"outPoint":[69.150003146380186,56.649998906999826],"reflectionModeOverride":0,"anchorPoint":[69.150003146380186,56.649998906999826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.150003146380186,56.649998906999826],"nextPoint":[-142,4]},{"outPoint":[69.30000314861536,56.599998906254768],"reflectionModeOverride":0,"anchorPoint":[69.30000314861536,56.599998906254768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.30000314861536,56.599998906254768],"nextPoint":[-142,4]},{"outPoint":[69.450003150850534,56.599998906254768],"reflectionModeOverride":0,"anchorPoint":[69.450003150850534,56.599998906254768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.450003150850534,56.599998906254768],"nextPoint":[-142,4]},{"outPoint":[69.600003153085709,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[69.600003153085709,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.600003153085709,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[69.750003155320883,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[69.750003155320883,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.750003155320883,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[69.850003156810999,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[69.850003156810999,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[69.850003156810999,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[70.000003159046173,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.000003159046173,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.000003159046173,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.150003161281347,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.150003161281347,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.150003161281347,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.300003163516521,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.300003163516521,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.300003163516521,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.450003165751696,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.450003165751696,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.450003165751696,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.550003167241812,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.550003167241812,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.550003167241812,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.700003169476986,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.700003169476986,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.700003169476986,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[70.85000317171216,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[70.85000317171216,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[70.85000317171216,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[71.000003173947334,56.499998904764652],"reflectionModeOverride":0,"anchorPoint":[71.000003173947334,56.499998904764652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.000003173947334,56.499998904764652],"nextPoint":[-142,4]},{"outPoint":[71.150003176182508,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[71.150003176182508,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.150003176182508,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[71.250003177672625,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[71.250003177672625,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.250003177672625,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[71.400003179907799,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[71.400003179907799,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.400003179907799,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[71.550003182142973,56.54999890550971],"reflectionModeOverride":0,"anchorPoint":[71.550003182142973,56.54999890550971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.550003182142973,56.54999890550971],"nextPoint":[-142,4]},{"outPoint":[71.700003184378147,56.599998906254768],"reflectionModeOverride":0,"anchorPoint":[71.700003184378147,56.599998906254768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.700003184378147,56.599998906254768],"nextPoint":[-142,4]},{"outPoint":[71.800003185868263,56.599998906254768],"reflectionModeOverride":0,"anchorPoint":[71.800003185868263,56.599998906254768],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.800003185868263,56.599998906254768],"nextPoint":[-142,4]},{"outPoint":[71.950003188103437,56.649998906999826],"reflectionModeOverride":0,"anchorPoint":[71.950003188103437,56.649998906999826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[71.950003188103437,56.649998906999826],"nextPoint":[-142,4]},{"outPoint":[72.100003190338612,56.649998906999826],"reflectionModeOverride":0,"anchorPoint":[72.100003190338612,56.649998906999826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.100003190338612,56.649998906999826],"nextPoint":[-142,4]},{"outPoint":[72.250003192573786,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[72.250003192573786,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.250003192573786,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[72.40000319480896,56.699998907744884],"reflectionModeOverride":0,"anchorPoint":[72.40000319480896,56.699998907744884],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.40000319480896,56.699998907744884],"nextPoint":[-142,4]},{"outPoint":[72.500003196299076,56.749998908489943],"reflectionModeOverride":0,"anchorPoint":[72.500003196299076,56.749998908489943],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.500003196299076,56.749998908489943],"nextPoint":[-142,4]},{"outPoint":[72.65000319853425,56.799998909235001],"reflectionModeOverride":0,"anchorPoint":[72.65000319853425,56.799998909235001],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.65000319853425,56.799998909235001],"nextPoint":[-142,4]},{"outPoint":[72.800003200769424,56.849998909980059],"reflectionModeOverride":0,"anchorPoint":[72.800003200769424,56.849998909980059],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.800003200769424,56.849998909980059],"nextPoint":[-142,4]},{"outPoint":[72.950003203004599,56.849998909980059],"reflectionModeOverride":0,"anchorPoint":[72.950003203004599,56.849998909980059],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[72.950003203004599,56.849998909980059],"nextPoint":[-142,4]},{"outPoint":[73.100003205239773,56.899998910725117],"reflectionModeOverride":0,"anchorPoint":[73.100003205239773,56.899998910725117],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.100003205239773,56.899998910725117],"nextPoint":[-142,4]},{"outPoint":[73.200003206729889,56.949998911470175],"reflectionModeOverride":0,"anchorPoint":[73.200003206729889,56.949998911470175],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.200003206729889,56.949998911470175],"nextPoint":[-142,4]},{"outPoint":[73.350003208965063,56.999998912215233],"reflectionModeOverride":0,"anchorPoint":[73.350003208965063,56.999998912215233],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.350003208965063,56.999998912215233],"nextPoint":[-142,4]},{"outPoint":[73.500003211200237,57.049998912960291],"reflectionModeOverride":0,"anchorPoint":[73.500003211200237,57.049998912960291],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.500003211200237,57.049998912960291],"nextPoint":[-142,4]},{"outPoint":[73.650003213435411,57.099998913705349],"reflectionModeOverride":0,"anchorPoint":[73.650003213435411,57.099998913705349],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.650003213435411,57.099998913705349],"nextPoint":[-142,4]},{"outPoint":[73.800003215670586,57.149998914450407],"reflectionModeOverride":0,"anchorPoint":[73.800003215670586,57.149998914450407],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.800003215670586,57.149998914450407],"nextPoint":[-142,4]},{"outPoint":[73.900003217160702,57.199998915195465],"reflectionModeOverride":0,"anchorPoint":[73.900003217160702,57.199998915195465],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[73.900003217160702,57.199998915195465],"nextPoint":[-142,4]},{"outPoint":[74.050003219395876,57.249998915940523],"reflectionModeOverride":0,"anchorPoint":[74.050003219395876,57.249998915940523],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.050003219395876,57.249998915940523],"nextPoint":[-142,4]},{"outPoint":[74.20000322163105,57.299998916685581],"reflectionModeOverride":0,"anchorPoint":[74.20000322163105,57.299998916685581],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.20000322163105,57.299998916685581],"nextPoint":[-142,4]},{"outPoint":[74.350003223866224,57.349998917430639],"reflectionModeOverride":0,"anchorPoint":[74.350003223866224,57.349998917430639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.350003223866224,57.349998917430639],"nextPoint":[-142,4]},{"outPoint":[74.45000322535634,57.449998918920755],"reflectionModeOverride":0,"anchorPoint":[74.45000322535634,57.449998918920755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.45000322535634,57.449998918920755],"nextPoint":[-142,4]},{"outPoint":[74.600003227591515,57.499998919665813],"reflectionModeOverride":0,"anchorPoint":[74.600003227591515,57.499998919665813],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.600003227591515,57.499998919665813],"nextPoint":[-142,4]},{"outPoint":[74.750003229826689,57.549998920410872],"reflectionModeOverride":0,"anchorPoint":[74.750003229826689,57.549998920410872],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.750003229826689,57.549998920410872],"nextPoint":[-142,4]},{"outPoint":[74.900003232061863,57.59999892115593],"reflectionModeOverride":0,"anchorPoint":[74.900003232061863,57.59999892115593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[74.900003232061863,57.59999892115593],"nextPoint":[-142,4]},{"outPoint":[75.050003234297037,57.699998922646046],"reflectionModeOverride":0,"anchorPoint":[75.050003234297037,57.699998922646046],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.050003234297037,57.699998922646046],"nextPoint":[-142,4]},{"outPoint":[75.150003235787153,57.749998923391104],"reflectionModeOverride":0,"anchorPoint":[75.150003235787153,57.749998923391104],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.150003235787153,57.749998923391104],"nextPoint":[-142,4]},{"outPoint":[75.300003238022327,57.84999892488122],"reflectionModeOverride":0,"anchorPoint":[75.300003238022327,57.84999892488122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.300003238022327,57.84999892488122],"nextPoint":[-142,4]},{"outPoint":[75.450003240257502,57.899998925626278],"reflectionModeOverride":0,"anchorPoint":[75.450003240257502,57.899998925626278],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.450003240257502,57.899998925626278],"nextPoint":[-142,4]},{"outPoint":[75.600003242492676,57.999998927116394],"reflectionModeOverride":0,"anchorPoint":[75.600003242492676,57.999998927116394],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.600003242492676,57.999998927116394],"nextPoint":[-142,4]},{"outPoint":[75.75000324472785,58.049998927861452],"reflectionModeOverride":0,"anchorPoint":[75.75000324472785,58.049998927861452],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.75000324472785,58.049998927861452],"nextPoint":[-142,4]},{"outPoint":[75.850003246217966,58.149998929351568],"reflectionModeOverride":0,"anchorPoint":[75.850003246217966,58.149998929351568],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[75.850003246217966,58.149998929351568],"nextPoint":[-142,4]},{"outPoint":[76.00000324845314,58.199998930096626],"reflectionModeOverride":0,"anchorPoint":[76.00000324845314,58.199998930096626],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.00000324845314,58.199998930096626],"nextPoint":[-142,4]},{"outPoint":[76.150003250688314,58.299998931586742],"reflectionModeOverride":0,"anchorPoint":[76.150003250688314,58.299998931586742],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.150003250688314,58.299998931586742],"nextPoint":[-142,4]},{"outPoint":[76.300003252923489,58.3499989323318],"reflectionModeOverride":0,"anchorPoint":[76.300003252923489,58.3499989323318],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.300003252923489,58.3499989323318],"nextPoint":[-142,4]},{"outPoint":[76.450003255158663,58.449998933821917],"reflectionModeOverride":0,"anchorPoint":[76.450003255158663,58.449998933821917],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.450003255158663,58.449998933821917],"nextPoint":[-142,4]},{"outPoint":[76.550003256648779,58.549998935312033],"reflectionModeOverride":0,"anchorPoint":[76.550003256648779,58.549998935312033],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.550003256648779,58.549998935312033],"nextPoint":[-142,4]},{"outPoint":[76.700003258883953,58.599998936057091],"reflectionModeOverride":0,"anchorPoint":[76.700003258883953,58.599998936057091],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.700003258883953,58.599998936057091],"nextPoint":[-142,4]},{"outPoint":[76.850003261119127,58.699998937547207],"reflectionModeOverride":0,"anchorPoint":[76.850003261119127,58.699998937547207],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[76.850003261119127,58.699998937547207],"nextPoint":[-142,4]},{"outPoint":[77.000003263354301,58.799998939037323],"reflectionModeOverride":0,"anchorPoint":[77.000003263354301,58.799998939037323],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.000003263354301,58.799998939037323],"nextPoint":[-142,4]},{"outPoint":[77.100003264844418,58.899998940527439],"reflectionModeOverride":0,"anchorPoint":[77.100003264844418,58.899998940527439],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.100003264844418,58.899998940527439],"nextPoint":[-142,4]},{"outPoint":[77.250003267079592,58.949998941272497],"reflectionModeOverride":0,"anchorPoint":[77.250003267079592,58.949998941272497],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.250003267079592,58.949998941272497],"nextPoint":[-142,4]},{"outPoint":[77.400003269314766,59.049998942762613],"reflectionModeOverride":0,"anchorPoint":[77.400003269314766,59.049998942762613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.400003269314766,59.049998942762613],"nextPoint":[-142,4]},{"outPoint":[77.55000327154994,59.149998944252729],"reflectionModeOverride":0,"anchorPoint":[77.55000327154994,59.149998944252729],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.55000327154994,59.149998944252729],"nextPoint":[-142,4]},{"outPoint":[77.700003273785114,59.249998945742846],"reflectionModeOverride":0,"anchorPoint":[77.700003273785114,59.249998945742846],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.700003273785114,59.249998945742846],"nextPoint":[-142,4]},{"outPoint":[77.80000327527523,59.349998947232962],"reflectionModeOverride":0,"anchorPoint":[77.80000327527523,59.349998947232962],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.80000327527523,59.349998947232962],"nextPoint":[-142,4]},{"outPoint":[77.950003277510405,59.449998948723078],"reflectionModeOverride":0,"anchorPoint":[77.950003277510405,59.449998948723078],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[77.950003277510405,59.449998948723078],"nextPoint":[-142,4]},{"outPoint":[78.100003279745579,59.549998950213194],"reflectionModeOverride":0,"anchorPoint":[78.100003279745579,59.549998950213194],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.100003279745579,59.549998950213194],"nextPoint":[-142,4]},{"outPoint":[78.250003281980753,59.64999895170331],"reflectionModeOverride":0,"anchorPoint":[78.250003281980753,59.64999895170331],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.250003281980753,59.64999895170331],"nextPoint":[-142,4]},{"outPoint":[78.400003284215927,59.749998953193426],"reflectionModeOverride":0,"anchorPoint":[78.400003284215927,59.749998953193426],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.400003284215927,59.749998953193426],"nextPoint":[-142,4]},{"outPoint":[78.500003285706043,59.849998954683542],"reflectionModeOverride":0,"anchorPoint":[78.500003285706043,59.849998954683542],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.500003285706043,59.849998954683542],"nextPoint":[-142,4]},{"outPoint":[78.650003287941217,59.949998956173658],"reflectionModeOverride":0,"anchorPoint":[78.650003287941217,59.949998956173658],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.650003287941217,59.949998956173658],"nextPoint":[-142,4]},{"outPoint":[78.800003290176392,60.049998957663774],"reflectionModeOverride":0,"anchorPoint":[78.800003290176392,60.049998957663774],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.800003290176392,60.049998957663774],"nextPoint":[-142,4]},{"outPoint":[78.950003292411566,60.149998959153891],"reflectionModeOverride":0,"anchorPoint":[78.950003292411566,60.149998959153891],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[78.950003292411566,60.149998959153891],"nextPoint":[-142,4]},{"outPoint":[79.050003293901682,60.249998960644007],"reflectionModeOverride":0,"anchorPoint":[79.050003293901682,60.249998960644007],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.050003293901682,60.249998960644007],"nextPoint":[-142,4]},{"outPoint":[79.200003296136856,60.349998962134123],"reflectionModeOverride":0,"anchorPoint":[79.200003296136856,60.349998962134123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.200003296136856,60.349998962134123],"nextPoint":[-142,4]},{"outPoint":[79.35000329837203,60.449998963624239],"reflectionModeOverride":0,"anchorPoint":[79.35000329837203,60.449998963624239],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.35000329837203,60.449998963624239],"nextPoint":[-142,4]},{"outPoint":[79.500003300607204,60.549998965114355],"reflectionModeOverride":0,"anchorPoint":[79.500003300607204,60.549998965114355],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.500003300607204,60.549998965114355],"nextPoint":[-142,4]},{"outPoint":[79.650003302842379,60.649998966604471],"reflectionModeOverride":0,"anchorPoint":[79.650003302842379,60.649998966604471],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.650003302842379,60.649998966604471],"nextPoint":[-142,4]},{"outPoint":[79.750003304332495,60.749998968094587],"reflectionModeOverride":0,"anchorPoint":[79.750003304332495,60.749998968094587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.750003304332495,60.749998968094587],"nextPoint":[-142,4]},{"outPoint":[79.900003306567669,60.849998969584703],"reflectionModeOverride":0,"anchorPoint":[79.900003306567669,60.849998969584703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[79.900003306567669,60.849998969584703],"nextPoint":[-142,4]},{"outPoint":[80.050003308802843,60.94999897107482],"reflectionModeOverride":0,"anchorPoint":[80.050003308802843,60.94999897107482],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.050003308802843,60.94999897107482],"nextPoint":[-142,4]},{"outPoint":[80.200003311038017,61.049998972564936],"reflectionModeOverride":0,"anchorPoint":[80.200003311038017,61.049998972564936],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.200003311038017,61.049998972564936],"nextPoint":[-142,4]},{"outPoint":[80.350003313273191,61.19999897480011],"reflectionModeOverride":0,"anchorPoint":[80.350003313273191,61.19999897480011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.350003313273191,61.19999897480011],"nextPoint":[-142,4]},{"outPoint":[80.450003314763308,61.299998976290226],"reflectionModeOverride":0,"anchorPoint":[80.450003314763308,61.299998976290226],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.450003314763308,61.299998976290226],"nextPoint":[-142,4]},{"outPoint":[80.600003316998482,61.399998977780342],"reflectionModeOverride":0,"anchorPoint":[80.600003316998482,61.399998977780342],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.600003316998482,61.399998977780342],"nextPoint":[-142,4]},{"outPoint":[80.750003319233656,61.499998979270458],"reflectionModeOverride":0,"anchorPoint":[80.750003319233656,61.499998979270458],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.750003319233656,61.499998979270458],"nextPoint":[-142,4]},{"outPoint":[80.90000332146883,61.599998980760574],"reflectionModeOverride":0,"anchorPoint":[80.90000332146883,61.599998980760574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[80.90000332146883,61.599998980760574],"nextPoint":[-142,4]},{"outPoint":[81.050003323704004,61.69999898225069],"reflectionModeOverride":0,"anchorPoint":[81.050003323704004,61.69999898225069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.050003323704004,61.69999898225069],"nextPoint":[-142,4]},{"outPoint":[81.15000332519412,61.849998984485865],"reflectionModeOverride":0,"anchorPoint":[81.15000332519412,61.849998984485865],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.15000332519412,61.849998984485865],"nextPoint":[-142,4]},{"outPoint":[81.300003327429295,61.949998985975981],"reflectionModeOverride":0,"anchorPoint":[81.300003327429295,61.949998985975981],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.300003327429295,61.949998985975981],"nextPoint":[-142,4]},{"outPoint":[81.450003329664469,62.049998987466097],"reflectionModeOverride":0,"anchorPoint":[81.450003329664469,62.049998987466097],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.450003329664469,62.049998987466097],"nextPoint":[-142,4]},{"outPoint":[81.600003331899643,62.149998988956213],"reflectionModeOverride":0,"anchorPoint":[81.600003331899643,62.149998988956213],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.600003331899643,62.149998988956213],"nextPoint":[-142,4]},{"outPoint":[81.700003333389759,62.299998991191387],"reflectionModeOverride":0,"anchorPoint":[81.700003333389759,62.299998991191387],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.700003333389759,62.299998991191387],"nextPoint":[-142,4]},{"outPoint":[81.850003335624933,62.399998992681503],"reflectionModeOverride":0,"anchorPoint":[81.850003335624933,62.399998992681503],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[81.850003335624933,62.399998992681503],"nextPoint":[-142,4]},{"outPoint":[82.000003337860107,62.499998994171619],"reflectionModeOverride":0,"anchorPoint":[82.000003337860107,62.499998994171619],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.000003337860107,62.499998994171619],"nextPoint":[-142,4]},{"outPoint":[82.150003340095282,62.599998995661736],"reflectionModeOverride":0,"anchorPoint":[82.150003340095282,62.599998995661736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.150003340095282,62.599998995661736],"nextPoint":[-142,4]},{"outPoint":[82.300003342330456,62.74999899789691],"reflectionModeOverride":0,"anchorPoint":[82.300003342330456,62.74999899789691],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.300003342330456,62.74999899789691],"nextPoint":[-142,4]},{"outPoint":[82.400003343820572,62.849998999387026],"reflectionModeOverride":0,"anchorPoint":[82.400003343820572,62.849998999387026],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.400003343820572,62.849998999387026],"nextPoint":[-142,4]},{"outPoint":[82.550003346055746,62.949999000877142],"reflectionModeOverride":0,"anchorPoint":[82.550003346055746,62.949999000877142],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.550003346055746,62.949999000877142],"nextPoint":[-142,4]},{"outPoint":[82.70000334829092,63.049999002367258],"reflectionModeOverride":0,"anchorPoint":[82.70000334829092,63.049999002367258],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.70000334829092,63.049999002367258],"nextPoint":[-142,4]},{"outPoint":[82.850003350526094,63.199999004602432],"reflectionModeOverride":0,"anchorPoint":[82.850003350526094,63.199999004602432],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[82.850003350526094,63.199999004602432],"nextPoint":[-142,4]},{"outPoint":[83.000003352761269,63.299999006092548],"reflectionModeOverride":0,"anchorPoint":[83.000003352761269,63.299999006092548],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.000003352761269,63.299999006092548],"nextPoint":[-142,4]},{"outPoint":[83.100003354251385,63.399999007582664],"reflectionModeOverride":0,"anchorPoint":[83.100003354251385,63.399999007582664],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.100003354251385,63.399999007582664],"nextPoint":[-142,4]},{"outPoint":[83.250003356486559,63.499999009072781],"reflectionModeOverride":0,"anchorPoint":[83.250003356486559,63.499999009072781],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.250003356486559,63.499999009072781],"nextPoint":[-142,4]},{"outPoint":[83.400003358721733,63.649999011307955],"reflectionModeOverride":0,"anchorPoint":[83.400003358721733,63.649999011307955],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.400003358721733,63.649999011307955],"nextPoint":[-142,4]},{"outPoint":[83.550003360956907,63.749999012798071],"reflectionModeOverride":0,"anchorPoint":[83.550003360956907,63.749999012798071],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.550003360956907,63.749999012798071],"nextPoint":[-142,4]},{"outPoint":[83.700003363192081,63.849999014288187],"reflectionModeOverride":0,"anchorPoint":[83.700003363192081,63.849999014288187],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.700003363192081,63.849999014288187],"nextPoint":[-142,4]},{"outPoint":[83.800003364682198,63.949999015778303],"reflectionModeOverride":0,"anchorPoint":[83.800003364682198,63.949999015778303],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.800003364682198,63.949999015778303],"nextPoint":[-142,4]},{"outPoint":[83.950003366917372,64.099999018013477],"reflectionModeOverride":0,"anchorPoint":[83.950003366917372,64.099999018013477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[83.950003366917372,64.099999018013477],"nextPoint":[-142,4]},{"outPoint":[84.100003369152546,64.199999019503593],"reflectionModeOverride":0,"anchorPoint":[84.100003369152546,64.199999019503593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.100003369152546,64.199999019503593],"nextPoint":[-142,4]},{"outPoint":[84.25000337138772,64.29999902099371],"reflectionModeOverride":0,"anchorPoint":[84.25000337138772,64.29999902099371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.25000337138772,64.29999902099371],"nextPoint":[-142,4]},{"outPoint":[84.350003372877836,64.399999022483826],"reflectionModeOverride":0,"anchorPoint":[84.350003372877836,64.399999022483826],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.350003372877836,64.399999022483826],"nextPoint":[-142,4]},{"outPoint":[84.50000337511301,64.549999024719],"reflectionModeOverride":0,"anchorPoint":[84.50000337511301,64.549999024719],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.50000337511301,64.549999024719],"nextPoint":[-142,4]},{"outPoint":[84.650003377348185,64.649999026209116],"reflectionModeOverride":0,"anchorPoint":[84.650003377348185,64.649999026209116],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.650003377348185,64.649999026209116],"nextPoint":[-142,4]},{"outPoint":[84.800003379583359,64.749999027699232],"reflectionModeOverride":0,"anchorPoint":[84.800003379583359,64.749999027699232],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.800003379583359,64.749999027699232],"nextPoint":[-142,4]},{"outPoint":[84.950003381818533,64.899999029934406],"reflectionModeOverride":0,"anchorPoint":[84.950003381818533,64.899999029934406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[84.950003381818533,64.899999029934406],"nextPoint":[-142,4]},{"outPoint":[85.050003383308649,64.999999031424522],"reflectionModeOverride":0,"anchorPoint":[85.050003383308649,64.999999031424522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.050003383308649,64.999999031424522],"nextPoint":[-142,4]},{"outPoint":[85.200003385543823,65.099999032914639],"reflectionModeOverride":0,"anchorPoint":[85.200003385543823,65.099999032914639],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.200003385543823,65.099999032914639],"nextPoint":[-142,4]},{"outPoint":[85.350003387778997,65.199999034404755],"reflectionModeOverride":0,"anchorPoint":[85.350003387778997,65.199999034404755],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.350003387778997,65.199999034404755],"nextPoint":[-142,4]},{"outPoint":[85.500003390014172,65.349999036639929],"reflectionModeOverride":0,"anchorPoint":[85.500003390014172,65.349999036639929],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.500003390014172,65.349999036639929],"nextPoint":[-142,4]},{"outPoint":[85.650003392249346,65.449999038130045],"reflectionModeOverride":0,"anchorPoint":[85.650003392249346,65.449999038130045],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.650003392249346,65.449999038130045],"nextPoint":[-142,4]},{"outPoint":[85.750003393739462,65.549999039620161],"reflectionModeOverride":0,"anchorPoint":[85.750003393739462,65.549999039620161],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.750003393739462,65.549999039620161],"nextPoint":[-142,4]},{"outPoint":[85.900003395974636,65.649999041110277],"reflectionModeOverride":0,"anchorPoint":[85.900003395974636,65.649999041110277],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[85.900003395974636,65.649999041110277],"nextPoint":[-142,4]},{"outPoint":[86.05000339820981,65.799999043345451],"reflectionModeOverride":0,"anchorPoint":[86.05000339820981,65.799999043345451],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.05000339820981,65.799999043345451],"nextPoint":[-142,4]},{"outPoint":[86.200003400444984,65.899999044835567],"reflectionModeOverride":0,"anchorPoint":[86.200003400444984,65.899999044835567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.200003400444984,65.899999044835567],"nextPoint":[-142,4]},{"outPoint":[86.350003402680159,65.999999046325684],"reflectionModeOverride":0,"anchorPoint":[86.350003402680159,65.999999046325684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.350003402680159,65.999999046325684],"nextPoint":[-142,4]},{"outPoint":[86.450003404170275,66.0999990478158],"reflectionModeOverride":0,"anchorPoint":[86.450003404170275,66.0999990478158],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.450003404170275,66.0999990478158],"nextPoint":[-142,4]},{"outPoint":[86.600003406405449,66.199999049305916],"reflectionModeOverride":0,"anchorPoint":[86.600003406405449,66.199999049305916],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.600003406405449,66.199999049305916],"nextPoint":[-142,4]},{"outPoint":[86.750003408640623,66.34999905154109],"reflectionModeOverride":0,"anchorPoint":[86.750003408640623,66.34999905154109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.750003408640623,66.34999905154109],"nextPoint":[-142,4]},{"outPoint":[86.900003410875797,66.449999053031206],"reflectionModeOverride":0,"anchorPoint":[86.900003410875797,66.449999053031206],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[86.900003410875797,66.449999053031206],"nextPoint":[-142,4]},{"outPoint":[87.000003412365913,66.549999054521322],"reflectionModeOverride":0,"anchorPoint":[87.000003412365913,66.549999054521322],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.000003412365913,66.549999054521322],"nextPoint":[-142,4]},{"outPoint":[87.150003414601088,66.649999056011438],"reflectionModeOverride":0,"anchorPoint":[87.150003414601088,66.649999056011438],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.150003414601088,66.649999056011438],"nextPoint":[-142,4]},{"outPoint":[87.300003416836262,66.799999058246613],"reflectionModeOverride":0,"anchorPoint":[87.300003416836262,66.799999058246613],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.300003416836262,66.799999058246613],"nextPoint":[-142,4]},{"outPoint":[87.450003419071436,66.899999059736729],"reflectionModeOverride":0,"anchorPoint":[87.450003419071436,66.899999059736729],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.450003419071436,66.899999059736729],"nextPoint":[-142,4]},{"outPoint":[87.60000342130661,66.999999061226845],"reflectionModeOverride":0,"anchorPoint":[87.60000342130661,66.999999061226845],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.60000342130661,66.999999061226845],"nextPoint":[-142,4]},{"outPoint":[87.700003422796726,67.099999062716961],"reflectionModeOverride":0,"anchorPoint":[87.700003422796726,67.099999062716961],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.700003422796726,67.099999062716961],"nextPoint":[-142,4]},{"outPoint":[87.8500034250319,67.199999064207077],"reflectionModeOverride":0,"anchorPoint":[87.8500034250319,67.199999064207077],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[87.8500034250319,67.199999064207077],"nextPoint":[-142,4]},{"outPoint":[88.000003427267075,67.349999066442251],"reflectionModeOverride":0,"anchorPoint":[88.000003427267075,67.349999066442251],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.000003427267075,67.349999066442251],"nextPoint":[-142,4]},{"outPoint":[88.150003429502249,67.449999067932367],"reflectionModeOverride":0,"anchorPoint":[88.150003429502249,67.449999067932367],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.150003429502249,67.449999067932367],"nextPoint":[-142,4]},{"outPoint":[88.300003431737423,67.549999069422483],"reflectionModeOverride":0,"anchorPoint":[88.300003431737423,67.549999069422483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.300003431737423,67.549999069422483],"nextPoint":[-142,4]},{"outPoint":[88.400003433227539,67.6499990709126],"reflectionModeOverride":0,"anchorPoint":[88.400003433227539,67.6499990709126],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.400003433227539,67.6499990709126],"nextPoint":[-142,4]},{"outPoint":[88.550003435462713,67.749999072402716],"reflectionModeOverride":0,"anchorPoint":[88.550003435462713,67.749999072402716],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.550003435462713,67.749999072402716],"nextPoint":[-142,4]},{"outPoint":[88.700003437697887,67.849999073892832],"reflectionModeOverride":0,"anchorPoint":[88.700003437697887,67.849999073892832],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.700003437697887,67.849999073892832],"nextPoint":[-142,4]},{"outPoint":[88.850003439933062,67.999999076128006],"reflectionModeOverride":0,"anchorPoint":[88.850003439933062,67.999999076128006],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[88.850003439933062,67.999999076128006],"nextPoint":[-142,4]},{"outPoint":[89.000003442168236,68.099999077618122],"reflectionModeOverride":0,"anchorPoint":[89.000003442168236,68.099999077618122],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.000003442168236,68.099999077618122],"nextPoint":[-142,4]},{"outPoint":[89.100003443658352,68.199999079108238],"reflectionModeOverride":0,"anchorPoint":[89.100003443658352,68.199999079108238],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.100003443658352,68.199999079108238],"nextPoint":[-142,4]},{"outPoint":[89.250003445893526,68.299999080598354],"reflectionModeOverride":0,"anchorPoint":[89.250003445893526,68.299999080598354],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.250003445893526,68.299999080598354],"nextPoint":[-142,4]},{"outPoint":[89.4000034481287,68.39999908208847],"reflectionModeOverride":0,"anchorPoint":[89.4000034481287,68.39999908208847],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.4000034481287,68.39999908208847],"nextPoint":[-142,4]},{"outPoint":[89.550003450363874,68.499999083578587],"reflectionModeOverride":0,"anchorPoint":[89.550003450363874,68.499999083578587],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.550003450363874,68.499999083578587],"nextPoint":[-142,4]},{"outPoint":[89.650003451853991,68.599999085068703],"reflectionModeOverride":0,"anchorPoint":[89.650003451853991,68.599999085068703],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.650003451853991,68.599999085068703],"nextPoint":[-142,4]},{"outPoint":[89.800003454089165,68.749999087303877],"reflectionModeOverride":0,"anchorPoint":[89.800003454089165,68.749999087303877],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.800003454089165,68.749999087303877],"nextPoint":[-142,4]},{"outPoint":[89.950003456324339,68.849999088793993],"reflectionModeOverride":0,"anchorPoint":[89.950003456324339,68.849999088793993],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[89.950003456324339,68.849999088793993],"nextPoint":[-142,4]},{"outPoint":[90.100003458559513,68.949999090284109],"reflectionModeOverride":0,"anchorPoint":[90.100003458559513,68.949999090284109],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.100003458559513,68.949999090284109],"nextPoint":[-142,4]},{"outPoint":[90.250003460794687,69.049999091774225],"reflectionModeOverride":0,"anchorPoint":[90.250003460794687,69.049999091774225],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.250003460794687,69.049999091774225],"nextPoint":[-142,4]},{"outPoint":[90.350003462284803,69.149999093264341],"reflectionModeOverride":0,"anchorPoint":[90.350003462284803,69.149999093264341],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.350003462284803,69.149999093264341],"nextPoint":[-142,4]},{"outPoint":[90.500003464519978,69.249999094754457],"reflectionModeOverride":0,"anchorPoint":[90.500003464519978,69.249999094754457],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.500003464519978,69.249999094754457],"nextPoint":[-142,4]},{"outPoint":[90.650003466755152,69.349999096244574],"reflectionModeOverride":0,"anchorPoint":[90.650003466755152,69.349999096244574],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.650003466755152,69.349999096244574],"nextPoint":[-142,4]},{"outPoint":[90.800003468990326,69.44999909773469],"reflectionModeOverride":0,"anchorPoint":[90.800003468990326,69.44999909773469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.800003468990326,69.44999909773469],"nextPoint":[-142,4]},{"outPoint":[90.9500034712255,69.549999099224806],"reflectionModeOverride":0,"anchorPoint":[90.9500034712255,69.549999099224806],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[90.9500034712255,69.549999099224806],"nextPoint":[-142,4]},{"outPoint":[91.050003472715616,69.69999910145998],"reflectionModeOverride":0,"anchorPoint":[91.050003472715616,69.69999910145998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.050003472715616,69.69999910145998],"nextPoint":[-142,4]},{"outPoint":[91.20000347495079,69.799999102950096],"reflectionModeOverride":0,"anchorPoint":[91.20000347495079,69.799999102950096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.20000347495079,69.799999102950096],"nextPoint":[-142,4]},{"outPoint":[91.350003477185965,69.899999104440212],"reflectionModeOverride":0,"anchorPoint":[91.350003477185965,69.899999104440212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.350003477185965,69.899999104440212],"nextPoint":[-142,4]},{"outPoint":[91.500003479421139,69.999999105930328],"reflectionModeOverride":0,"anchorPoint":[91.500003479421139,69.999999105930328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.500003479421139,69.999999105930328],"nextPoint":[-142,4]},{"outPoint":[91.600003480911255,70.099999107420444],"reflectionModeOverride":0,"anchorPoint":[91.600003480911255,70.099999107420444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.600003480911255,70.099999107420444],"nextPoint":[-142,4]},{"outPoint":[91.750003483146429,70.199999108910561],"reflectionModeOverride":0,"anchorPoint":[91.750003483146429,70.199999108910561],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.750003483146429,70.199999108910561],"nextPoint":[-142,4]},{"outPoint":[91.900003485381603,70.299999110400677],"reflectionModeOverride":0,"anchorPoint":[91.900003485381603,70.299999110400677],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[91.900003485381603,70.299999110400677],"nextPoint":[-142,4]},{"outPoint":[92.050003487616777,70.399999111890793],"reflectionModeOverride":0,"anchorPoint":[92.050003487616777,70.399999111890793],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.050003487616777,70.399999111890793],"nextPoint":[-142,4]},{"outPoint":[92.200003489851952,70.499999113380909],"reflectionModeOverride":0,"anchorPoint":[92.200003489851952,70.499999113380909],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.200003489851952,70.499999113380909],"nextPoint":[-142,4]},{"outPoint":[92.300003491342068,70.599999114871025],"reflectionModeOverride":0,"anchorPoint":[92.300003491342068,70.599999114871025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.300003491342068,70.599999114871025],"nextPoint":[-142,4]},{"outPoint":[92.450003493577242,70.699999116361141],"reflectionModeOverride":0,"anchorPoint":[92.450003493577242,70.699999116361141],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.450003493577242,70.699999116361141],"nextPoint":[-142,4]},{"outPoint":[92.600003495812416,70.799999117851257],"reflectionModeOverride":0,"anchorPoint":[92.600003495812416,70.799999117851257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.600003495812416,70.799999117851257],"nextPoint":[-142,4]},{"outPoint":[92.75000349804759,70.899999119341373],"reflectionModeOverride":0,"anchorPoint":[92.75000349804759,70.899999119341373],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.75000349804759,70.899999119341373],"nextPoint":[-142,4]},{"outPoint":[92.900003500282764,70.99999912083149],"reflectionModeOverride":0,"anchorPoint":[92.900003500282764,70.99999912083149],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[92.900003500282764,70.99999912083149],"nextPoint":[-142,4]},{"outPoint":[93.000003501772881,71.099999122321606],"reflectionModeOverride":0,"anchorPoint":[93.000003501772881,71.099999122321606],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.000003501772881,71.099999122321606],"nextPoint":[-142,4]},{"outPoint":[93.150003504008055,71.24999912455678],"reflectionModeOverride":0,"anchorPoint":[93.150003504008055,71.24999912455678],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.150003504008055,71.24999912455678],"nextPoint":[-142,4]},{"outPoint":[93.300003506243229,71.349999126046896],"reflectionModeOverride":0,"anchorPoint":[93.300003506243229,71.349999126046896],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.300003506243229,71.349999126046896],"nextPoint":[-142,4]},{"outPoint":[93.450003508478403,71.449999127537012],"reflectionModeOverride":0,"anchorPoint":[93.450003508478403,71.449999127537012],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.450003508478403,71.449999127537012],"nextPoint":[-142,4]},{"outPoint":[93.600003510713577,71.549999129027128],"reflectionModeOverride":0,"anchorPoint":[93.600003510713577,71.549999129027128],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.600003510713577,71.549999129027128],"nextPoint":[-142,4]},{"outPoint":[93.700003512203693,71.649999130517244],"reflectionModeOverride":0,"anchorPoint":[93.700003512203693,71.649999130517244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.700003512203693,71.649999130517244],"nextPoint":[-142,4]},{"outPoint":[93.850003514438868,71.74999913200736],"reflectionModeOverride":0,"anchorPoint":[93.850003514438868,71.74999913200736],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[93.850003514438868,71.74999913200736],"nextPoint":[-142,4]},{"outPoint":[94.000003516674042,71.849999133497477],"reflectionModeOverride":0,"anchorPoint":[94.000003516674042,71.849999133497477],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.000003516674042,71.849999133497477],"nextPoint":[-142,4]},{"outPoint":[94.150003518909216,71.949999134987593],"reflectionModeOverride":0,"anchorPoint":[94.150003518909216,71.949999134987593],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.150003518909216,71.949999134987593],"nextPoint":[-142,4]},{"outPoint":[94.250003520399332,72.049999136477709],"reflectionModeOverride":0,"anchorPoint":[94.250003520399332,72.049999136477709],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.250003520399332,72.049999136477709],"nextPoint":[-142,4]},{"outPoint":[94.400003522634506,72.149999137967825],"reflectionModeOverride":0,"anchorPoint":[94.400003522634506,72.149999137967825],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.400003522634506,72.149999137967825],"nextPoint":[-142,4]},{"outPoint":[94.55000352486968,72.249999139457941],"reflectionModeOverride":0,"anchorPoint":[94.55000352486968,72.249999139457941],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.55000352486968,72.249999139457941],"nextPoint":[-142,4]},{"outPoint":[94.700003527104855,72.349999140948057],"reflectionModeOverride":0,"anchorPoint":[94.700003527104855,72.349999140948057],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.700003527104855,72.349999140948057],"nextPoint":[-142,4]},{"outPoint":[94.850003529340029,72.449999142438173],"reflectionModeOverride":0,"anchorPoint":[94.850003529340029,72.449999142438173],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.850003529340029,72.449999142438173],"nextPoint":[-142,4]},{"outPoint":[94.950003530830145,72.549999143928289],"reflectionModeOverride":0,"anchorPoint":[94.950003530830145,72.549999143928289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[94.950003530830145,72.549999143928289],"nextPoint":[-142,4]},{"outPoint":[95.100003533065319,72.649999145418406],"reflectionModeOverride":0,"anchorPoint":[95.100003533065319,72.649999145418406],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.100003533065319,72.649999145418406],"nextPoint":[-142,4]},{"outPoint":[95.250003535300493,72.749999146908522],"reflectionModeOverride":0,"anchorPoint":[95.250003535300493,72.749999146908522],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.250003535300493,72.749999146908522],"nextPoint":[-142,4]},{"outPoint":[95.400003537535667,72.849999148398638],"reflectionModeOverride":0,"anchorPoint":[95.400003537535667,72.849999148398638],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.400003537535667,72.849999148398638],"nextPoint":[-142,4]},{"outPoint":[95.550003539770842,72.949999149888754],"reflectionModeOverride":0,"anchorPoint":[95.550003539770842,72.949999149888754],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.550003539770842,72.949999149888754],"nextPoint":[-142,4]},{"outPoint":[95.650003541260958,73.04999915137887],"reflectionModeOverride":0,"anchorPoint":[95.650003541260958,73.04999915137887],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.650003541260958,73.04999915137887],"nextPoint":[-142,4]},{"outPoint":[95.800003543496132,73.149999152868986],"reflectionModeOverride":0,"anchorPoint":[95.800003543496132,73.149999152868986],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.800003543496132,73.149999152868986],"nextPoint":[-142,4]},{"outPoint":[95.950003545731306,73.249999154359102],"reflectionModeOverride":0,"anchorPoint":[95.950003545731306,73.249999154359102],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[95.950003545731306,73.249999154359102],"nextPoint":[-142,4]},{"outPoint":[96.10000354796648,73.349999155849218],"reflectionModeOverride":0,"anchorPoint":[96.10000354796648,73.349999155849218],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.10000354796648,73.349999155849218],"nextPoint":[-142,4]},{"outPoint":[96.250003550201654,73.449999157339334],"reflectionModeOverride":0,"anchorPoint":[96.250003550201654,73.449999157339334],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.250003550201654,73.449999157339334],"nextPoint":[-142,4]},{"outPoint":[96.350003551691771,73.549999158829451],"reflectionModeOverride":0,"anchorPoint":[96.350003551691771,73.549999158829451],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.350003551691771,73.549999158829451],"nextPoint":[-142,4]},{"outPoint":[96.500003553926945,73.649999160319567],"reflectionModeOverride":0,"anchorPoint":[96.500003553926945,73.649999160319567],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.500003553926945,73.649999160319567],"nextPoint":[-142,4]},{"outPoint":[96.650003556162119,73.749999161809683],"reflectionModeOverride":0,"anchorPoint":[96.650003556162119,73.749999161809683],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.650003556162119,73.749999161809683],"nextPoint":[-142,4]},{"outPoint":[96.800003558397293,73.849999163299799],"reflectionModeOverride":0,"anchorPoint":[96.800003558397293,73.849999163299799],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.800003558397293,73.849999163299799],"nextPoint":[-142,4]},{"outPoint":[96.900003559887409,73.949999164789915],"reflectionModeOverride":0,"anchorPoint":[96.900003559887409,73.949999164789915],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[96.900003559887409,73.949999164789915],"nextPoint":[-142,4]},{"outPoint":[97.050003562122583,74.049999166280031],"reflectionModeOverride":0,"anchorPoint":[97.050003562122583,74.049999166280031],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.050003562122583,74.049999166280031],"nextPoint":[-142,4]},{"outPoint":[97.200003564357758,74.149999167770147],"reflectionModeOverride":0,"anchorPoint":[97.200003564357758,74.149999167770147],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.200003564357758,74.149999167770147],"nextPoint":[-142,4]},{"outPoint":[97.350003566592932,74.249999169260263],"reflectionModeOverride":0,"anchorPoint":[97.350003566592932,74.249999169260263],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.350003566592932,74.249999169260263],"nextPoint":[-142,4]},{"outPoint":[97.500003568828106,74.34999917075038],"reflectionModeOverride":0,"anchorPoint":[97.500003568828106,74.34999917075038],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.500003568828106,74.34999917075038],"nextPoint":[-142,4]},{"outPoint":[97.600003570318222,74.449999172240496],"reflectionModeOverride":0,"anchorPoint":[97.600003570318222,74.449999172240496],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.600003570318222,74.449999172240496],"nextPoint":[-142,4]},{"outPoint":[97.750003572553396,74.549999173730612],"reflectionModeOverride":0,"anchorPoint":[97.750003572553396,74.549999173730612],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.750003572553396,74.549999173730612],"nextPoint":[-142,4]},{"outPoint":[97.90000357478857,74.649999175220728],"reflectionModeOverride":0,"anchorPoint":[97.90000357478857,74.649999175220728],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[97.90000357478857,74.649999175220728],"nextPoint":[-142,4]},{"outPoint":[98.050003577023745,74.749999176710844],"reflectionModeOverride":0,"anchorPoint":[98.050003577023745,74.749999176710844],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.050003577023745,74.749999176710844],"nextPoint":[-142,4]},{"outPoint":[98.200003579258919,74.84999917820096],"reflectionModeOverride":0,"anchorPoint":[98.200003579258919,74.84999917820096],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.200003579258919,74.84999917820096],"nextPoint":[-142,4]},{"outPoint":[98.300003580749035,74.949999179691076],"reflectionModeOverride":0,"anchorPoint":[98.300003580749035,74.949999179691076],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.300003580749035,74.949999179691076],"nextPoint":[-142,4]},{"outPoint":[98.450003582984209,75.049999181181192],"reflectionModeOverride":0,"anchorPoint":[98.450003582984209,75.049999181181192],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.450003582984209,75.049999181181192],"nextPoint":[-142,4]},{"outPoint":[98.600003585219383,75.149999182671309],"reflectionModeOverride":0,"anchorPoint":[98.600003585219383,75.149999182671309],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.600003585219383,75.149999182671309],"nextPoint":[-142,4]},{"outPoint":[98.750003587454557,75.249999184161425],"reflectionModeOverride":0,"anchorPoint":[98.750003587454557,75.249999184161425],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.750003587454557,75.249999184161425],"nextPoint":[-142,4]},{"outPoint":[98.900003589689732,75.349999185651541],"reflectionModeOverride":0,"anchorPoint":[98.900003589689732,75.349999185651541],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[98.900003589689732,75.349999185651541],"nextPoint":[-142,4]},{"outPoint":[99.000003591179848,75.449999187141657],"reflectionModeOverride":0,"anchorPoint":[99.000003591179848,75.449999187141657],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.000003591179848,75.449999187141657],"nextPoint":[-142,4]},{"outPoint":[99.150003593415022,75.549999188631773],"reflectionModeOverride":0,"anchorPoint":[99.150003593415022,75.549999188631773],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.150003593415022,75.549999188631773],"nextPoint":[-142,4]},{"outPoint":[99.300003595650196,75.649999190121889],"reflectionModeOverride":0,"anchorPoint":[99.300003595650196,75.649999190121889],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.300003595650196,75.649999190121889],"nextPoint":[-142,4]},{"outPoint":[99.45000359788537,75.749999191612005],"reflectionModeOverride":0,"anchorPoint":[99.45000359788537,75.749999191612005],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.45000359788537,75.749999191612005],"nextPoint":[-142,4]},{"outPoint":[99.550003599375486,75.849999193102121],"reflectionModeOverride":0,"anchorPoint":[99.550003599375486,75.849999193102121],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.550003599375486,75.849999193102121],"nextPoint":[-142,4]},{"outPoint":[99.700003601610661,75.949999194592237],"reflectionModeOverride":0,"anchorPoint":[99.700003601610661,75.949999194592237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.700003601610661,75.949999194592237],"nextPoint":[-142,4]},{"outPoint":[99.850003603845835,76.049999196082354],"reflectionModeOverride":0,"anchorPoint":[99.850003603845835,76.049999196082354],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[99.850003603845835,76.049999196082354],"nextPoint":[-142,4]},{"outPoint":[100.00000360608101,76.14999919757247],"reflectionModeOverride":0,"anchorPoint":[100.00000360608101,76.14999919757247],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.00000360608101,76.14999919757247],"nextPoint":[-142,4]},{"outPoint":[100.15000360831618,76.249999199062586],"reflectionModeOverride":0,"anchorPoint":[100.15000360831618,76.249999199062586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.15000360831618,76.249999199062586],"nextPoint":[-142,4]},{"outPoint":[100.2500036098063,76.349999200552702],"reflectionModeOverride":0,"anchorPoint":[100.2500036098063,76.349999200552702],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.2500036098063,76.349999200552702],"nextPoint":[-142,4]},{"outPoint":[100.40000361204147,76.449999202042818],"reflectionModeOverride":0,"anchorPoint":[100.40000361204147,76.449999202042818],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.40000361204147,76.449999202042818],"nextPoint":[-142,4]},{"outPoint":[100.55000361427665,76.549999203532934],"reflectionModeOverride":0,"anchorPoint":[100.55000361427665,76.549999203532934],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.55000361427665,76.549999203532934],"nextPoint":[-142,4]},{"outPoint":[100.70000361651182,76.64999920502305],"reflectionModeOverride":0,"anchorPoint":[100.70000361651182,76.64999920502305],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.70000361651182,76.64999920502305],"nextPoint":[-142,4]},{"outPoint":[100.850003618747,76.749999206513166],"reflectionModeOverride":0,"anchorPoint":[100.850003618747,76.749999206513166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.850003618747,76.749999206513166],"nextPoint":[-142,4]},{"outPoint":[100.95000362023711,76.849999208003283],"reflectionModeOverride":0,"anchorPoint":[100.95000362023711,76.849999208003283],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[100.95000362023711,76.849999208003283],"nextPoint":[-142,4]},{"outPoint":[101.10000362247229,76.949999209493399],"reflectionModeOverride":0,"anchorPoint":[101.10000362247229,76.949999209493399],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.10000362247229,76.949999209493399],"nextPoint":[-142,4]},{"outPoint":[101.25000362470746,77.049999210983515],"reflectionModeOverride":0,"anchorPoint":[101.25000362470746,77.049999210983515],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.25000362470746,77.049999210983515],"nextPoint":[-142,4]},{"outPoint":[101.40000362694263,77.149999212473631],"reflectionModeOverride":0,"anchorPoint":[101.40000362694263,77.149999212473631],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.40000362694263,77.149999212473631],"nextPoint":[-142,4]},{"outPoint":[101.50000362843275,77.249999213963747],"reflectionModeOverride":0,"anchorPoint":[101.50000362843275,77.249999213963747],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.50000362843275,77.249999213963747],"nextPoint":[-142,4]},{"outPoint":[101.65000363066792,77.349999215453863],"reflectionModeOverride":0,"anchorPoint":[101.65000363066792,77.349999215453863],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.65000363066792,77.349999215453863],"nextPoint":[-142,4]},{"outPoint":[101.8000036329031,77.449999216943979],"reflectionModeOverride":0,"anchorPoint":[101.8000036329031,77.449999216943979],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.8000036329031,77.449999216943979],"nextPoint":[-142,4]},{"outPoint":[101.95000363513827,77.549999218434095],"reflectionModeOverride":0,"anchorPoint":[101.95000363513827,77.549999218434095],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[101.95000363513827,77.549999218434095],"nextPoint":[-142,4]},{"outPoint":[102.10000363737345,77.649999219924212],"reflectionModeOverride":0,"anchorPoint":[102.10000363737345,77.649999219924212],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.10000363737345,77.649999219924212],"nextPoint":[-142,4]},{"outPoint":[102.20000363886356,77.749999221414328],"reflectionModeOverride":0,"anchorPoint":[102.20000363886356,77.749999221414328],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.20000363886356,77.749999221414328],"nextPoint":[-142,4]},{"outPoint":[102.35000364109874,77.849999222904444],"reflectionModeOverride":0,"anchorPoint":[102.35000364109874,77.849999222904444],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.35000364109874,77.849999222904444],"nextPoint":[-142,4]},{"outPoint":[102.50000364333391,77.94999922439456],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,77.94999922439456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,77.94999922439456],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0.38823530077934265,"s":1,"h":0.33333333333333331,"a":1},"dashPattern":[9,3,1.5,3],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":648,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[102.50000364333391,77.94999922439456],"reflectionModeOverride":0,"anchorPoint":[102.50000364333391,77.94999922439456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.50000364333391,77.94999922439456],"nextPoint":[-142,4]},{"outPoint":[102.65000364556909,78.049999225884676],"reflectionModeOverride":0,"anchorPoint":[102.65000364556909,78.049999225884676],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.65000364556909,78.049999225884676],"nextPoint":[-142,4]},{"outPoint":[102.80000364780426,78.149999227374792],"reflectionModeOverride":0,"anchorPoint":[102.80000364780426,78.149999227374792],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.80000364780426,78.149999227374792],"nextPoint":[-142,4]},{"outPoint":[102.90000364929438,78.249999228864908],"reflectionModeOverride":0,"anchorPoint":[102.90000364929438,78.249999228864908],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[102.90000364929438,78.249999228864908],"nextPoint":[-142,4]},{"outPoint":[103.05000365152955,78.349999230355024],"reflectionModeOverride":0,"anchorPoint":[103.05000365152955,78.349999230355024],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.05000365152955,78.349999230355024],"nextPoint":[-142,4]},{"outPoint":[103.20000365376472,78.44999923184514],"reflectionModeOverride":0,"anchorPoint":[103.20000365376472,78.44999923184514],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.20000365376472,78.44999923184514],"nextPoint":[-142,4]},{"outPoint":[103.3500036559999,78.549999233335257],"reflectionModeOverride":0,"anchorPoint":[103.3500036559999,78.549999233335257],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.3500036559999,78.549999233335257],"nextPoint":[-142,4]},{"outPoint":[103.50000365823507,78.699999235570431],"reflectionModeOverride":0,"anchorPoint":[103.50000365823507,78.699999235570431],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.50000365823507,78.699999235570431],"nextPoint":[-142,4]},{"outPoint":[103.60000365972519,78.799999237060547],"reflectionModeOverride":0,"anchorPoint":[103.60000365972519,78.799999237060547],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.60000365972519,78.799999237060547],"nextPoint":[-142,4]},{"outPoint":[103.75000366196036,78.899999238550663],"reflectionModeOverride":0,"anchorPoint":[103.75000366196036,78.899999238550663],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.75000366196036,78.899999238550663],"nextPoint":[-142,4]},{"outPoint":[103.90000366419554,78.999999240040779],"reflectionModeOverride":0,"anchorPoint":[103.90000366419554,78.999999240040779],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[103.90000366419554,78.999999240040779],"nextPoint":[-142,4]},{"outPoint":[104.05000366643071,79.099999241530895],"reflectionModeOverride":0,"anchorPoint":[104.05000366643071,79.099999241530895],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.05000366643071,79.099999241530895],"nextPoint":[-142,4]},{"outPoint":[104.15000366792083,79.199999243021011],"reflectionModeOverride":0,"anchorPoint":[104.15000366792083,79.199999243021011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.15000366792083,79.199999243021011],"nextPoint":[-142,4]},{"outPoint":[104.300003670156,79.299999244511127],"reflectionModeOverride":0,"anchorPoint":[104.300003670156,79.299999244511127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.300003670156,79.299999244511127],"nextPoint":[-142,4]},{"outPoint":[104.45000367239118,79.399999246001244],"reflectionModeOverride":0,"anchorPoint":[104.45000367239118,79.399999246001244],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.45000367239118,79.399999246001244],"nextPoint":[-142,4]},{"outPoint":[104.60000367462635,79.49999924749136],"reflectionModeOverride":0,"anchorPoint":[104.60000367462635,79.49999924749136],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.60000367462635,79.49999924749136],"nextPoint":[-142,4]},{"outPoint":[104.75000367686152,79.599999248981476],"reflectionModeOverride":0,"anchorPoint":[104.75000367686152,79.599999248981476],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.75000367686152,79.599999248981476],"nextPoint":[-142,4]},{"outPoint":[104.85000367835164,79.74999925121665],"reflectionModeOverride":0,"anchorPoint":[104.85000367835164,79.74999925121665],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[104.85000367835164,79.74999925121665],"nextPoint":[-142,4]},{"outPoint":[105.00000368058681,79.849999252706766],"reflectionModeOverride":0,"anchorPoint":[105.00000368058681,79.849999252706766],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.00000368058681,79.849999252706766],"nextPoint":[-142,4]},{"outPoint":[105.15000368282199,79.949999254196882],"reflectionModeOverride":0,"anchorPoint":[105.15000368282199,79.949999254196882],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.15000368282199,79.949999254196882],"nextPoint":[-142,4]},{"outPoint":[105.30000368505716,80.049999255686998],"reflectionModeOverride":0,"anchorPoint":[105.30000368505716,80.049999255686998],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.30000368505716,80.049999255686998],"nextPoint":[-142,4]},{"outPoint":[105.45000368729234,80.149999257177114],"reflectionModeOverride":0,"anchorPoint":[105.45000368729234,80.149999257177114],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.45000368729234,80.149999257177114],"nextPoint":[-142,4]},{"outPoint":[105.55000368878245,80.249999258667231],"reflectionModeOverride":0,"anchorPoint":[105.55000368878245,80.249999258667231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.55000368878245,80.249999258667231],"nextPoint":[-142,4]},{"outPoint":[105.70000369101763,80.399999260902405],"reflectionModeOverride":0,"anchorPoint":[105.70000369101763,80.399999260902405],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.70000369101763,80.399999260902405],"nextPoint":[-142,4]},{"outPoint":[105.8500036932528,80.499999262392521],"reflectionModeOverride":0,"anchorPoint":[105.8500036932528,80.499999262392521],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[105.8500036932528,80.499999262392521],"nextPoint":[-142,4]},{"outPoint":[106.00000369548798,80.599999263882637],"reflectionModeOverride":0,"anchorPoint":[106.00000369548798,80.599999263882637],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.00000369548798,80.599999263882637],"nextPoint":[-142,4]},{"outPoint":[106.15000369772315,80.699999265372753],"reflectionModeOverride":0,"anchorPoint":[106.15000369772315,80.699999265372753],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.15000369772315,80.699999265372753],"nextPoint":[-142,4]},{"outPoint":[106.25000369921327,80.799999266862869],"reflectionModeOverride":0,"anchorPoint":[106.25000369921327,80.799999266862869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.25000369921327,80.799999266862869],"nextPoint":[-142,4]},{"outPoint":[106.40000370144844,80.899999268352985],"reflectionModeOverride":0,"anchorPoint":[106.40000370144844,80.899999268352985],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.40000370144844,80.899999268352985],"nextPoint":[-142,4]},{"outPoint":[106.55000370368361,81.04999927058816],"reflectionModeOverride":0,"anchorPoint":[106.55000370368361,81.04999927058816],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.55000370368361,81.04999927058816],"nextPoint":[-142,4]},{"outPoint":[106.70000370591879,81.149999272078276],"reflectionModeOverride":0,"anchorPoint":[106.70000370591879,81.149999272078276],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.70000370591879,81.149999272078276],"nextPoint":[-142,4]},{"outPoint":[106.80000370740891,81.249999273568392],"reflectionModeOverride":0,"anchorPoint":[106.80000370740891,81.249999273568392],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.80000370740891,81.249999273568392],"nextPoint":[-142,4]},{"outPoint":[106.95000370964408,81.349999275058508],"reflectionModeOverride":0,"anchorPoint":[106.95000370964408,81.349999275058508],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[106.95000370964408,81.349999275058508],"nextPoint":[-142,4]},{"outPoint":[107.10000371187925,81.499999277293682],"reflectionModeOverride":0,"anchorPoint":[107.10000371187925,81.499999277293682],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.10000371187925,81.499999277293682],"nextPoint":[-142,4]},{"outPoint":[107.25000371411443,81.599999278783798],"reflectionModeOverride":0,"anchorPoint":[107.25000371411443,81.599999278783798],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.25000371411443,81.599999278783798],"nextPoint":[-142,4]},{"outPoint":[107.4000037163496,81.699999280273914],"reflectionModeOverride":0,"anchorPoint":[107.4000037163496,81.699999280273914],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.4000037163496,81.699999280273914],"nextPoint":[-142,4]},{"outPoint":[107.50000371783972,81.79999928176403],"reflectionModeOverride":0,"anchorPoint":[107.50000371783972,81.79999928176403],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.50000371783972,81.79999928176403],"nextPoint":[-142,4]},{"outPoint":[107.65000372007489,81.949999283999205],"reflectionModeOverride":0,"anchorPoint":[107.65000372007489,81.949999283999205],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.65000372007489,81.949999283999205],"nextPoint":[-142,4]},{"outPoint":[107.80000372231007,82.049999285489321],"reflectionModeOverride":0,"anchorPoint":[107.80000372231007,82.049999285489321],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.80000372231007,82.049999285489321],"nextPoint":[-142,4]},{"outPoint":[107.95000372454524,82.149999286979437],"reflectionModeOverride":0,"anchorPoint":[107.95000372454524,82.149999286979437],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[107.95000372454524,82.149999286979437],"nextPoint":[-142,4]},{"outPoint":[108.10000372678041,82.249999288469553],"reflectionModeOverride":0,"anchorPoint":[108.10000372678041,82.249999288469553],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.10000372678041,82.249999288469553],"nextPoint":[-142,4]},{"outPoint":[108.20000372827053,82.399999290704727],"reflectionModeOverride":0,"anchorPoint":[108.20000372827053,82.399999290704727],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.20000372827053,82.399999290704727],"nextPoint":[-142,4]},{"outPoint":[108.3500037305057,82.499999292194843],"reflectionModeOverride":0,"anchorPoint":[108.3500037305057,82.499999292194843],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.3500037305057,82.499999292194843],"nextPoint":[-142,4]},{"outPoint":[108.50000373274088,82.599999293684959],"reflectionModeOverride":0,"anchorPoint":[108.50000373274088,82.599999293684959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.50000373274088,82.599999293684959],"nextPoint":[-142,4]},{"outPoint":[108.65000373497605,82.749999295920134],"reflectionModeOverride":0,"anchorPoint":[108.65000373497605,82.749999295920134],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.65000373497605,82.749999295920134],"nextPoint":[-142,4]},{"outPoint":[108.80000373721123,82.84999929741025],"reflectionModeOverride":0,"anchorPoint":[108.80000373721123,82.84999929741025],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.80000373721123,82.84999929741025],"nextPoint":[-142,4]},{"outPoint":[108.90000373870134,82.949999298900366],"reflectionModeOverride":0,"anchorPoint":[108.90000373870134,82.949999298900366],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[108.90000373870134,82.949999298900366],"nextPoint":[-142,4]},{"outPoint":[109.05000374093652,83.09999930113554],"reflectionModeOverride":0,"anchorPoint":[109.05000374093652,83.09999930113554],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.05000374093652,83.09999930113554],"nextPoint":[-142,4]},{"outPoint":[109.20000374317169,83.199999302625656],"reflectionModeOverride":0,"anchorPoint":[109.20000374317169,83.199999302625656],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.20000374317169,83.199999302625656],"nextPoint":[-142,4]},{"outPoint":[109.35000374540687,83.299999304115772],"reflectionModeOverride":0,"anchorPoint":[109.35000374540687,83.299999304115772],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.35000374540687,83.299999304115772],"nextPoint":[-142,4]},{"outPoint":[109.45000374689698,83.449999306350946],"reflectionModeOverride":0,"anchorPoint":[109.45000374689698,83.449999306350946],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.45000374689698,83.449999306350946],"nextPoint":[-142,4]},{"outPoint":[109.60000374913216,83.549999307841063],"reflectionModeOverride":0,"anchorPoint":[109.60000374913216,83.549999307841063],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.60000374913216,83.549999307841063],"nextPoint":[-142,4]},{"outPoint":[109.75000375136733,83.699999310076237],"reflectionModeOverride":0,"anchorPoint":[109.75000375136733,83.699999310076237],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.75000375136733,83.699999310076237],"nextPoint":[-142,4]},{"outPoint":[109.9000037536025,83.799999311566353],"reflectionModeOverride":0,"anchorPoint":[109.9000037536025,83.799999311566353],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[109.9000037536025,83.799999311566353],"nextPoint":[-142,4]},{"outPoint":[110.05000375583768,83.899999313056469],"reflectionModeOverride":0,"anchorPoint":[110.05000375583768,83.899999313056469],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.05000375583768,83.899999313056469],"nextPoint":[-142,4]},{"outPoint":[110.1500037573278,84.049999315291643],"reflectionModeOverride":0,"anchorPoint":[110.1500037573278,84.049999315291643],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.1500037573278,84.049999315291643],"nextPoint":[-142,4]},{"outPoint":[110.30000375956297,84.149999316781759],"reflectionModeOverride":0,"anchorPoint":[110.30000375956297,84.149999316781759],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.30000375956297,84.149999316781759],"nextPoint":[-142,4]},{"outPoint":[110.45000376179814,84.299999319016933],"reflectionModeOverride":0,"anchorPoint":[110.45000376179814,84.299999319016933],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.45000376179814,84.299999319016933],"nextPoint":[-142,4]},{"outPoint":[110.60000376403332,84.39999932050705],"reflectionModeOverride":0,"anchorPoint":[110.60000376403332,84.39999932050705],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.60000376403332,84.39999932050705],"nextPoint":[-142,4]},{"outPoint":[110.75000376626849,84.499999321997166],"reflectionModeOverride":0,"anchorPoint":[110.75000376626849,84.499999321997166],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.75000376626849,84.499999321997166],"nextPoint":[-142,4]},{"outPoint":[110.85000376775861,84.64999932423234],"reflectionModeOverride":0,"anchorPoint":[110.85000376775861,84.64999932423234],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[110.85000376775861,84.64999932423234],"nextPoint":[-142,4]},{"outPoint":[111.00000376999378,84.749999325722456],"reflectionModeOverride":0,"anchorPoint":[111.00000376999378,84.749999325722456],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.00000376999378,84.749999325722456],"nextPoint":[-142,4]},{"outPoint":[111.15000377222896,84.89999932795763],"reflectionModeOverride":0,"anchorPoint":[111.15000377222896,84.89999932795763],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.15000377222896,84.89999932795763],"nextPoint":[-142,4]},{"outPoint":[111.30000377446413,84.999999329447746],"reflectionModeOverride":0,"anchorPoint":[111.30000377446413,84.999999329447746],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.30000377446413,84.999999329447746],"nextPoint":[-142,4]},{"outPoint":[111.40000377595425,85.14999933168292],"reflectionModeOverride":0,"anchorPoint":[111.40000377595425,85.14999933168292],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.40000377595425,85.14999933168292],"nextPoint":[-142,4]},{"outPoint":[111.55000377818942,85.249999333173037],"reflectionModeOverride":0,"anchorPoint":[111.55000377818942,85.249999333173037],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.55000377818942,85.249999333173037],"nextPoint":[-142,4]},{"outPoint":[111.70000378042459,85.399999335408211],"reflectionModeOverride":0,"anchorPoint":[111.70000378042459,85.399999335408211],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.70000378042459,85.399999335408211],"nextPoint":[-142,4]},{"outPoint":[111.85000378265977,85.499999336898327],"reflectionModeOverride":0,"anchorPoint":[111.85000378265977,85.499999336898327],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[111.85000378265977,85.499999336898327],"nextPoint":[-142,4]},{"outPoint":[112.00000378489494,85.649999339133501],"reflectionModeOverride":0,"anchorPoint":[112.00000378489494,85.649999339133501],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.00000378489494,85.649999339133501],"nextPoint":[-142,4]},{"outPoint":[112.10000378638506,85.749999340623617],"reflectionModeOverride":0,"anchorPoint":[112.10000378638506,85.749999340623617],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.10000378638506,85.749999340623617],"nextPoint":[-142,4]},{"outPoint":[112.25000378862023,85.899999342858791],"reflectionModeOverride":0,"anchorPoint":[112.25000378862023,85.899999342858791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.25000378862023,85.899999342858791],"nextPoint":[-142,4]},{"outPoint":[112.40000379085541,85.999999344348907],"reflectionModeOverride":0,"anchorPoint":[112.40000379085541,85.999999344348907],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.40000379085541,85.999999344348907],"nextPoint":[-142,4]},{"outPoint":[112.55000379309058,86.149999346584082],"reflectionModeOverride":0,"anchorPoint":[112.55000379309058,86.149999346584082],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.55000379309058,86.149999346584082],"nextPoint":[-142,4]},{"outPoint":[112.70000379532576,86.299999348819256],"reflectionModeOverride":0,"anchorPoint":[112.70000379532576,86.299999348819256],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.70000379532576,86.299999348819256],"nextPoint":[-142,4]},{"outPoint":[112.80000379681587,86.399999350309372],"reflectionModeOverride":0,"anchorPoint":[112.80000379681587,86.399999350309372],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.80000379681587,86.399999350309372],"nextPoint":[-142,4]},{"outPoint":[112.95000379905105,86.549999352544546],"reflectionModeOverride":0,"anchorPoint":[112.95000379905105,86.549999352544546],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[112.95000379905105,86.549999352544546],"nextPoint":[-142,4]},{"outPoint":[113.10000380128622,86.649999354034662],"reflectionModeOverride":0,"anchorPoint":[113.10000380128622,86.649999354034662],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.10000380128622,86.649999354034662],"nextPoint":[-142,4]},{"outPoint":[113.25000380352139,86.799999356269836],"reflectionModeOverride":0,"anchorPoint":[113.25000380352139,86.799999356269836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.25000380352139,86.799999356269836],"nextPoint":[-142,4]},{"outPoint":[113.40000380575657,86.949999358505011],"reflectionModeOverride":0,"anchorPoint":[113.40000380575657,86.949999358505011],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.40000380575657,86.949999358505011],"nextPoint":[-142,4]},{"outPoint":[113.50000380724669,87.049999359995127],"reflectionModeOverride":0,"anchorPoint":[113.50000380724669,87.049999359995127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.50000380724669,87.049999359995127],"nextPoint":[-142,4]},{"outPoint":[113.65000380948186,87.199999362230301],"reflectionModeOverride":0,"anchorPoint":[113.65000380948186,87.199999362230301],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.65000380948186,87.199999362230301],"nextPoint":[-142,4]},{"outPoint":[113.80000381171703,87.349999364465475],"reflectionModeOverride":0,"anchorPoint":[113.80000381171703,87.349999364465475],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.80000381171703,87.349999364465475],"nextPoint":[-142,4]},{"outPoint":[113.95000381395221,87.449999365955591],"reflectionModeOverride":0,"anchorPoint":[113.95000381395221,87.449999365955591],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[113.95000381395221,87.449999365955591],"nextPoint":[-142,4]},{"outPoint":[114.05000381544232,87.599999368190765],"reflectionModeOverride":0,"anchorPoint":[114.05000381544232,87.599999368190765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.05000381544232,87.599999368190765],"nextPoint":[-142,4]},{"outPoint":[114.2000038176775,87.74999937042594],"reflectionModeOverride":0,"anchorPoint":[114.2000038176775,87.74999937042594],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.2000038176775,87.74999937042594],"nextPoint":[-142,4]},{"outPoint":[114.35000381991267,87.849999371916056],"reflectionModeOverride":0,"anchorPoint":[114.35000381991267,87.849999371916056],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.35000381991267,87.849999371916056],"nextPoint":[-142,4]},{"outPoint":[114.50000382214785,87.99999937415123],"reflectionModeOverride":0,"anchorPoint":[114.50000382214785,87.99999937415123],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.50000382214785,87.99999937415123],"nextPoint":[-142,4]},{"outPoint":[114.65000382438302,88.149999376386404],"reflectionModeOverride":0,"anchorPoint":[114.65000382438302,88.149999376386404],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.65000382438302,88.149999376386404],"nextPoint":[-142,4]},{"outPoint":[114.75000382587314,88.24999937787652],"reflectionModeOverride":0,"anchorPoint":[114.75000382587314,88.24999937787652],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.75000382587314,88.24999937787652],"nextPoint":[-142,4]},{"outPoint":[114.90000382810831,88.399999380111694],"reflectionModeOverride":0,"anchorPoint":[114.90000382810831,88.399999380111694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[114.90000382810831,88.399999380111694],"nextPoint":[-142,4]},{"outPoint":[115.05000383034348,88.549999382346869],"reflectionModeOverride":0,"anchorPoint":[115.05000383034348,88.549999382346869],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.05000383034348,88.549999382346869],"nextPoint":[-142,4]},{"outPoint":[115.20000383257866,88.699999384582043],"reflectionModeOverride":0,"anchorPoint":[115.20000383257866,88.699999384582043],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.20000383257866,88.699999384582043],"nextPoint":[-142,4]},{"outPoint":[115.35000383481383,88.799999386072159],"reflectionModeOverride":0,"anchorPoint":[115.35000383481383,88.799999386072159],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.35000383481383,88.799999386072159],"nextPoint":[-142,4]},{"outPoint":[115.45000383630395,88.949999388307333],"reflectionModeOverride":0,"anchorPoint":[115.45000383630395,88.949999388307333],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.45000383630395,88.949999388307333],"nextPoint":[-142,4]},{"outPoint":[115.60000383853912,89.099999390542507],"reflectionModeOverride":0,"anchorPoint":[115.60000383853912,89.099999390542507],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.60000383853912,89.099999390542507],"nextPoint":[-142,4]},{"outPoint":[115.7500038407743,89.249999392777681],"reflectionModeOverride":0,"anchorPoint":[115.7500038407743,89.249999392777681],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.7500038407743,89.249999392777681],"nextPoint":[-142,4]},{"outPoint":[115.90000384300947,89.349999394267797],"reflectionModeOverride":0,"anchorPoint":[115.90000384300947,89.349999394267797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[115.90000384300947,89.349999394267797],"nextPoint":[-142,4]},{"outPoint":[116.05000384524465,89.499999396502972],"reflectionModeOverride":0,"anchorPoint":[116.05000384524465,89.499999396502972],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.05000384524465,89.499999396502972],"nextPoint":[-142,4]},{"outPoint":[116.15000384673476,89.649999398738146],"reflectionModeOverride":0,"anchorPoint":[116.15000384673476,89.649999398738146],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.15000384673476,89.649999398738146],"nextPoint":[-142,4]},{"outPoint":[116.30000384896994,89.79999940097332],"reflectionModeOverride":0,"anchorPoint":[116.30000384896994,89.79999940097332],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.30000384896994,89.79999940097332],"nextPoint":[-142,4]},{"outPoint":[116.45000385120511,89.949999403208494],"reflectionModeOverride":0,"anchorPoint":[116.45000385120511,89.949999403208494],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.45000385120511,89.949999403208494],"nextPoint":[-142,4]},{"outPoint":[116.60000385344028,90.099999405443668],"reflectionModeOverride":0,"anchorPoint":[116.60000385344028,90.099999405443668],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.60000385344028,90.099999405443668],"nextPoint":[-142,4]},{"outPoint":[116.7000038549304,90.199999406933784],"reflectionModeOverride":0,"anchorPoint":[116.7000038549304,90.199999406933784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.7000038549304,90.199999406933784],"nextPoint":[-142,4]},{"outPoint":[116.85000385716558,90.349999409168959],"reflectionModeOverride":0,"anchorPoint":[116.85000385716558,90.349999409168959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[116.85000385716558,90.349999409168959],"nextPoint":[-142,4]},{"outPoint":[117.00000385940075,90.499999411404133],"reflectionModeOverride":0,"anchorPoint":[117.00000385940075,90.499999411404133],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.00000385940075,90.499999411404133],"nextPoint":[-142,4]},{"outPoint":[117.15000386163592,90.649999413639307],"reflectionModeOverride":0,"anchorPoint":[117.15000386163592,90.649999413639307],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.15000386163592,90.649999413639307],"nextPoint":[-142,4]},{"outPoint":[117.3000038638711,90.799999415874481],"reflectionModeOverride":0,"anchorPoint":[117.3000038638711,90.799999415874481],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.3000038638711,90.799999415874481],"nextPoint":[-142,4]},{"outPoint":[117.40000386536121,90.949999418109655],"reflectionModeOverride":0,"anchorPoint":[117.40000386536121,90.949999418109655],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.40000386536121,90.949999418109655],"nextPoint":[-142,4]},{"outPoint":[117.55000386759639,91.09999942034483],"reflectionModeOverride":0,"anchorPoint":[117.55000386759639,91.09999942034483],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.55000386759639,91.09999942034483],"nextPoint":[-142,4]},{"outPoint":[117.70000386983156,91.249999422580004],"reflectionModeOverride":0,"anchorPoint":[117.70000386983156,91.249999422580004],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.70000386983156,91.249999422580004],"nextPoint":[-142,4]},{"outPoint":[117.85000387206674,91.399999424815178],"reflectionModeOverride":0,"anchorPoint":[117.85000387206674,91.399999424815178],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[117.85000387206674,91.399999424815178],"nextPoint":[-142,4]},{"outPoint":[118.00000387430191,91.499999426305294],"reflectionModeOverride":0,"anchorPoint":[118.00000387430191,91.499999426305294],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.00000387430191,91.499999426305294],"nextPoint":[-142,4]},{"outPoint":[118.10000387579203,91.649999428540468],"reflectionModeOverride":0,"anchorPoint":[118.10000387579203,91.649999428540468],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.10000387579203,91.649999428540468],"nextPoint":[-142,4]},{"outPoint":[118.2500038780272,91.799999430775642],"reflectionModeOverride":0,"anchorPoint":[118.2500038780272,91.799999430775642],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.2500038780272,91.799999430775642],"nextPoint":[-142,4]},{"outPoint":[118.40000388026237,91.949999433010817],"reflectionModeOverride":0,"anchorPoint":[118.40000388026237,91.949999433010817],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.40000388026237,91.949999433010817],"nextPoint":[-142,4]},{"outPoint":[118.55000388249755,92.099999435245991],"reflectionModeOverride":0,"anchorPoint":[118.55000388249755,92.099999435245991],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.55000388249755,92.099999435245991],"nextPoint":[-142,4]},{"outPoint":[118.70000388473272,92.249999437481165],"reflectionModeOverride":0,"anchorPoint":[118.70000388473272,92.249999437481165],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.70000388473272,92.249999437481165],"nextPoint":[-142,4]},{"outPoint":[118.80000388622284,92.399999439716339],"reflectionModeOverride":0,"anchorPoint":[118.80000388622284,92.399999439716339],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.80000388622284,92.399999439716339],"nextPoint":[-142,4]},{"outPoint":[118.95000388845801,92.549999441951513],"reflectionModeOverride":0,"anchorPoint":[118.95000388845801,92.549999441951513],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[118.95000388845801,92.549999441951513],"nextPoint":[-142,4]},{"outPoint":[119.10000389069319,92.699999444186687],"reflectionModeOverride":0,"anchorPoint":[119.10000389069319,92.699999444186687],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.10000389069319,92.699999444186687],"nextPoint":[-142,4]},{"outPoint":[119.25000389292836,92.849999446421862],"reflectionModeOverride":0,"anchorPoint":[119.25000389292836,92.849999446421862],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.25000389292836,92.849999446421862],"nextPoint":[-142,4]},{"outPoint":[119.35000389441848,92.999999448657036],"reflectionModeOverride":0,"anchorPoint":[119.35000389441848,92.999999448657036],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.35000389441848,92.999999448657036],"nextPoint":[-142,4]},{"outPoint":[119.50000389665365,93.14999945089221],"reflectionModeOverride":0,"anchorPoint":[119.50000389665365,93.14999945089221],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.50000389665365,93.14999945089221],"nextPoint":[-142,4]},{"outPoint":[119.65000389888883,93.299999453127384],"reflectionModeOverride":0,"anchorPoint":[119.65000389888883,93.299999453127384],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.65000389888883,93.299999453127384],"nextPoint":[-142,4]},{"outPoint":[119.800003901124,93.449999455362558],"reflectionModeOverride":0,"anchorPoint":[119.800003901124,93.449999455362558],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.800003901124,93.449999455362558],"nextPoint":[-142,4]},{"outPoint":[119.95000390335917,93.649999458342791],"reflectionModeOverride":0,"anchorPoint":[119.95000390335917,93.649999458342791],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[119.95000390335917,93.649999458342791],"nextPoint":[-142,4]},{"outPoint":[120.05000390484929,93.799999460577965],"reflectionModeOverride":0,"anchorPoint":[120.05000390484929,93.799999460577965],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.05000390484929,93.799999460577965],"nextPoint":[-142,4]},{"outPoint":[120.20000390708447,93.949999462813139],"reflectionModeOverride":0,"anchorPoint":[120.20000390708447,93.949999462813139],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.20000390708447,93.949999462813139],"nextPoint":[-142,4]},{"outPoint":[120.35000390931964,94.099999465048313],"reflectionModeOverride":0,"anchorPoint":[120.35000390931964,94.099999465048313],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.35000390931964,94.099999465048313],"nextPoint":[-142,4]},{"outPoint":[120.50000391155481,94.249999467283487],"reflectionModeOverride":0,"anchorPoint":[120.50000391155481,94.249999467283487],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.50000391155481,94.249999467283487],"nextPoint":[-142,4]},{"outPoint":[120.65000391378999,94.399999469518661],"reflectionModeOverride":0,"anchorPoint":[120.65000391378999,94.399999469518661],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.65000391378999,94.399999469518661],"nextPoint":[-142,4]},{"outPoint":[120.7500039152801,94.549999471753836],"reflectionModeOverride":0,"anchorPoint":[120.7500039152801,94.549999471753836],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.7500039152801,94.549999471753836],"nextPoint":[-142,4]},{"outPoint":[120.90000391751528,94.69999947398901],"reflectionModeOverride":0,"anchorPoint":[120.90000391751528,94.69999947398901],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[120.90000391751528,94.69999947398901],"nextPoint":[-142,4]},{"outPoint":[121.05000391975045,94.849999476224184],"reflectionModeOverride":0,"anchorPoint":[121.05000391975045,94.849999476224184],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.05000391975045,94.849999476224184],"nextPoint":[-142,4]},{"outPoint":[121.20000392198563,95.049999479204416],"reflectionModeOverride":0,"anchorPoint":[121.20000392198563,95.049999479204416],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.20000392198563,95.049999479204416],"nextPoint":[-142,4]},{"outPoint":[121.30000392347574,95.19999948143959],"reflectionModeOverride":0,"anchorPoint":[121.30000392347574,95.19999948143959],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.30000392347574,95.19999948143959],"nextPoint":[-142,4]},{"outPoint":[121.45000392571092,95.349999483674765],"reflectionModeOverride":0,"anchorPoint":[121.45000392571092,95.349999483674765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.45000392571092,95.349999483674765],"nextPoint":[-142,4]},{"outPoint":[121.60000392794609,95.499999485909939],"reflectionModeOverride":0,"anchorPoint":[121.60000392794609,95.499999485909939],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.60000392794609,95.499999485909939],"nextPoint":[-142,4]},{"outPoint":[121.75000393018126,95.649999488145113],"reflectionModeOverride":0,"anchorPoint":[121.75000393018126,95.649999488145113],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.75000393018126,95.649999488145113],"nextPoint":[-142,4]},{"outPoint":[121.90000393241644,95.799999490380287],"reflectionModeOverride":0,"anchorPoint":[121.90000393241644,95.799999490380287],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[121.90000393241644,95.799999490380287],"nextPoint":[-142,4]},{"outPoint":[122.00000393390656,95.999999493360519],"reflectionModeOverride":0,"anchorPoint":[122.00000393390656,95.999999493360519],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.00000393390656,95.999999493360519],"nextPoint":[-142,4]},{"outPoint":[122.15000393614173,96.149999495595694],"reflectionModeOverride":0,"anchorPoint":[122.15000393614173,96.149999495595694],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.15000393614173,96.149999495595694],"nextPoint":[-142,4]},{"outPoint":[122.3000039383769,96.299999497830868],"reflectionModeOverride":0,"anchorPoint":[122.3000039383769,96.299999497830868],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.3000039383769,96.299999497830868],"nextPoint":[-142,4]},{"outPoint":[122.45000394061208,96.449999500066042],"reflectionModeOverride":0,"anchorPoint":[122.45000394061208,96.449999500066042],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.45000394061208,96.449999500066042],"nextPoint":[-142,4]},{"outPoint":[122.60000394284725,96.599999502301216],"reflectionModeOverride":0,"anchorPoint":[122.60000394284725,96.599999502301216],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.60000394284725,96.599999502301216],"nextPoint":[-142,4]},{"outPoint":[122.70000394433737,96.799999505281448],"reflectionModeOverride":0,"anchorPoint":[122.70000394433737,96.799999505281448],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.70000394433737,96.799999505281448],"nextPoint":[-142,4]},{"outPoint":[122.85000394657254,96.949999507516623],"reflectionModeOverride":0,"anchorPoint":[122.85000394657254,96.949999507516623],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[122.85000394657254,96.949999507516623],"nextPoint":[-142,4]},{"outPoint":[123.00000394880772,97.099999509751797],"reflectionModeOverride":0,"anchorPoint":[123.00000394880772,97.099999509751797],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.00000394880772,97.099999509751797],"nextPoint":[-142,4]},{"outPoint":[123.15000395104289,97.249999511986971],"reflectionModeOverride":0,"anchorPoint":[123.15000395104289,97.249999511986971],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.15000395104289,97.249999511986971],"nextPoint":[-142,4]},{"outPoint":[123.30000395327806,97.449999514967203],"reflectionModeOverride":0,"anchorPoint":[123.30000395327806,97.449999514967203],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.30000395327806,97.449999514967203],"nextPoint":[-142,4]},{"outPoint":[123.40000395476818,97.599999517202377],"reflectionModeOverride":0,"anchorPoint":[123.40000395476818,97.599999517202377],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.40000395476818,97.599999517202377],"nextPoint":[-142,4]},{"outPoint":[123.55000395700336,97.749999519437551],"reflectionModeOverride":0,"anchorPoint":[123.55000395700336,97.749999519437551],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.55000395700336,97.749999519437551],"nextPoint":[-142,4]},{"outPoint":[123.70000395923853,97.949999522417784],"reflectionModeOverride":0,"anchorPoint":[123.70000395923853,97.949999522417784],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.70000395923853,97.949999522417784],"nextPoint":[-142,4]},{"outPoint":[123.8500039614737,98.099999524652958],"reflectionModeOverride":0,"anchorPoint":[123.8500039614737,98.099999524652958],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.8500039614737,98.099999524652958],"nextPoint":[-142,4]},{"outPoint":[123.95000396296382,98.249999526888132],"reflectionModeOverride":0,"anchorPoint":[123.95000396296382,98.249999526888132],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[123.95000396296382,98.249999526888132],"nextPoint":[-142,4]},{"outPoint":[124.10000396519899,98.449999529868364],"reflectionModeOverride":0,"anchorPoint":[124.10000396519899,98.449999529868364],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.10000396519899,98.449999529868364],"nextPoint":[-142,4]},{"outPoint":[124.25000396743417,98.599999532103539],"reflectionModeOverride":0,"anchorPoint":[124.25000396743417,98.599999532103539],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.25000396743417,98.599999532103539],"nextPoint":[-142,4]},{"outPoint":[124.40000396966934,98.749999534338713],"reflectionModeOverride":0,"anchorPoint":[124.40000396966934,98.749999534338713],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.40000396966934,98.749999534338713],"nextPoint":[-142,4]},{"outPoint":[124.55000397190452,98.949999537318945],"reflectionModeOverride":0,"anchorPoint":[124.55000397190452,98.949999537318945],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.55000397190452,98.949999537318945],"nextPoint":[-142,4]},{"outPoint":[124.65000397339463,99.099999539554119],"reflectionModeOverride":0,"anchorPoint":[124.65000397339463,99.099999539554119],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.65000397339463,99.099999539554119],"nextPoint":[-142,4]},{"outPoint":[124.80000397562981,99.249999541789293],"reflectionModeOverride":0,"anchorPoint":[124.80000397562981,99.249999541789293],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.80000397562981,99.249999541789293],"nextPoint":[-142,4]},{"outPoint":[124.95000397786498,99.449999544769526],"reflectionModeOverride":0,"anchorPoint":[124.95000397786498,99.449999544769526],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[124.95000397786498,99.449999544769526],"nextPoint":[-142,4]},{"outPoint":[125.10000398010015,99.5999995470047],"reflectionModeOverride":0,"anchorPoint":[125.10000398010015,99.5999995470047],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.10000398010015,99.5999995470047],"nextPoint":[-142,4]},{"outPoint":[125.25000398233533,99.749999549239874],"reflectionModeOverride":0,"anchorPoint":[125.25000398233533,99.749999549239874],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.25000398233533,99.749999549239874],"nextPoint":[-142,4]},{"outPoint":[125.35000398382545,99.949999552220106],"reflectionModeOverride":0,"anchorPoint":[125.35000398382545,99.949999552220106],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.35000398382545,99.949999552220106],"nextPoint":[-142,4]},{"outPoint":[125.50000398606062,100.09999955445528],"reflectionModeOverride":0,"anchorPoint":[125.50000398606062,100.09999955445528],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.50000398606062,100.09999955445528],"nextPoint":[-142,4]},{"outPoint":[125.65000398829579,100.29999955743551],"reflectionModeOverride":0,"anchorPoint":[125.65000398829579,100.29999955743551],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.65000398829579,100.29999955743551],"nextPoint":[-142,4]},{"outPoint":[125.80000399053097,100.44999955967069],"reflectionModeOverride":0,"anchorPoint":[125.80000399053097,100.44999955967069],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.80000399053097,100.44999955967069],"nextPoint":[-142,4]},{"outPoint":[125.95000399276614,100.59999956190586],"reflectionModeOverride":0,"anchorPoint":[125.95000399276614,100.59999956190586],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[125.95000399276614,100.59999956190586],"nextPoint":[-142,4]},{"outPoint":[126.05000399425626,100.79999956488609],"reflectionModeOverride":0,"anchorPoint":[126.05000399425626,100.79999956488609],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.05000399425626,100.79999956488609],"nextPoint":[-142,4]},{"outPoint":[126.20000399649143,100.94999956712127],"reflectionModeOverride":0,"anchorPoint":[126.20000399649143,100.94999956712127],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.20000399649143,100.94999956712127],"nextPoint":[-142,4]},{"outPoint":[126.35000399872661,101.1499995701015],"reflectionModeOverride":0,"anchorPoint":[126.35000399872661,101.1499995701015],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.35000399872661,101.1499995701015],"nextPoint":[-142,4]},{"outPoint":[126.50000400096178,101.29999957233667],"reflectionModeOverride":0,"anchorPoint":[126.50000400096178,101.29999957233667],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.50000400096178,101.29999957233667],"nextPoint":[-142,4]},{"outPoint":[126.6000040024519,101.49999957531691],"reflectionModeOverride":0,"anchorPoint":[126.6000040024519,101.49999957531691],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.6000040024519,101.49999957531691],"nextPoint":[-142,4]},{"outPoint":[126.75000400468707,101.64999957755208],"reflectionModeOverride":0,"anchorPoint":[126.75000400468707,101.64999957755208],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.75000400468707,101.64999957755208],"nextPoint":[-142,4]},{"outPoint":[126.90000400692225,101.84999958053231],"reflectionModeOverride":0,"anchorPoint":[126.90000400692225,101.84999958053231],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[126.90000400692225,101.84999958053231],"nextPoint":[-142,4]},{"outPoint":[127.05000400915742,101.99999958276749],"reflectionModeOverride":0,"anchorPoint":[127.05000400915742,101.99999958276749],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.05000400915742,101.99999958276749],"nextPoint":[-142,4]},{"outPoint":[127.20000401139259,102.19999958574772],"reflectionModeOverride":0,"anchorPoint":[127.20000401139259,102.19999958574772],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.20000401139259,102.19999958574772],"nextPoint":[-142,4]},{"outPoint":[127.30000401288271,102.34999958798289],"reflectionModeOverride":0,"anchorPoint":[127.30000401288271,102.34999958798289],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.30000401288271,102.34999958798289],"nextPoint":[-142,4]},{"outPoint":[127.45000401511788,102.54999959096313],"reflectionModeOverride":0,"anchorPoint":[127.45000401511788,102.54999959096313],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.45000401511788,102.54999959096313],"nextPoint":[-142,4]},{"outPoint":[127.60000401735306,102.6999995931983],"reflectionModeOverride":0,"anchorPoint":[127.60000401735306,102.6999995931983],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.60000401735306,102.6999995931983],"nextPoint":[-142,4]},{"outPoint":[127.75000401958823,102.89999959617853],"reflectionModeOverride":0,"anchorPoint":[127.75000401958823,102.89999959617853],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.75000401958823,102.89999959617853],"nextPoint":[-142,4]},{"outPoint":[127.90000402182341,103.04999959841371],"reflectionModeOverride":0,"anchorPoint":[127.90000402182341,103.04999959841371],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[127.90000402182341,103.04999959841371],"nextPoint":[-142,4]},{"outPoint":[128.00000402331352,103.24999960139394],"reflectionModeOverride":0,"anchorPoint":[128.00000402331352,103.24999960139394],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.00000402331352,103.24999960139394],"nextPoint":[-142,4]},{"outPoint":[128.1500040255487,103.39999960362911],"reflectionModeOverride":0,"anchorPoint":[128.1500040255487,103.39999960362911],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.1500040255487,103.39999960362911],"nextPoint":[-142,4]},{"outPoint":[128.30000402778387,103.59999960660934],"reflectionModeOverride":0,"anchorPoint":[128.30000402778387,103.59999960660934],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.30000402778387,103.59999960660934],"nextPoint":[-142,4]},{"outPoint":[128.45000403001904,103.74999960884452],"reflectionModeOverride":0,"anchorPoint":[128.45000403001904,103.74999960884452],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.45000403001904,103.74999960884452],"nextPoint":[-142,4]},{"outPoint":[128.60000403225422,103.94999961182475],"reflectionModeOverride":0,"anchorPoint":[128.60000403225422,103.94999961182475],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.60000403225422,103.94999961182475],"nextPoint":[-142,4]},{"outPoint":[128.70000403374434,104.09999961405993],"reflectionModeOverride":0,"anchorPoint":[128.70000403374434,104.09999961405993],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.70000403374434,104.09999961405993],"nextPoint":[-142,4]},{"outPoint":[128.85000403597951,104.29999961704016],"reflectionModeOverride":0,"anchorPoint":[128.85000403597951,104.29999961704016],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[128.85000403597951,104.29999961704016],"nextPoint":[-142,4]},{"outPoint":[129.00000403821468,104.49999962002039],"reflectionModeOverride":0,"anchorPoint":[129.00000403821468,104.49999962002039],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.00000403821468,104.49999962002039],"nextPoint":[-142,4]},{"outPoint":[129.15000404044986,104.64999962225556],"reflectionModeOverride":0,"anchorPoint":[129.15000404044986,104.64999962225556],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.15000404044986,104.64999962225556],"nextPoint":[-142,4]},{"outPoint":[129.25000404193997,104.8499996252358],"reflectionModeOverride":0,"anchorPoint":[129.25000404193997,104.8499996252358],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.25000404193997,104.8499996252358],"nextPoint":[-142,4]},{"outPoint":[129.40000404417515,104.99999962747097],"reflectionModeOverride":0,"anchorPoint":[129.40000404417515,104.99999962747097],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.40000404417515,104.99999962747097],"nextPoint":[-142,4]},{"outPoint":[129.55000404641032,105.1999996304512],"reflectionModeOverride":0,"anchorPoint":[129.55000404641032,105.1999996304512],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.55000404641032,105.1999996304512],"nextPoint":[-142,4]},{"outPoint":[129.7000040486455,105.39999963343143],"reflectionModeOverride":0,"anchorPoint":[129.7000040486455,105.39999963343143],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.7000040486455,105.39999963343143],"nextPoint":[-142,4]},{"outPoint":[129.85000405088067,105.54999963566661],"reflectionModeOverride":0,"anchorPoint":[129.85000405088067,105.54999963566661],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.85000405088067,105.54999963566661],"nextPoint":[-142,4]},{"outPoint":[129.95000405237079,105.74999963864684],"reflectionModeOverride":0,"anchorPoint":[129.95000405237079,105.74999963864684],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[129.95000405237079,105.74999963864684],"nextPoint":[-142,4]},{"outPoint":[130.10000405460596,105.89999964088202],"reflectionModeOverride":0,"anchorPoint":[130.10000405460596,105.89999964088202],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.10000405460596,105.89999964088202],"nextPoint":[-142,4]},{"outPoint":[130.25000405684114,106.09999964386225],"reflectionModeOverride":0,"anchorPoint":[130.25000405684114,106.09999964386225],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.25000405684114,106.09999964386225],"nextPoint":[-142,4]},{"outPoint":[130.40000405907631,106.29999964684248],"reflectionModeOverride":0,"anchorPoint":[130.40000405907631,106.29999964684248],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.40000405907631,106.29999964684248],"nextPoint":[-142,4]},{"outPoint":[130.55000406131148,106.44999964907765],"reflectionModeOverride":0,"anchorPoint":[130.55000406131148,106.44999964907765],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.55000406131148,106.44999964907765],"nextPoint":[-142,4]},{"outPoint":[130.55000406131148,106.49999964982271],"reflectionModeOverride":0,"anchorPoint":[130.55000406131148,106.49999964982271],"cornerRadius":0,"prevPoint":[-142,4],"inPoint":[130.55000406131148,106.49999964982271],"nextPoint":[-142,4]}],"closed":false,"reversed":false},"strokeType":0},"strokeStyle":{"color":{"b":0.38823530077934265,"s":1,"h":0.33333333333333331,"a":1},"dashPattern":[9,3,1.5,3],"join":0,"width":0.75,"endArrow":"","startArrow":"","cap":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[-142,4],"opacity":1,"blur":0,"isLocked":false,"gid":649,"smootheningRate":0,"initialPoint":[-142,4],"creationPoints":[],"name":"(curve)"}],"isExpanded":false,"isLocked":false,"isVisible":true,"opacity":1,"gid":328,"name":"Untitled"}],"frame":{"y":0,"x":0,"width":149.95777421317985,"height":126},"title":"1","activeLayerIndex":0,"settings":{"gridSpacing":20,"gridAngle":45,"backgroundColor":{"b":1,"s":0,"h":0,"a":1},"gridMode":0,"isGridVisible":false},"guideLayer":{"isExpanded":false,"elements":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[0,0],"opacity":1,"blur":0,"isLocked":false,"gid":759,"smootheningRate":0,"initialPoint":[0,0],"creationPoints":[],"group":{"guide":{"orientation":0},"elements":[{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[150.71904622934591,0],"reflectionModeOverride":0,"anchorPoint":[150.71904622934591,0],"cornerRadius":0,"prevPoint":[9.427950496581019,0],"inPoint":[150.71904622934591,0],"nextPoint":[9.427950496581019,0]},{"outPoint":[148.72607623264804,-2.9894549950468061],"reflectionModeOverride":0,"anchorPoint":[148.72607623264804,-2.9894549950468061],"cornerRadius":0,"prevPoint":[9.427950496581019,0],"inPoint":[148.72607623264804,-2.9894549950468061],"nextPoint":[9.427950496581019,0]},{"outPoint":[148.72607623264804,-5.9789099900936122],"reflectionModeOverride":0,"anchorPoint":[148.72607623264804,-5.9789099900936122],"cornerRadius":0,"prevPoint":[9.427950496581019,0],"inPoint":[148.72607623264804,-5.9789099900936122],"nextPoint":[9.427950496581019,0]},{"outPoint":[152.71201622604377,-5.9789099900936122],"reflectionModeOverride":0,"anchorPoint":[152.71201622604377,-5.9789099900936122],"cornerRadius":0,"prevPoint":[9.427950496581019,0],"inPoint":[152.71201622604377,-5.9789099900936122],"nextPoint":[9.427950496581019,0]},{"outPoint":[152.71201622604377,-2.9894549950468061],"reflectionModeOverride":0,"anchorPoint":[152.71201622604377,-2.9894549950468061],"cornerRadius":0,"prevPoint":[9.427950496581019,0],"inPoint":[152.71201622604377,-2.9894549950468061],"nextPoint":[9.427950496581019,0]}],"closed":true,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[56.759429214408883,0],"opacity":1,"blur":0,"isLocked":false,"gid":760,"smootheningRate":0,"initialPoint":[56.759429214408883,0],"creationPoints":[],"name":"(curve)"},{"elementDescription":"(curve)","category":0,"blendMode":0,"creationViewScale":0,"isFreeHandCurve":false,"styleable":{"abstractPath":{"fillRule":0,"pathData":{"nodes":[{"outPoint":[150.71904622934591,0],"reflectionModeOverride":0,"anchorPoint":[150.71904622934591,0],"cornerRadius":0,"prevPoint":[56.759429214408883,0],"inPoint":[150.71904622934591,0],"nextPoint":[56.759429214408883,0]},{"outPoint":[150.71904622934591,126],"reflectionModeOverride":0,"anchorPoint":[150.71904622934591,126],"cornerRadius":0,"prevPoint":[56.759429214408883,0],"inPoint":[150.71904622934591,126],"nextPoint":[56.759429214408883,0]}],"closed":false,"reversed":false},"strokeType":0},"maskedElements":[]},"elementAdditionalValue":0,"angle":0,"smootheningRateRaw":0,"isHidden":false,"endPointFIX":[56.759429214408883,0],"opacity":1,"blur":0,"isLocked":false,"gid":761,"smootheningRate":0,"initialPoint":[56.759429214408883,0],"creationPoints":[],"name":"(curve)"}]},"name":"(curve)"}],"isLocked":false,"defaultName":"ガイド","isVisible":true,"opacity":1,"name":"ガイド","gid":651},"gid":327}

==> figure/Pairdens-ext.vectornator/Document.json <==
{"date":657444319.28863204,"appVersion":"4.4.1","drawing":{"modificationDate":657443518.87255204,"activeArtboardIndex":0,"settings":{"outlineMode":false,"isolateActiveLayer":false,"snapToEdges":false,"snapToPoints":false,"guidesVisible":true,"snapToGrid":false,"units":"Points","dimensionsVisible":true,"dynamicGuides":false,"isCMYKColorPreviewEnabled":false,"undoHistoryDisabled":false,"snapToGuides":true,"drawOnlyUsingPencil":false,"whiteBackground":false,"rulersVisible":true,"isTimeLapseWatermarkDisabled":false},"artboardPaths":["Artboard0.json"],"documentVersion":""}}

==> figure/Pairdens-ext.vectornator/Manifest.json <==
{"documentJSONFilename":"Document.json","undoHistoryJSONFilename":"UndoHistory.json","fileFormatVersion":1,"thumbnailImageFilename":"Thumbnail.png"}
